Hybrid Partial Dressing: Correct Effective Potentials at All Temperatures

We develop Hybrid Partial Dressing (HPD), a simple diagrammatic resummation scheme for finite-temperature effective potentials in scalar field theory which is valid at all temperatures. HPD improves on earlier resummation schemes such as Daisy Resummation and Partial Dressing by being two-loop exact at all temperatures and free of the overlapping momentum problem. Renormalization group improvement is straightforward to implement. We illustrate the scheme in multi-scalar theories with a spontaneously broken $\mathbb{Z}_2$ symmetry, and compare it against existing approaches, showing in particular that it reproduces the two-loop Dimensional Reduction (DR) potential exactly in the high-temperature regime where DR applies, while remaining valid at all temperatures. This makes HPD suitable for the general study of strong first order phase transitions beyond the Standard Model, as we demonstrate through gravitational wave predictions from HPD and its RG-improved version, RGHPD.

==> arXiv-2609.30366v2/sunset_XY_single_scalar.csv <==
"m/T","X/T^2","Y/T^2"
0.075,-0.0026782308057666086,0.0037169719240308322
0.1,-0.002618054179978906,0.003050099900366498
0.125,-0.0025596571128652505,0.0025723377599071373
0.15000000000000002,-0.0025029169706747346,0.002208300236872145
0.175,-0.002447733901082157,0.0019212827815545154
0.2,-0.0023940236755823742,0.0016881449228919572
0.22500000000000003,-0.002341713464169818,0.001494968260841059
0.25,-0.002290739127936503,0.0013323962357760558
0.275,-0.0022410433784033983,0.0011938599976702422
0.3,-0.002192574468507948,0.0010745867004858054
0.325,-0.0021452852281095744,0.000971010530390724
0.35000000000000003,-0.002099132332676705,0.0008804052517278464
0.37500000000000006,-0.0020540757354893676,0.0008006457354955442
0.4,-0.002010078217927582,0.0007300477596554264
0.42500000000000004,-0.001967105027192697,0.0006672573471763607
0.45,-0.0019251235801268733,0.0006111723695409266
0.47500000000000003,-0.001884103217990269,0.0005608858011530869
0.5,-0.0018440150011408906,0.0005156439884242906
0.525,-0.0018048315350932557,0.0004748152145718865
0.55,-0.0017665268227665292,0.00043786587067061087
0.575,-0.0017290761364721846,0.00040434204671814414
0.6,-0.0016924559076470186,0.00037385519198727176
0.625,-0.0016566436304076184,0.0003460707794634692
0.65,-0.001621617776955814,0.0003206992451532145
0.675,-0.0015873577229305277,0.0002974887671286485
0.7,-0.0015538436812010145,0.000276219347086998
0.725,-0.0015210566428707688,0.0002566979910776624
0.75,-0.0014889783244777075,0.00023875478908287823
0.775,-0.0014575911205509076,0.00022223958312041713
0.8,-0.0014268780608056716,0.00020701926919014296
0.825,-0.0013968227714215725,0.00019297547161167356
0.85,-0.0013674094398540505,0.0001800026297624192
0.875,-0.0013386227827893076,0.00016800635096059972
0.9,-0.0013104480168675413,0.00015690202443513664
0.925,-0.001282870831855966,0.00014661362244042705
0.95,-0.0012558773660141414,0.00013707268051958227
0.975,-0.0012294541834072534,0.00012821741732395843
1.,-0.0012035882529688774,0.00011999177196908548
1.0250000000000001,-0.0011782669291347638,0.00011234573805535442
1.05,-0.0011534779338920552,0.00010523279709715583
1.075,-0.0011292093401070967,0.00009861140842774115
1.1,-0.001105449556011174,0.00009244356250594738
1.125,-0.0010821873107373346,0.00008669465873626154
1.15,-0.001059411640813703,0.00008133301080372491
1.175,-0.0010371118775284246,0.00007632970554857195
1.2,-0.0010152776350918248,0.00007165826630105626
1.225,-0.000993898799527723,0.00006729441903432731
1.25,-0.0009729655182339025,0.00006321586901662205
1.2750000000000001,-0.0009524681901574216,0.000059402209739934254
1.3,-0.0009323974565359094,0.00005583455769150869
1.325,-0.0009127441921607455,0.000052495607541818616
1.35,-0.0008934994971222352,0.00004936938941815406
1.375,-0.0008746546890006407,0.00004644118040941954
1.4000000000000001,-0.0008562012954702425,0.000043697351363815144
1.425,-0.0008381310472865883,0.000041125367631267995
1.45,-0.0008204358716297286,0.0000387136006251147
1.475,-0.0008031078857786238,0.0000364512771307945
1.5,-0.0007861393910940291,0.000034328457717893834
1.5250000000000001,-0.0007695228672890872,0.00003233587977403079
1.55,-0.0007532509669685887,0.00003046497483596858
1.6,-0.0007217124806360057,0.000027057056890114237
1.6500000000000001,-0.0006914684185641081,0.000024047545528646367
1.7000000000000002,-0.0006624657232683771,0.00002138709778451908
1.75,-0.0006346536567392383,0.00001903293004397146
1.8,-0.0006079836748918103,0.00001694785000317761
1.85,-0.0005824093118008603,0.000015099606457625572
1.9000000000000001,-0.00055788607265503,0.000013459904577081217
1.9500000000000002,-0.0005343713345082054,0.00001200381399061348
2.,-0.0005118242540272002,0.000010710800230193725
2.0500000000000003,-0.0004902056815376773,9.560959035686406e-6
2.1,-0.0004694780807577147,8.538078185067028e-6
2.1500000000000004,-0.0004496054536831213,7.627605161944549e-6
2.2,-0.0004305532701527208,6.816731920305814e-6
2.25,-0.0004122884016769795,6.094183782143908e-6
2.3000000000000003,-0.0003947790591610153,5.450031215607678e-6
2.35,-0.0003779947341943191,4.875495408366833e-6
2.4000000000000004,-0.0003619061436154115,4.3628125144408165e-6
2.45,-0.00034648517709088796,3.905149451025026e-6
2.5,-0.00033170484747616427,3.4964341728406056e-6
2.5500000000000003,-0.0003175392437475126,3.1312901448565128e-6
2.6,-0.00030396348631919924,2.8049627545959576e-6
2.6500000000000004,-0.00029095368457454645,2.51322673447765e-6
2.7,-0.0002784868964585165,2.252329218168248e-6
2.75,-0.00026654108999298927,2.018845050806735e-6
2.8000000000000003,-0.0002550951065889052,1.8101064271786862e-6
2.85,-0.00024412862604084642,1.623169600865437e-6
2.9000000000000004,-0.00023362213309978603,1.4558038322308453e-6
2.95,-0.00022355688552878574,1.3059280684671304e-6
3.,-0.00021391488355450812,1.1716782950823526e-6
3.0500000000000003,-0.000204678840634647,1.0513959936314275e-6
3.1,-0.00019583215546786125,9.43606419294982e-7
3.1500000000000004,-0.0001873588851786206,8.469925265167425e-7
3.2,-0.00017924371961460973,7.603752730273472e-7
3.25,-0.00017147195669904713,6.827082012484634e-7
3.3000000000000003,-0.00016402947878453825,6.13045161704809e-7
3.35,-0.0001569027299589149,5.505653222721352e-7
3.4000000000000004,-0.0001500786942570032,4.945119217722243e-7
3.45,-0.00014354487473540648,4.4421552614459076e-7
3.5,-0.00013728927337025804,3.990763959808711e-7
3.5500000000000003,-0.0001313003717404982,3.5856102135139014e-7
3.6,-0.00012556711246160238,3.2218171256283117e-7
3.6500000000000004,-0.0001200788813368484,2.8953255995137596e-7
3.7,-0.00011482549019518933,2.6021678262847024e-7
3.75,-0.00010979716038660349,2.3383873655618312e-7
3.8000000000000003,-0.00010498450690745392,2.102189945130345e-7
3.85,-0.00010037852312991269,1.8767633388968056e-7
3.9000000000000004,-0.00009597056611090337,1.699289794931621e-7
3.95,-0.00009175234245731022,1.5278678552397402e-7
4.,-0.00008771589472539141,1.3738456274044598e-7
4.050000000000001,-0.00008385358833343928,1.235472379294356e-7
4.1,-0.00008015809896774994,1.1110946112640103e-7
4.15,-0.00007662240046291416,9.99284823582317e-8
4.2,-0.00007323975313832714,8.987995411566881e-8
4.25,-0.00007000369257363006,8.082461756602974e-8
4.300000000000001,-0.00006690801880657287,7.270621000693173e-8
4.35,-0.00006394678593749895,6.54077016511872e-8
4.4,-0.0000611142921253293,5.884481362216688e-8
4.45,-0.00005840506996055623,5.2943917030725185e-8
4.5,-0.000055813877201347594,4.763692134351482e-8
4.550000000000001,-0.00005333568785942753,4.2863683415568466e-8
4.6,-0.00005096568362292536,3.863777488760493e-8
4.65,-0.000048699245603884855,3.4767647364924797e-8
4.7,-0.00004653194639860238,3.128563808679188e-8
4.75,-0.00004445954244940765,2.816279964906721e-8
4.800000000000001,-0.000042477966696931956,2.5342650821969155e-8
4.85,-0.0000405833215123132,1.4304788165805872e-8
4.9,-0.000038771871899173654,1.2898734274405829e-8
4.95,-0.00003704003895557929,1.1632663679430992e-8
5.,-0.00003538439358653819,1.0492409105360774e-8


==> arXiv-2609.30366v2/sunset_XY_two_scalar.csv <==
"m1/T","m2/T","X/T^2","Y/T^2"
0.05,0.15,-0.0037554765545197415,0.0025767193942587523
0.05,0.2,-0.003996352457616003,0.0020380788029089004
0.05,0.25,-0.004152640064939602,0.0016530071110979865
0.05,0.30000000000000004,-0.004250842450123987,0.0013646089549270496
0.05,0.35,-0.004307229738975408,0.0011414903577268987
0.05,0.4,-0.004332558873019671,0.0009646972825697658
0.05,0.45000000000000007,-0.004334317788593301,0.0008220163751140016
0.05,0.5,-0.004317922682643894,0.0007051806180858678
0.05,0.55,-0.004287409211173605,0.0006083746668978066
0.05,0.6,-0.004245855969810975,0.0005273795252476758
0.05,0.65,-0.004195656446673167,0.0004590559599782422
0.05,0.7000000000000001,-0.004138700507174188,0.00040101843861625047
0.05,0.7500000000000001,-0.004076499449747971,0.0003514216252939995
0.05,0.8,-0.00401027455387412,0.00030881617019051766
0.05,0.8500000000000001,-0.003941021261136267,0.00027204867736805856
0.05,0.9,-0.003869556649571183,0.000240190700251784
0.05,0.9500000000000001,-0.0037965551813759573,0.0002124873162941039
0.05,1.,-0.0037225760478553577,0.0001883192151215969
0.05,1.05,-0.00364808438183741,0.00016717430540237892
0.05,1.1,-0.0035734679204489825,0.0001486261492559648
0.05,1.15,-0.0034990502424624447,0.00013231737413788068
0.05,1.2,-0.003425101392018818,0.00011794676701310848
0.05,1.25,-0.0033518464838438477,0.000105259129032524
0.05,1.3,-0.003279472732245858,0.00009403722483272757
0.05,1.35,-0.0032081352367475066,0.0000840953388171826
0.05,1.4,-0.0031379617777463472,0.00007527407684238173
0.05,1.45,-0.003069056817163522,0.00006743614210582008
0.05,1.5,-0.003001504855557497,0.000060462879659301
0.05,1.55,-0.0029353732644689934,0.00005425143218797034
0.05,1.6,-0.0028707146879059058,0.00004871238550364663
0.05,1.65,-0.002807569087808797,0.00004376780906685892
0.05,1.7,-0.0027459654935815905,0.0000393496171999327
0.05,1.75,-0.002685923504258724,0.00003539819219496238
0.05,1.8,-0.002627454582827679,0.000031861222494852293
0.05,1.85,-0.002570563175056587,0.00002869271842735442
0.05,1.9,-0.0025152476794601843,0.00002585217521088414
0.05,1.95,-0.0024615012904500577,0.00002330385872040101
0.05,2.,-0.0024093127330114435,0.000021016193972959768
0.05,2.0500000000000003,-0.0023586669042415494,0.00001896123999680613
0.05,2.1,-0.002309545434629123,0.000017114237469612048
0.05,2.15,-0.0022619271799402168,0.000015453218087516703
0.05,2.2,-0.002215788652913577,0.000013958666302726214
0.05,2.25,-0.002171104402592529,0.000012613225745816974
0.05,2.3,-0.002127847347974673,0.00001140144379470191
0.05,2.35,-0.0020859890717033758,0.000010309548911475856
0.05,2.4,-0.0020455000787216434,9.325256113388984e-6
0.05,2.45,-0.002006350024132118,8.437596715352939e-6
0.05,2.5,-0.0019685079139362158,7.63676902696428e-6
0.05,2.5500000000000003,-0.0019319422818350085,6.9140072263723954e-6
0.05,2.6,-0.001896621344870194,6.261465986215028e-6
0.05,2.65,-0.0018625131403201582,5.672118825184903e-6
0.05,2.7,-0.0018295856459704003,5.139668405060825e-6
0.05,2.75,-0.0017978068856148444,4.658467273654498e-6
0.05,2.8000000000000003,-0.0017671450214207262,4.223447735961835e-6
0.05,2.85,-0.001737568434595833,3.830059735842597e-6
0.05,2.9,-0.0017090457956287655,3.4742157604770313e-6
0.05,2.95,-0.001681546125226765,3.1522419243804577e-6
0.05,3.,-0.0016550388469482762,2.860834492239995e-6
0.05,3.25,-0.001536351526043742,1.7680379503983313e-6
0.05,3.5,-0.0014381816597318696,1.099507698689578e-6
0.05,3.75,-0.001357333756028094,6.881265790163564e-7
0.05,4.,-0.0012910020197917675,4.335424278027484e-7
0.05,4.25,-0.0012367604722873108,2.750887773165459e-7
0.05,4.5,-0.001192536128884027,1.7587881360548244e-7
0.05,4.75,-0.0011565741697329,1.1336870715068434e-7
0.05,5.,-0.0011274004637718917,7.371413897707714e-8
0.05,5.25,-0.00110378459932394,4.837329465093819e-8
0.05,5.5,-0.0010847051918329402,3.205083827484932e-8
0.05,5.75,-0.0010693183690923362,2.144766721038152e-8
0.05,6.,-0.0010569297903480475,1.4497407978958377e-8
0.05,6.25,-0.0010469702226216073,9.898304573771957e-9
0.05,6.5,-0.0010389745020168426,6.8250971077023215e-9
0.05,6.75,-0.0010325636017362817,4.750990149904322e-9
0.05,7.,-0.0010274294802454422,3.337164370797313e-9
0.05,7.25,-0.0010233223712329262,2.3639322227139714e-9
0.05,7.5,-0.0010200401874387245,1.6876078629164681e-9
0.05,7.75,-0.0010174197335276372,1.213351175609334e-9
0.05,8.,-0.0010153294526676789,8.779605545176927e-10
0.05,8.25,-0.0010136634632573287,6.389125222806824e-10
0.05,8.5,-0.0010123366737773384,4.673078898669025e-10
0.05,8.75,-0.0010112807935071869,3.4332117400739937e-10
0.05,9.,-0.0010104410840254471,2.532190550991187e-10
0.05,9.25,-0.0010097737206493337,1.8740414558723884e-10
0.05,9.5,-0.0010092436541974837,1.3911178198960927e-10
0.05,9.75,-0.001008822881797474,1.0353447569763641e-10
0.05,10.,-0.001008489051123429,7.723271371398721e-11
0.1,0.15,-0.002928724706436272,0.002410628934507656
0.1,0.2,-0.0031320860140410223,0.0019445533052502746
0.1,0.25,-0.0032725487295966046,0.001596965715967986
0.1,0.30000000000000004,-0.0033690167419860957,0.0013300268173299951
0.1,0.35,-0.0034327670408892132,0.001120016735511519
0.1,0.4,-0.003471405905820152,0.0009515892462050079
0.1,0.45000000000000007,-0.003490389800876682,0.0008144102389961104
0.1,0.5,-0.0034937865667837857,0.0007012668053985659
0.1,0.55,-0.003484712734355766,0.0006069691098279503
0.1,0.6,-0.0034656061521883257,0.0005276861236340998
0.1,0.65,-0.0034384054810940186,0.00046052796852954917
0.1,0.7000000000000001,-0.003404673198764233,0.0004032741146896869
0.1,0.7500000000000001,-0.003365682572290304,0.00035419107676624333
0.1,0.8,-0.0033224807459660034,0.000311906865968963
0.1,0.8500000000000001,-0.0032759354980421295,0.0002753225015105973
0.1,0.9,-0.0032267705395236084,0.0002435483547828677
0.1,0.9500000000000001,-0.003175592594958948,0.0002158575205155359
0.1,1.,-0.003122912475304618,0.00019165110473174643
0.1,1.05,-0.0030691616839188954,0.00017043200770729724
0.1,1.1,-0.0030147056512844776,0.00015178486369347554
0.1,1.15,-0.002959854390875164,0.00013536050999956304
0.1,1.2,-0.0029048711581746967,0.00012086383374568981
0.1,1.25,-0.002849979546310393,0.00010804416879765084
0.1,1.3,-0.002795369345239296,0.00009668764002985104
0.1,1.35,-0.0027412014139427403,0.00008661101009529255
0.1,1.4,-0.002687611757998414,0.00007765669662541502
0.1,1.45,-0.0026347149623333213,0.00006968870925105444
0.1,1.5,-0.002582607096875406,0.00006258931542820104
0.1,1.55,-0.0025313681883889936,0.000056256288105504106
0.1,1.6,-0.002481064332998644,0.000050600621192119184
0.1,1.65,-0.0024317495093428973,0.000045544623611973295
0.1,1.7,-0.0023834671409140888,0.00004102032162796212
0.1,1.75,-0.002336251447170854,0.00003696811362157386
0.1,1.8,-0.0022901286158928647,0.00003333563273476254
0.1,1.85,-0.0022451178235616065,0.000030076781512853592
0.1,1.9,-0.002201232125979933,0.000027150909565107134
0.1,1.95,-0.0021584792376459576,0.000024522110656259675
0.1,2.,-0.0021168622153894165,0.000022158619961054485
0.1,2.0500000000000003,-0.0020763800593191603,0.000020032295657138868
0.1,2.1,-0.002037028242108663,0.00001811817178534931
0.1,2.15,-0.0019987991759764425,0.000016394071561394268
0.1,2.2,-0.0019616826253324757,0.000014840272117345597
0.1,2.25,-0.0019256660719065692,0.000013439213150515106
0.1,2.3,-0.0018907350382077982,0.000012175243163400776
0.1,2.35,-0.0018568733743516198,0.000011034397975986086
0.1,2.4,-0.0018240635126057529,0.000010004207022854786
0.1,2.45,-0.0017922866934253511,9.07352363088091e-6
0.1,2.5,-0.0017615231662559822,8.232376043029559e-6
0.1,2.5500000000000003,-0.0017317523679583088,7.471836432747171e-6
0.1,2.6,-0.001702953081356185,6.783905552567508e-6
0.1,2.65,-0.0016751035760926864,6.161410997186883e-6
0.1,2.7,-0.0016481817337186057,5.597917346494103e-6
0.1,2.75,-0.0016221651587063693,5.087646692808869e-6
0.1,2.8000000000000003,-0.0015970312768841294,4.625408262573776e-6
0.1,2.85,-0.0015727574226123793,4.206536015517867e-6
0.1,2.9,-0.0015493209158754136,3.826833252965501e-6
0.1,2.95,-0.0015266991303290339,3.482523394094522e-6
0.1,3.,-0.0015048695532313737,3.1702061874595063e-6
0.1,3.25,-0.0014068309061446391,1.9912702380097194e-6
0.1,3.5,-0.0013253614547108195,1.2608065276535803e-6
0.1,3.75,-0.0012579929368403092,8.048620818656115e-7
0.1,4.,-0.0012025204116755499,5.181741092449496e-7
0.1,4.25,-0.0011570121594140501,3.365578828433066e-7
0.1,4.5,-0.0011198002390220623,2.2060824899695387e-7
0.1,4.75,-0.0010894606639977485,1.459785752481839e-7
0.1,5.,-0.0010647887233724371,9.753303873566432e-8
0.1,5.25,-0.001044772825965621,6.580350044114308e-8
0.1,5.5,-0.0010285688787977385,4.482927346374267e-8
0.1,5.75,-0.0010154763344334865,3.08325641708556e-8
0.1,6.,-0.0010049164814382547,2.1401990880909327e-8
0.1,6.25,-0.0009964131977011537,1.4986676064206172e-8
0.1,6.5,-0.000989576167913581,1.0581132326879447e-8
0.1,6.75,-0.0009840864379262412,7.527911668374701e-9
0.1,7.,-0.0009796841092594689,5.393327363704958e-9
0.1,7.25,-0.0009761579459736312,3.888629035312188e-9
0.1,7.5,-0.0009733366593480005,2.8197904803229507e-9
0.1,7.75,-0.0009710816438570197,2.055192475404477e-9
0.1,8.,-0.0009692809543826852,1.5047209572099929e-9
0.1,8.25,-0.0009678443352310326,1.1061141993659596e-9
0.1,8.5,-0.0009666991335920087,8.15980167115371e-10
0.1,8.75,-0.0009657869518846185,6.038266349601973e-10
0.1,9.,-0.0009650609139528279,4.480608284569698e-10
0.1,9.25,-0.00096448343878229,3.33283264701556e-10
0.1,9.5,-0.0009640244320632465,2.484384946030427e-10
0.1,9.75,-0.0009636598204978901,1.8554463694642198e-10
0.1,10.,-0.0009633703663281835,1.388073050598293e-10
0.15000000000000002,0.15,-0.002502916970674734,0.0022083002368721433
0.15000000000000002,0.2,-0.0026897272672036197,0.0018233549030962672
0.15000000000000002,0.25,-0.0028169676725458776,0.0015186754041314225
0.15000000000000002,0.30000000000000004,-0.0029063582278615026,0.0012772641332520528
0.15000000000000002,0.35,-0.002968155119786354,0.0010835188518962678
0.15000000000000002,0.4,-0.0030086993583715712,0.0009259422680621089
0.15000000000000002,0.45000000000000007,-0.0030324195534086286,0.0007962456565939607
0.15000000000000002,0.5,-0.0030426090795475933,0.0006883903785836949
0.15000000000000002,0.55,-0.003041809585452136,0.0005979003290717973
0.15000000000000002,0.6,-0.003032031339241891,0.0005213976377670014
0.15000000000000002,0.65,-0.003014892705191847,0.00045629088819732237
0.15000000000000002,0.7000000000000001,-0.0029917142560908815,0.00040056157706760487
0.15000000000000002,0.7500000000000001,-0.002963585156221647,0.0003526163664939602
0.15000000000000002,0.8,-0.0029314115358831674,0.000311182639499501
0.15000000000000002,0.8500000000000001,-0.002895952640385301,0.0002752329997060617
0.15000000000000002,0.9,-0.0028578483951985176,0.00024393017783116457
0.15000000000000002,0.9500000000000001,-0.002817640781703787,0.0002165861221306469
0.15000000000000002,1.,-0.0027757906522829297,0.0001926310034273263
0.15000000000000002,1.05,-0.002732691123125857,0.00017158978189765446
0.15000000000000002,1.1,-0.002688678358579637,0.0001530639079780164
0.15000000000000002,1.15,-0.0026440403400577054,0.0001367169811524794
0.15000000000000002,1.2,-0.0025990240587896044,0.00012226440482924626
0.15000000000000002,1.25,-0.00255384146254839,0.00010946286254045502
0.15000000000000002,1.3,-0.0025086744076718744,0.00009810450458440823
0.15000000000000002,1.35,-0.002463678809908351,0.00008801111610056924
0.15000000000000002,1.4,-0.0024189881446855005,0.00007902875837143759
0.15000000000000002,1.45,-0.002374716415114793,0.0000710244244662799
0.15000000000000002,1.5,-0.00233096068149731,0.00006388269960525815
0.15000000000000002,1.55,-0.0022878032272464753,0.00005750317326445352
0.15000000000000002,1.6,-0.0022453134215330416,0.000051798312629514976
0.15000000000000002,1.65,-0.002203549327536861,0.00004669153514710934
0.15000000000000002,1.7,-0.0021625590961914607,0.00004211581054616682
0.15000000000000002,1.75,-0.0021223821781647324,0.0000380121672938767
0.15000000000000002,1.8,-0.002083050381110272,0.000034328793101387706
0.15000000000000002,1.85,-0.0020445887946314223,0.00003101998016559059
0.15000000000000002,1.9,-0.0020070166016830505,0.000028045395288804815
0.15000000000000002,1.95,-0.001970347792110331,0.00002536936408643344
0.15000000000000002,2.,-0.0019345917915472258,0.00002296027471617877
0.15000000000000002,2.0500000000000003,-0.0018997540168600039,0.00002079009177485564
0.15000000000000002,2.1,-0.001865836367636698,0.000018833917604130484
0.15000000000000002,2.15,-0.0018328376618244704,0.000017069600550180314
0.15000000000000002,2.2,-0.0018007540224497737,0.000015477435063432615
0.15000000000000002,2.25,-0.0017695792213784569,0.000014039843735264034
0.15000000000000002,2.3,-0.001739304985250581,0.000012741148994331554
0.15000000000000002,2.35,-0.0017099212680303077,0.000011567343364850963
0.15000000000000002,2.4,-0.0016814164940227119,0.000010505903558822986
0.15000000000000002,2.45,-0.0016537777747087409,9.54563753885224e-6
0.15000000000000002,2.5,-0.0016269911023234877,8.676509386836527e-6
0.15000000000000002,2.5500000000000003,-0.0016010415227336785,7.88952687621775e-6
0.15000000000000002,2.6,-0.0015759132898628997,7.176627521022138e-6
0.15000000000000002,2.65,-0.0015515900036350535,6.530573888697123e-6
0.15000000000000002,2.7,-0.0015280547331778557,5.944861640342649e-6
0.15000000000000002,2.75,-0.0015052901268237683,5.413660331565046e-6
0.15000000000000002,2.8000000000000003,-0.0014832785102701425,4.931693755687782e-6
0.15000000000000002,2.85,-0.0014620019741071217,4.494255893709069e-6
0.15000000000000002,2.9,-0.0014414424517880278,4.0970744440915145e-6
0.15000000000000002,2.95,-0.0014215817889998215,3.7363185599163535e-6
0.15000000000000002,3.,-0.0014024018052884446,3.4085326568334545e-6
0.15000000000000002,3.25,-0.0013160803050391,2.16510835241465e-6
0.15000000000000002,3.5,-0.0012441133527126553,1.3875034773234637e-6
0.15000000000000002,3.75,-0.0011844322430846707,8.97186986867967e-7
0.15000000000000002,4.,-0.0011351650595860852,5.854793692094701e-7
0.15000000000000002,4.25,-0.0010946558970256282,3.8566294331774525e-7
0.15000000000000002,4.5,-0.0010614640713666555,2.564626399839589e-7
0.15000000000000002,4.75,-0.0010343520338406533,1.7200441980447234e-7
0.15000000000000002,5.,-0.0010122674539571113,1.1660671252796545e-7
0.15000000000000002,5.25,-0.0009943228786831583,7.97948202892803e-8
0.15000000000000002,5.5,-0.0009797750526028405,5.510329323995394e-8
0.15000000000000002,5.75,-0.0009680051265647161,3.839538389657782e-8
0.15000000000000002,6.,-0.0009585004263437607,2.6989238353100978e-8
0.15000000000000002,6.25,-0.0009508380952917581,1.9093813245774083e-8
0.15000000000000002,6.5,-0.000944670699368594,1.3547753670859267e-8
0.15000000000000002,6.75,-0.0009397137454529678,9.686929870007452e-9
0.15000000000000002,7.,-0.0009357349849290896,6.838225613363391e-9
0.15000000000000002,7.25,-0.0009325453342377092,4.9954378591576115e-9
0.15000000000000002,7.5,-0.0009299912287045637,1.6712420852597887e-9
0.15000000000000002,7.75,-0.0009279482262081148,1.2605255342128252e-9
0.15000000000000002,8.,-0.0009263156868060136,9.715298452880883e-10
0.15000000000000002,8.25,-0.0009250123690726386,7.361514824371501e-10
0.15000000000000002,8.5,-0.0009239728008218069,5.606088952433974e-10
0.15000000000000002,8.75,-0.0009231442993153741,4.2872788435718845e-10
0.15000000000000002,9.,-0.0009224845328955294,3.2902318022887123e-10
0.15000000000000002,9.25,-0.0009219595316002745,2.5323929498527464e-10
0.15000000000000002,9.5,-0.0009215420684146782,7.204919733744264e-11
0.15000000000000002,9.75,-0.0009212103452655758,5.184654311776726e-11
0.15000000000000002,10.,-0.0009209469287026027,3.741174947960446e-11
0.2,0.15,-0.002196993919307442,0.0019818145391094916
0.2,0.2,-0.0023940236755823734,0.0016881449228919564
0.2,0.25,-0.002516545240689825,0.001429118999340318
0.2,0.30000000000000004,-0.002601122393614372,0.0012149048389929213
0.2,0.35,-0.0026602037178992243,0.0010387492403507058
0.2,0.4,-0.0027002171162596577,0.00089313703832411
0.2,0.45000000000000007,-0.0027252584273400227,0.0007718680352933982
0.2,0.5,-0.002738244475878298,0.0006701046926553917
0.2,0.55,-0.0027413854307386577,0.0005841065473434584
0.2,0.6,-0.0027364196104094577,0.000510968252926805
0.2,0.65,-0.002724747697240623,0.00044841267040318785
0.2,0.7000000000000001,-0.002707517460675361,0.00039463698755939436
0.2,0.7500000000000001,-0.0026856811200986486,0.0003481994677484437
0.2,0.8,-0.0026600361726644497,0.0003079361301973182
0.2,0.8500000000000001,-0.002631255531584616,0.00027289893800424864
0.2,0.9,-0.0025999103929702423,0.00024230940142410252
0.2,0.9500000000000001,-0.002566487960230894,0.00021552363510074545
0.2,1.,-0.002531405420236903,0.0001920053510086892
0.2,1.05,-0.002495021121050086,0.00017130522723937398
0.2,1.1,-0.002457643619158731,0.00015304464837840941
0.2,1.15,-0.00241953907818118,0.00013690279008537782
0.2,1.2,-0.0023809373742565603,0.00012260716609790485
0.2,1.25,-0.0023420371746356505,0.00010992414166294024
0.2,1.3,-0.002303010192492851,0.00009865375724295734
0.2,1.35,-0.0022640047746628495,0.00008862367259819163
0.2,1.4,-0.002225148944664259,0.00007968496455276498
0.2,1.45,-0.002186552997544242,0.0000717085857759956
0.2,1.5,-0.0021483117234095414,0.00006458217166045149
0.2,1.55,-0.0021105063213635554,0.000058208336221319445
0.2,1.6,-0.00207320605378883,0.000052501206039233734
0.2,1.65,-0.0020364696816683285,0.00004738601997538675
0.2,1.7,-0.002000346714321612,0.00004279719320187346
0.2,1.75,-0.0019648785010968907,0.00003867679769128891
0.2,1.8,-0.0019300991878739302,0.00003497402910760999
0.2,1.85,-0.0018960365574448277,0.00003164386975429504
0.2,1.9,-0.0018627127697590186,0.000028646596506014623
0.2,1.95,-0.0018301450154990413,0.000025947002591342194
0.2,2.,-0.0017983460943814178,0.000023513894086297366
0.2,2.0500000000000003,-0.0017673249278642772,0.00002131953568504613
0.2,2.1,-0.0017370870145209977,0.00001933897488111641
0.2,2.15,-0.001707634835152494,0.000017551182333018457
0.2,2.2,-0.0016789682137165604,0.00001593568430003408
0.2,2.25,-0.0016510846393162333,0.00001447532729528171
0.2,2.3,-0.0016239795537826948,0.000013154521499180241
0.2,2.35,-0.0015976466087893528,0.000011959333923482586
0.2,2.4,-0.0015720778959242136,0.000010877282076365586
0.2,2.45,-0.0015472641527125657,9.897195391596922e-6
0.2,2.5,-0.001523194947210431,9.009061609797052e-6
0.2,2.5500000000000003,-0.0014998588434658672,8.203894990577122e-6
0.2,2.6,-0.0014772435498754278,7.473628625950476e-6
0.2,2.65,-0.0014553360522178314,6.811017311793939e-6
0.2,2.7,-0.0014341227329448397,6.209545705152474e-6
0.2,2.75,-0.0014135894781279498,5.663352961077185e-6
0.2,2.8000000000000003,-0.001393721773303297,5.167157170291037e-6
0.2,2.85,-0.0013745047893203772,4.716212281281732e-6
0.2,2.9,-0.0013559234591804597,4.306248407743413e-6
0.2,2.95,-0.0013379625467454018,3.933368277401865e-6
0.2,3.,-0.0013206067081050655,3.5942217160808178e-6
0.2,3.25,-0.001242365453257749,2.3022121277054084e-6
0.2,3.5,-0.0011769680191657194,1.488406374439968e-6
0.2,3.75,-0.0011226129589730416,9.712779432181386e-7
0.2,4.,-0.0010776529546840483,6.397877140979207e-7
0.2,4.25,-0.001040619307462643,4.254743586889088e-7
0.2,4.5,-0.0010102263656245193,2.8565431168235157e-7
0.2,4.75,-0.0009853642901068206,1.9363944948544431e-7
0.2,5.,-0.0009650854854604188,1.324901224000405e-7
0.2,5.25,-0.0009485880646405678,9.1464119022968e-8
0.2,5.5,-0.0009351984452655611,6.369120288444129e-8
0.2,5.75,-0.0009243543439610511,4.471852580096615e-8
0.2,6.,-0.0009155888910983869,3.159849025773272e-8
0.2,6.25,-0.0009085162340505373,2.2491763202988138e-8
0.2,6.5,-0.0009028187702280914,1.6101203521075996e-8
0.2,6.75,-0.0008982360099139678,1.1577695638352939e-8
0.2,7.,-0.0008945549851008765,4.145773170941003e-9
0.2,7.25,-0.0008916020749325696,3.045874980185659e-9
0.2,7.5,-0.000889236097756122,2.1817856432106153e-9
0.2,7.75,-0.0008873425151541514,1.6414633157487563e-9
0.2,8.,-0.0008858285984561635,1.2564201781837397e-9
0.2,8.25,-0.0008846194189430316,9.49953820900823e-10
0.2,8.5,-0.0008836545364726842,7.214869730300111e-10
0.2,8.75,-0.000882885275757636,5.500904551748037e-10
0.2,9.,-0.000882272493879967,4.207983930921977e-10
0.2,9.25,-0.0008817847561625912,3.2280004537421636e-10
0.2,9.5,-0.0008813968498645022,2.482134116299495e-10
0.2,9.75,-0.0008810885761750057,8.718082766118185e-11
0.2,10.,-0.0008808437706219612,6.308162672774564e-11
0.25,0.15,-0.0019084707800791929,0.0017111177146620837
0.25,0.2,-0.002162144934630219,0.0015413802255814521
0.25,0.25,-0.002290739127936503,0.0013323962357760558
0.25,0.30000000000000004,-0.0023744880263762125,0.001146757204499358
0.25,0.35,-0.0024321197300232835,0.000988959486067574
0.25,0.4,-0.0024714523299487487,0.0008558956908988253
0.25,0.45000000000000007,-0.0024968363091752944,0.0007435506951518119
0.25,0.5,-0.0025111286415814846,0.0006483145013826729
0.25,0.55,-0.0025163971994520452,0.0005671925152275943
0.25,0.6,-0.002514228822089377,0.0004977576917039733
0.25,0.65,-0.0025058865605268954,0.00043805242220429103
0.25,0.7000000000000001,-0.002492400167088871,0.00038649414325259775
0.25,0.7500000000000001,-0.002474623195901773,0.00034179690032491933
0.25,0.8,-0.0024532716358781777,0.0003029092459792791
0.25,0.8500000000000001,-0.002428951452066966,0.0002689658884566814
0.25,0.9,-0.0024021790070472625,0.00023925018481736008
0.25,0.9500000000000001,-0.0023733966625382966,0.000213165015633491
0.25,1.,-0.0023429849780404206,0.00019020993252775466
0.25,1.05,-0.0023112724251333787,0.00016996333639483275
0.25,1.1,-0.0022785432389536785,0.0001520682594632225
0.25,1.15,-0.0022450438423645665,0.00013622093217412223
0.25,1.2,-0.002210988156924734,0.00012216231660023083
0.25,1.25,-0.0021765620326879235,0.00010966962297805077
0.25,1.3,-0.0021419269716943462,0.00009855152380614234
0.25,1.35,-0.0021072232791673096,0.00008864265188800814
0.25,1.4,-0.0020725727466108165,0.00007979974298362504
0.25,1.45,-0.002038080948831024,0.00007189834690220604
0.25,1.5,-0.002003839220153801,0.00006483000515199964
0.25,1.55,-0.001969926362280358,0.00005849999185040737
0.25,1.6,-0.0019364101262761132,0.00005282538204867633
0.25,1.65,-0.0019033485033936983,0.00004773334601625788
0.25,1.7,-0.001870790853265107,0.000043160085243588325
0.25,1.75,-0.0018387788930781216,0.000039049027775437046
0.25,1.8,-0.0018073475673960116,0.00003535055364395996
0.25,1.85,-0.0017765258150755688,0.000032020637309630045
0.25,1.9,-0.0017463372471268543,0.000029020364192049067
0.25,1.95,-0.0017168007472163087,0.000026315138667467382
0.25,2.,-0.001687931004748572,0.000023874511076886983
0.25,2.0500000000000003,-0.0016597389889982006,0.000021671002619556173
0.25,2.1,-0.0016322323715426729,0.00001968043855419166
0.25,2.15,-0.0016054159032272911,0.000017881163605728764
0.25,2.2,-0.00157929175103457,0.000016253890898662495
0.25,2.25,-0.0015538597995065292,0.000014781380935049407
0.25,2.3,-0.0015291179207547615,0.000013448206082089
0.25,2.35,-0.0015050622165713465,0.000012240589483422095
0.25,2.4,-0.0014816872357083536,0.000011146147953619372
0.25,2.45,-0.001458986169012232,0.000010153799684760843
0.25,2.5,-0.0014369510247726845,9.253662448927284e-6
0.25,2.5500000000000003,-0.001415572786360258,8.43673983262985e-6
0.25,2.6,-0.0013948415539885035,7.695034784406204e-6
0.25,2.65,-0.001374746672218722,7.021333029155969e-6
0.25,2.7,-0.0013552768446457144,6.409145886249017e-6
0.25,2.75,-0.0013364202370411047,5.852623595777647e-6
0.25,2.8000000000000003,-0.0013181645700910518,5.346504328847821e-6
0.25,2.85,-0.0013004972027425236,4.88603940830795e-6
0.25,2.9,-0.001283405207064618,4.466445589111569e-6
0.25,2.95,-0.0012668754354366331,4.085172939622176e-6
0.25,3.,-0.0012508945807909906,3.737619029272471e-6
0.25,3.25,-0.0011787534912555057,2.4100274079621835e-6
0.25,3.5,-0.0011183274734453553,1.568680088919177e-6
0.25,3.75,-0.0010680110175108324,1.030769942172256e-6
0.25,4.,-0.0010263227727439735,6.83741863115447e-7
0.25,4.25,-0.000991933222114341,4.5789067517612234e-7
0.25,4.5,-0.0009636725333096624,3.095299073868369e-7
0.25,4.75,-0.0009405266486523083,2.112000791773625e-7
0.25,5.,-0.000921626777021632,1.4532534695966583e-7
0.25,5.25,-0.000906235586824984,1.0098573815391955e-7
0.25,5.5,-0.0008937321814525234,7.071318821813555e-8
0.25,5.75,-0.0008835971362647409,4.987938403305282e-8
0.25,6.,-0.0008753983464058534,3.5451315783798995e-8
0.25,6.25,-0.0008687780868651061,2.526355533192387e-8
0.25,6.5,-0.0008634414608845905,1.8133944952852116e-8
0.25,6.75,-0.0008591462704121241,1.3147187387157686e-8
0.25,7.,-0.000855694255901153,9.435615687001728e-9
0.25,7.25,-0.0008529236039201263,6.915091875199855e-9
0.25,7.5,-0.0008507025970147103,5.000755398318346e-9
0.25,7.75,-0.0008489242722859758,3.207287517818444e-9
0.25,8.,-0.0008475019571698687,2.384776533366495e-9
0.25,8.25,-0.0008463655588171899,1.7627742074192987e-9
0.25,8.5,-0.0008454584945191825,1.3065124153995716e-9
0.25,8.75,-0.0008447351629875043,6.495227808291787e-10
0.25,9.,-0.0008441588688228302,4.941573884028466e-10
0.25,9.25,-0.0008437001244908873,3.769918140682227e-10
0.25,9.5,-0.0008433352651737973,2.8829837605756636e-10
0.25,9.75,-0.0008430453217887457,1.9632398419629216e-10
0.25,10.,-0.000842815106208801,1.4589352642646602e-10
0.30000000000000004,0.15,-0.0012753265332492076,0.0010670706685492982
0.30000000000000004,0.2,-0.0019538687600979005,0.001378327442090683
0.30000000000000004,0.25,-0.0021045308471807998,0.0012295147600258818
0.30000000000000004,0.30000000000000004,-0.002192574468507948,0.0010745867004858063
0.30000000000000004,0.35,-0.002250817951079758,0.000935894307924675
0.30000000000000004,0.4,-0.002290164653799243,0.0008157790505363312
0.30000000000000004,0.45000000000000007,-0.0023158360498736984,0.0007126489838212213
0.30000000000000004,0.5,-0.0023309234020044757,0.0006241858400114482
0.30000000000000004,0.55,-0.002337516615566958,0.0005481594957177996
0.30000000000000004,0.6,-0.002337152131380863,0.0004826271699909547
0.30000000000000004,0.65,-0.0023310215074538875,0.00042595301772040324
0.30000000000000004,0.7000000000000001,-0.00232008158831143,0.00037677609020773744
0.30000000000000004,0.7500000000000001,-0.00230511892941705,0.0003339673973653864
0.30000000000000004,0.8,-0.0022867906972844497,0.0002965892404906238
0.30000000000000004,0.8500000000000001,-0.0022656523912415044,0.000263860334004604
0.30000000000000004,0.9,-0.002242177624942948,0.00023512706365691862
0.30000000000000004,0.9500000000000001,-0.0022167728198721776,0.00020984026685957435
0.30000000000000004,1.,-0.002189788466518386,0.00018753642034815762
0.30000000000000004,1.05,-0.002161527969601271,0.0001678226340039473
0.30000000000000004,1.1,-0.002132254732436614,0.00015036450625008173
0.30000000000000004,1.15,-0.0021021979207941134,0.00013487616782580488
0.30000000000000004,1.2,-0.002071557213054478,0.00012111272749982415
0.30000000000000004,1.25,-0.0020405067570433517,0.00010886292269386146
0.30000000000000004,1.3,-0.0020091984959706806,0.00009794464536569636
0.30000000000000004,1.35,-0.001977764985830936,0.00008820002320123773
0.30000000000000004,1.4,-0.0019463217981553415,0.00007949191938907694
0.30000000000000004,1.45,-0.0019149695813098482,0.00007170092277345575
0.30000000000000004,1.5,-0.0018837958381768458,0.00006472263276183073
0.30000000000000004,1.55,-0.0018528764664641113,0.000058465802576437685
0.30000000000000004,1.6,-0.001822277098995571,0.00005285030783400374
0.30000000000000004,1.65,-0.0017920542744323347,0.00004780563472996021
0.30000000000000004,1.7,-0.0017622564634436886,0.000043270018493487216
0.30000000000000004,1.75,-0.001732924971035788,0.00003918844191181471
0.30000000000000004,1.8,-0.0017040947322892943,0.00003551268273491035
0.30000000000000004,1.85,-0.0016757950159633447,0.00003219984257158136
0.30000000000000004,1.9,-0.001648050048148124,0.00002921196617189717
0.30000000000000004,1.95,-0.0016208795662830346,0.000026515284701733827
0.30000000000000004,2.,-0.0015942993123186306,0.000024079963663117387
0.30000000000000004,2.0500000000000003,-0.00156832147252378,0.000021879164381024456
0.30000000000000004,2.1,-0.0015429550703746422,0.000019889156735626904
0.30000000000000004,2.15,-0.0015182063180695135,0.000018088696701779906
0.30000000000000004,2.2,-0.0014940789314621104,0.000016458830242031277
0.30000000000000004,2.25,-0.0014705744125703421,0.000014982594729261688
0.30000000000000004,2.3,-0.001447692303278104,0.000013644828134855552
0.30000000000000004,2.35,-0.001425430413387773,0.000012431925899230689
0.30000000000000004,2.4,-0.001403785025787762,0.000011331696977665852
0.30000000000000004,2.45,-0.0013827510811618032,0.000010333200016442818
0.30000000000000004,2.5,-0.0013623223443767853,9.426603575090936e-6
0.30000000000000004,2.5500000000000003,-0.001342491554432049,8.603095443378934e-6
0.30000000000000004,2.6,-0.0013232505596407584,7.854720064306314e-6
0.30000000000000004,2.65,-0.0013045904395190884,7.174340247848325e-6
0.30000000000000004,2.7,-0.0012865016146982563,6.5555048026150675e-6
0.30000000000000004,2.75,-0.0012689739460290926,5.992425663752313e-6
0.30000000000000004,2.8000000000000003,-0.0012519968239231103,5.479872929666559e-6
0.30000000000000004,2.85,-0.0012355592488634355,5.013118918142695e-6
0.30000000000000004,2.9,-0.0012196499039216387,4.587902226297919e-6
0.30000000000000004,2.95,-0.001204257220030653,4.2003757208338875e-6
0.30000000000000004,3.,-0.001189369434688089,3.8469263523534985e-6
0.30000000000000004,3.25,-0.001122084965987028,2.4936773686905483e-6
0.30000000000000004,3.5,-0.0010656258339647405,1.6319149002336827e-6
0.30000000000000004,3.75,-0.001018538160838238,1.0780368330559793e-6
0.30000000000000004,4.,-0.000979470018462608,7.189838231280287e-7
0.30000000000000004,4.25,-0.0009472010627730569,4.839773111869634e-7
0.30000000000000004,4.5,-0.0009206527310282516,3.2890150747084783e-7
0.30000000000000004,4.75,-0.0008988867279646273,2.255218117511084e-7
0.30000000000000004,5.,-0.0008810967891116171,1.5606832950206678e-7
0.30000000000000004,5.25,-0.0008665969367366868,1.0880665014703465e-7
0.30000000000000004,5.5,-0.0008548082781484897,7.652871570110707e-8
0.30000000000000004,5.75,-0.0008452456227979709,5.415128686192712e-8
0.30000000000000004,6.,-0.0008375046805723491,3.861203887460703e-8
0.30000000000000004,6.25,-0.0008312502635721075,2.7634167075506547e-8
0.30000000000000004,6.5,-0.0008262056913978875,1.9904166507263982e-8
0.30000000000000004,6.75,-0.0008221434578922648,1.4452861763934385e-8
0.30000000000000004,7.,-0.0008188771296687492,1.0393019074473805e-8
0.30000000000000004,7.25,-0.0008162543959148285,7.706457628292585e-9
0.30000000000000004,7.5,-0.000814151162598039,5.533621557935603e-9
0.30000000000000004,7.75,-0.000812466573827095,4.10543177101555e-9
0.30000000000000004,8.,-0.0008111188428465922,3.0570012576024153e-9
0.30000000000000004,8.25,-0.0008100417809483445,2.0399071680964054e-9
0.30000000000000004,8.5,-0.000809181921743819,1.5127316732154589e-9
0.30000000000000004,8.75,-0.000808496148956271,1.124370453946949e-9
0.30000000000000004,9.,-0.0008079497469947356,8.374521694599207e-10
0.30000000000000004,9.25,-0.0008075148043457136,4.277724043044717e-10
0.30000000000000004,9.5,-0.0008071689098461936,3.067899927156059e-10
0.30000000000000004,9.75,-0.0008068940909713884,2.2890445918952174e-10
0.30000000000000004,10.,-0.0008066759513032882,1.7108546610661302e-10
0.35000000000000003,0.15,-0.0014417015157544056,0.0012088985047399485
0.35000000000000003,0.2,-0.0017314953786598203,0.0011786241807935117
0.35000000000000003,0.25,-0.0019381379545890232,0.0011188134797350921
0.35000000000000003,0.30000000000000004,-0.0020375878815058718,0.000998838703110115
0.35000000000000003,0.35,-0.002099132332676705,0.0008804052517278472
0.35000000000000003,0.4,-0.0021396289697036648,0.0007736780391561695
0.35000000000000003,0.45000000000000007,-0.002165969762203259,0.0006799933308171855
0.35000000000000003,0.5,-0.0021818023828538134,0.0005984631318897969
0.35000000000000003,0.55,-0.0021894003672668643,0.0005276647203649944
0.35000000000000003,0.6,-0.0021903427964681758,0.0004661535119700375
0.35000000000000003,0.65,-0.002185808286166632,0.0004126198392773329
0.35000000000000003,0.7000000000000001,-0.0021767198637135912,0.0003659258185815552
0.35000000000000003,0.7500000000000001,-0.00216382426054512,0.00032509987501624016
0.35000000000000003,0.8,-0.0021477392535505417,0.00028931828534802277
0.35000000000000003,0.8500000000000001,-0.002128984053543249,0.0002578840117157541
0.35000000000000003,0.9,-0.0021080000139234423,0.0002302067907725909
0.35000000000000003,0.9500000000000001,-0.0020851654480521786,0.00020578577872886372
0.35000000000000003,1.,-0.002060806656582383,0.00018419480532540547
0.35000000000000003,1.05,-0.0020352063969345576,0.0001650701060552347
0.35000000000000003,1.1,-0.0020086105544411606,0.00014810027235512854
0.35000000000000003,1.15,-0.001981233504647334,0.00013301769700614413
0.35000000000000003,1.2,-0.0019532624949277337,0.00011959214264943563
0.35000000000000003,1.25,-0.00192486127321278,0.00010762414421401384
0.35000000000000003,1.3,-0.001896173126826387,0.00009694116806612262
0.35000000000000003,1.35,-0.001867323451189875,0.00008739315746374642
0.35000000000000003,1.4,-0.0018384219384017214,0.0000788493884105164
0.35000000000000003,1.45,-0.0018095644546860118,0.00007119571224914044
0.35000000000000003,1.5,-0.001780834660495537,0.00006433215127754402
0.35000000000000003,1.55,-0.0017523054158175054,0.00005817101441067142
0.35000000000000003,1.6,-0.0017240400047692215,0.00005263521819889107
0.35000000000000003,1.65,-0.0016960932070962226,0.00004765686432495252
0.35000000000000003,1.7,-0.0016685122391583902,0.000043176034487835244
0.35000000000000003,1.75,-0.0016413375830365974,0.0000391397462295875
0.35000000000000003,1.8,-0.0016146037192490414,0.00003550118341995431
0.35000000000000003,1.85,-0.0015883397760415468,0.00003221871129796273
0.35000000000000003,1.9,-0.001562570106169957,0.00002925544387895123
0.35000000000000003,1.95,-0.0015373148004212195,0.000026578501239694365
0.35000000000000003,2.,-0.0015125901457443784,0.000024158797888934483
0.35000000000000003,2.0500000000000003,-0.0014884090347235615,0.00002197018695618562
0.35000000000000003,2.1,-0.0014647813321759426,0.000019989442142800766
0.35000000000000003,2.15,-0.0014417142038625408,0.000018195819437166814
0.35000000000000003,2.2,-0.0014192124116302362,0.000016570748289822614
0.35000000000000003,2.25,-0.0013972785787370427,0.000015097612745376622
0.35000000000000003,2.3,-0.0013759134286315026,0.000013761520298028232
0.35000000000000003,2.35,-0.0013551160000465957,0.00001254913334858916
0.35000000000000003,2.4,-0.0013348838409170294,0.000011448434709408393
0.35000000000000003,2.45,-0.0013152131833266,0.000010449036903995208
0.35000000000000003,2.5,-0.0012960991014325817,9.540257633487942e-6
0.35000000000000003,2.5500000000000003,-0.0012775356540860611,8.714378850526957e-6
0.35000000000000003,2.6,-0.0012595160136765135,7.96325992551204e-6
0.35000000000000003,2.65,-0.001242032582553142,7.279802785133084e-6
0.35000000000000003,2.7,-0.001225077098230682,6.657672337245964e-6
0.35000000000000003,2.75,-0.0012086407284559622,6.091139232511757e-6
0.35000000000000003,2.8000000000000003,-0.001192714157097658,5.57500419657523e-6
0.35000000000000003,2.85,-0.001177287661721372,5.1046169244157655e-6
0.35000000000000003,2.9,-0.0011623511836237137,4.67573590176725e-6
0.35000000000000003,2.95,-0.0011478943910208919,4.2845566556600585e-6
0.35000000000000003,3.,-0.0011339067360181267,3.927622320981021e-6
0.35000000000000003,3.25,-0.0010706272707469858,2.557156175527083e-6
0.35000000000000003,3.5,-0.001017446445076741,1.6808589880608002e-6
0.35000000000000003,3.75,-0.0009730320265124532,1.1153718119903677e-6
0.35000000000000003,4.,-0.0009361366859246293,7.471359046813328e-7
0.35000000000000003,4.25,-0.0009056288135142849,5.051408134546832e-7
0.35000000000000003,4.5,-0.0008805043611969384,3.446515997092975e-7
0.35000000000000003,4.75,-0.0008598871115889889,2.3531775000243046e-7
0.35000000000000003,5.,-0.0008430221856910934,1.6466553453740006e-7
0.35000000000000003,5.25,-0.0008292659146441066,1.1526723693068563e-7
0.35000000000000003,5.5,-0.0008180740849860278,8.127072288321296e-8
0.35000000000000003,5.75,-0.0008089898221743811,5.7704015979116036e-8
0.35000000000000003,6.,-0.0008016318791324213,4.121174475659774e-8
0.35000000000000003,6.25,-0.00079568376494834,2.9584133726763204e-8
0.35000000000000003,6.5,-0.0007908839305183674,2.1338885072786848e-8
0.35000000000000003,6.75,-0.0007870170870584019,1.552455527347764e-8
0.35000000000000003,7.,-0.0007839066454443116,1.1194853816957201e-8
0.35000000000000003,7.25,-0.000781408212286654,8.195461389821218e-9
0.35000000000000003,7.5,-0.0007794040506639166,5.967711448704588e-9
0.35000000000000003,7.75,-0.0007777984012932799,4.419079654505512e-9
0.35000000000000003,8.,-0.0007765135578932088,3.2988094293955744e-9
0.35000000000000003,8.25,-0.0007754865946533261,2.4460308002162423e-9
0.35000000000000003,8.5,-0.0007746666513990733,1.8199553710861877e-9
0.35000000000000003,8.75,-0.0007740126914354396,1.2558358198841435e-9
0.35000000000000003,9.,-0.0007734916570131764,6.208771240190369e-10
0.35000000000000003,9.25,-0.0007730769571540345,4.6423078749191493e-10
0.35000000000000003,9.5,-0.0007727472317684152,3.4774379317932536e-10
0.35000000000000003,9.75,-0.0007724853443705907,2.6090670422751483e-10
0.35000000000000003,10.,-0.0007722775631474395,1.960322674587206e-10
0.4,0.15,-0.0015589308718844134,0.0012957070130696748
0.4,0.2,"Indeterminate","Indeterminate"
0.4,0.25,-0.001775697324602208,0.000994526773491013
0.4,0.30000000000000004,-0.0018984632478885194,0.0009188108845776108
0.4,0.35,-0.0019669234418615137,0.0008227185927634916
0.4,0.4,-0.002010078217927582,0.000730047759655426
0.4,0.45000000000000007,-0.0020377391678453984,0.0006460803761992417
0.4,0.5,-0.002054523447660727,0.0005716242192368394
0.4,0.55,-0.0020630690171758804,0.0005061474976935801
0.4,0.6,-0.002065092389146063,0.0004487326197912928
0.4,0.65,-0.0020618152972476204,0.00039840657688471233
0.4,0.7000000000000001,-0.0020541629207765583,0.00035425799154552816
0.4,0.7500000000000001,-0.0020428665734247343,0.00031547385721577507
0.4,0.8,-0.0020285218623625257,0.00028134469019378645
0.4,0.8500000000000001,-0.0020116241998901735,0.0002512576939275907
0.4,0.9,-0.001992591918437886,0.0002246859048677353
0.4,0.9500000000000001,-0.001971782153150933,0.0002011768044597852
0.4,1.,-0.0019495022612323913,0.00018034159067452523
0.4,1.05,-0.0019260183465841538,0.0001618457803107355
0.4,1.1,-0.0019015618229287431,0.0001454010480156471
0.4,1.15,-0.0018763345957760768,0.00013075823626040395
0.4,1.2,-0.0018505132389664163,0.00011770189735594075
0.4,1.25,-0.0018242524180470635,0.00010604455852388341
0.4,1.3,-0.0017976877354740051,0.00009562343996553292
0.4,1.35,-0.001770938122630313,0.00008629647211439454
0.4,1.4,-0.0017441078702877405,0.0000779395857741499
0.4,1.45,-0.0017172883662332343,0.00007044380099260519
0.4,1.5,-0.0016905595926489376,0.00006371392392714501
0.4,1.55,-0.001663991424201847,0.000057665922851004203
0.4,1.6,-0.0016376447592333172,0.00005222587449739375
0.4,1.65,-0.0016115725100102132,0.00004732850310640741
0.4,1.7,-0.0015858204730929363,0.00004291611841839677
0.4,1.75,-0.0015604280970734974,0.00003893760689541425
0.4,1.8,-0.0015354291619507805,0.000035347739268992294
0.4,1.85,-0.0015108523820366775,0.00003210621679786233
0.4,1.9,-0.0014867219423799322,0.000029177291041600998
0.4,1.95,-0.001463057977147884,0.000026529087103893884
0.4,2.,-0.0014398769971409819,0.000024133291469904115
0.4,2.0500000000000003,-0.00141719227257178,0.000021964491057320534
0.4,2.1,-0.0013950141763741058,0.000020000072636994128
0.4,2.15,-0.0013733504925845619,0.00001821979241774447
0.4,2.2,-0.0013522066937305547,0.000016605529406433562
0.4,2.25,-0.001331586190645454,0.000015141060181660202
0.4,2.3,-0.0013114905576955395,0.000013811779234616144
0.4,2.35,-0.0012919197360316465,0.000012604626237119605
0.4,2.4,-0.001272872217160124,0.000011507876945170137
0.4,2.45,-0.0012543452088540153,0.000010510995746712548
0.4,2.5,-0.001236334785190054,9.604435983610513e-6
0.4,2.5500000000000003,-0.001218836022290202,8.779558084977311e-6
0.4,2.6,-0.0012018431211736507,8.028982305665071e-6
0.4,2.65,-0.0011853495189653135,7.3454369874200636e-6
0.4,2.7,-0.0011693479895753022,6.72276079402383e-6
0.4,2.75,-0.0011538307348441417,6.155324408240815e-6
0.4,2.8000000000000003,-0.0011387894670447283,5.637997167175072e-6
0.4,2.85,-0.0011242154835404273,5.1661721812557146e-6
0.4,2.9,-0.0011100997343178715,4.735689254314825e-6
0.4,2.95,-0.0010964328830414456,4.342755621602134e-6
0.4,3.,-0.0010832053622129982,3.9839550320147805e-6
0.4,3.25,-0.0010233125491500878,2.603535887708559e-6
0.4,3.5,-0.0009729095647631768,1.717687209391752e-6
0.4,3.75,-0.0009307643172826966,1.1439809649168263e-6
0.4,4.,-0.000895716207550899,7.690095375620029e-7
0.4,4.25,-0.0008667076059718077,5.216719771018556e-7
0.4,4.5,-0.0008427968582304422,3.5706977407766634e-7
0.4,4.75,-0.0008231599084811868,2.4658133131205164e-7
0.4,5.,-0.0008070851790859841,1.7165644729992893e-7
0.4,5.25,-0.0007939647398894044,1.203877574140061e-7
0.4,5.5,-0.0007832837314088864,8.509827877263565e-8
0.4,5.75,-0.0007746092893691592,6.05448023682266e-8
0.4,6.,-0.0007675797359364451,4.335326119083403e-8
0.4,6.25,-0.0007618944801565658,3.116525915526462e-8
0.4,6.5,-0.0007573048561821408,2.2530593911385122e-8
0.4,6.75,-0.0007536059887907031,1.640385504601133e-8
0.4,7.,-0.0007506296879526956,1.1843996220849834e-8
0.4,7.25,-0.000748238321489246,8.712906168469384e-9
0.4,7.5,-0.0007463195857509552,6.333722152003854e-9
0.4,7.75,-0.0007447820807778292,4.690067839955778e-9
0.4,8.,-0.0007435515930107043,3.4960209976519357e-9
0.4,8.25,-0.0007425679914748523,2.593439727294894e-9
0.4,8.5,-0.0007417826498223264,1.9304207618271035e-9
0.4,8.75,-0.0007411563149379879,9.174894687307561e-10
0.4,9.,-0.0007406573518289832,6.885723395546467e-10
0.4,9.25,-0.000740260303496523,5.176725066408788e-10
0.4,9.5,-0.0007399447129924511,3.897742031477164e-10
0.4,9.75,-0.0007396941626503464,2.938557665428665e-10
0.4,10.,-0.0007394954924427611,2.2179015134876634e-10
0.45,0.15,-0.001642946785569818,0.001347394036038143
0.45,0.2,-0.0013356735672571528,0.0007938849961121076
0.45,0.25,-0.001593320512282362,0.0008387913562545642
0.45,0.30000000000000004,-0.0017666533596815098,0.0008322748663020037
0.45,0.35,-0.0018474481796958361,0.0007625004487553213
0.45,0.4,-0.0018952581440877005,0.0006850153121158325
0.45,0.45000000000000007,-0.0019251235801268727,0.0006111723695409253
0.45,0.5,-0.0019432400130537713,0.0005439645011522465
0.45,0.55,-0.0019528383711685407,0.0004838992671922467
0.45,0.6,-0.0019558797042040724,0.0004306380363964942
0.45,0.65,-0.0019536872638886565,0.00038356396636672163
0.45,0.7000000000000001,-0.001947223773889911,0.0003419998620072752
0.45,0.7500000000000001,-0.0019372282326785134,0.00030529409875401886
0.45,0.8,-0.0019242899709452812,0.0002728524002344498
0.45,0.8500000000000001,-0.0019088919529786522,0.00024414642687979864
0.45,0.9,-0.0018914378169827145,0.00021871247342794727
0.45,0.9500000000000001,-0.0018722697472310745,0.0001961462342607793
0.45,1.,-0.0018516808787032778,0.00017609618315828372
0.45,1.05,-0.0018299242744122923,0.0001582570008377786
0.45,1.1,-0.0018072196563056128,0.0001423634792651747
0.45,1.15,-0.0017837586037692357,0.00012818488409311137
0.45,1.2,-0.0017597086689518952,0.00011552031134857521
0.45,1.25,-0.0017352167019709776,0.00010419521490419084
0.45,1.3,-0.0017104115836446832,0.00009405575112619429
0.45,1.35,-0.0016854065031488546,0.00008496820711702331
0.45,1.4,-0.0016603008787863392,0.00007681508273595241
0.45,1.45,-0.001635181993805579,0.00006949316198274821
0.45,1.5,-0.001610126401165033,0.0000629115882142731
0.45,1.55,-0.0015852011384385927,0.00005699026828269831
0.45,1.6,-0.001560464784912733,0.00005165848111657583
0.45,1.65,-0.001535968386206454,0.000046853653533364165
0.45,1.7,-0.001511756266714123,0.00004252042664497325
0.45,1.75,-0.0014878667463401973,0.00003860958841891672
0.45,1.8,-0.0014643327750323305,0.000035077563367543916
0.45,1.85,-0.0014411824962965265,0.00003188545783466807
0.45,1.9,-0.00141843974903395,0.000028998706731258987
0.45,1.95,-0.0013961245155584903,0.000026386464088612742
0.45,2.,-0.0013742533224535042,0.00002402125226595237
0.45,2.0500000000000003,-0.0013528395999435755,0.00002187847829732755
0.45,2.1,-0.0013318940046464114,0.000019936113022177033
0.45,2.15,-0.001311424709896071,0.00001817447885885115
0.45,2.2,-0.001291437667264855,0.000016575929633269354
0.45,2.25,-0.0012719368424363522,0.00001512463430523045
0.45,2.3,-0.0012529244281802199,0.000013806380058554936
0.45,2.35,-0.0012344010368372054,0.000012608400531612216
0.45,2.4,-0.0012163658744304682,0.000011519213614844545
0.45,2.45,-0.0011988168982680538,0.000010528485687732103
0.45,2.5,-0.0011817509596855804,9.626908663856173e-6
0.45,2.5500000000000003,-0.0011651639333884135,8.806155291818667e-6
0.45,2.6,-0.0011490508346943655,8.058602098681483e-6
0.45,2.65,-0.0011334059258311406,7.377458043701418e-6
0.45,2.7,-0.001118222812322206,6.7565643553987994e-6
0.45,2.75,-0.0011034945303848404,6.190364571971672e-6
0.45,2.8000000000000003,-0.001089213626168815,5.67383046660454e-6
0.45,2.85,-0.0010753722275799722,5.202421799217673e-6
0.45,2.9,-0.0010619621093585804,4.7720291777832375e-6
0.45,2.95,-0.0010489747520164457,4.378933074957554e-6
0.45,3.,-0.0010364013951782527,4.0197564922575795e-6
0.45,3.25,-0.0009794268446414595,2.6353789251549976e-6
0.45,3.5,-0.0009314222194494037,1.7441688467361013e-6
0.45,3.75,-0.0008912394885279775,1.1650103358272663e-6
0.45,4.,-0.0008577913689100378,7.855965682699358e-7
0.45,4.25,-0.0008300831034989404,5.344364998795953e-7
0.45,4.5,-0.000807226286121624,3.6679753621818127e-7
0.45,4.75,-0.0007884415272167325,2.539142262380882e-7
0.45,5.,-0.0007730544316713144,1.776798378497202e-7
0.45,5.25,-0.0007604878295185061,1.2456294286116408e-7
0.45,5.5,-0.0007502521763648593,8.817837947013366e-8
0.45,5.75,-0.0007419353500635388,6.285712950029713e-8
0.45,6.,-0.0007351926036659243,4.5077763846093286e-8
0.45,6.25,-0.0007297371206759779,3.251073135788346e-8
0.45,6.5,-0.0007253314094038861,2.3577598578811837e-8
0.45,6.75,-0.0007217796362791049,1.71453604527836e-8
0.45,7.,-0.0007189209108542121,1.2376852070571792e-8
0.45,7.25,-0.0007166234822323042,9.102011756063552e-9
0.45,7.5,-0.0007147797767738857,6.650923479057519e-9
0.45,7.75,-0.000713302192465631,4.90567727694409e-9
0.45,8.,-0.0007121195608637935,2.370760792541615e-9
0.45,8.25,-0.0007111741893118098,1.7774963751316514e-9
0.45,8.5,-0.000710419401602905,1.3358097492727206e-9
0.45,8.75,-0.0007098175026777132,1.0058573049996633e-9
0.45,9.,-0.0007093381011679357,7.586645352740395e-10
0.45,9.25,-0.0007089567318875773,5.730226028920204e-10
0.45,9.5,-0.0007086537282877825,4.333184581550159e-10
0.45,9.75,-0.0007084133021797805,3.280018060543982e-10
0.45,10.,-0.0007082227945738249,2.4849171591928565e-10
0.5,0.15,-0.0017033919643210686,0.0013760974146433255
0.5,0.2,-0.0014213281622759302,0.000876513961058467
0.5,0.25,"Indeterminate","Indeterminate"
0.5,0.30000000000000004,-0.0016327606828167246,0.0007338870920700728
0.5,0.35,-0.0017355138650943527,0.000698733083317899
0.5,0.4,-0.00179079623063712,0.0006384086653513634
0.5,0.45000000000000007,-0.0018240326873278732,0.0005753461826520229
0.5,0.5,-0.0018440150011408904,0.00051564398842429
0.5,0.55,-0.0018548891894637279,0.0004611046725640094
0.5,0.6,-0.0018589942493586475,0.0004120556387703575
0.5,0.65,-0.0018578211674314636,0.0003682694046464139
0.5,0.7000000000000001,-0.0018524075985334827,0.00032931641076384705
0.5,0.7500000000000001,-0.0018435233968375384,0.00029471198945154264
0.5,0.8,-0.0018317669805733062,0.0002639793112612762
0.5,0.8500000000000001,-0.0018176195650507604,0.00023667527286543055
0.5,0.9,-0.0018014778147398968,0.00021239970867440025
0.5,0.9500000000000001,-0.0017836746803351767,0.00019079641541752126
0.5,1.,-0.001764493388595576,0.00017155107108270096
0.5,1.05,-0.0017441772605599794,0.0001543874101082556
0.5,1.1,-0.0017229368721463686,0.00013906321627634154
0.5,1.15,-0.0017009554520887918,0.0001253662053480924
0.5,1.2,-0.0016783930674306572,0.00011311002917710792
0.5,1.25,-0.0016553899471897513,0.00010213135384819309
0.5,1.3,-0.001632069175094481,0.0000922891800803345
0.5,1.35,-0.0016085389081377578,0.0000834547742063085
0.5,1.4,-0.0015848942303788574,0.00007551834347693112
0.5,1.45,-0.001561218720383787,0.00006838221928371491
0.5,1.5,-0.0015375857898004305,0.00006196016832393583
0.5,1.55,-0.001514059836156111,0.00005617598160190861
0.5,1.6,-0.0014906972428024128,0.000050962197968448456
0.5,1.65,-0.0014675472516117553,0.00004625900019076715
0.5,1.7,-0.0014446527286534011,0.000042013356897389496
0.5,1.75,-0.0014220508390552788,0.00003817802496099978
0.5,1.8,-0.001399773644200161,0.00003471112344811581
0.5,1.85,-0.0013778486320437586,0.00003157518196106909
0.5,1.9,-0.0013562991894938384,0.000028736885909454917
0.5,1.95,-0.0013351450243238657,0.00002616643479510524
0.5,2.,-0.0013144025429191208,0.000023837239323562455
0.5,2.0500000000000003,-0.0012940851892005163,0.000021725496699381006
0.5,2.1,-0.0012742037492918202,0.000019809850432407844
0.5,2.15,-0.0012547666258527598,0.000018071192427963358
0.5,2.2,-0.0012357800854655193,0.00001649237867473014
0.5,2.25,-0.0012172484820141204,0.00001505800795060185
0.5,2.3,-0.0011991744586185174,0.000013754242237642208
0.5,2.35,-0.001181559130365048,0.000012568640586919791
0.5,2.4,-0.001164402249801918,0.000011489995090482722
0.5,2.45,-0.0011477023569345058,0.000010508233191764945
0.5,2.5,-0.0011314569152547417,9.614257590410827e-6
0.5,2.5500000000000003,-0.001115662435162628,8.799865222098159e-6
0.5,2.6,-0.001100314585991421,8.057680013651082e-6
0.5,2.65,-0.0010854082977118163,7.380998995943451e-6
0.5,2.7,-0.001070937853279004,6.763799819346403e-6
0.5,2.75,-0.0010568969724846248,6.200630268282485e-6
0.5,2.8000000000000003,-0.0010432788880874568,5.686554485205661e-6
0.5,2.85,-0.001030076414918705,5.217111763630429e-6
0.5,2.9,-0.0010172820125888575,4.788263708244405e-6
0.5,2.95,-0.0010048878423619984,4.3963489725559746e-6
0.5,3.,-0.000992885818709227,4.038041441295969e-6
0.5,3.25,-0.0009384631544073382,2.654794710074161e-6
0.5,3.5,-0.0008925597428812716,1.761799484303276e-6
0.5,3.75,-0.0008540992026082614,1.1800192330522563e-6
0.5,4.,-0.0008220571721005808,7.975920421897679e-7
0.5,4.25,-0.0007954931334207809,5.438996107504611e-7
0.5,4.5,-0.000773564803973835,3.7413952651689335e-7
0.5,4.75,-0.0007555316111496571,2.5951524590091604e-7
0.5,5.,-0.0007407515603863955,1.814463965359777e-7
0.5,5.25,-0.0007286743466192361,1.2777879719637689e-7
0.5,5.5,-0.0007188325774396383,9.06240574748661e-8
0.5,5.75,-0.0007108323113282528,6.469505150412218e-8
0.5,6.,-0.0007043436629581874,4.645616865413954e-8
0.5,6.25,-0.0006990919223238531,3.354371173880377e-8
0.5,6.5,-0.0006948494300453406,2.4343639451473997e-8
0.5,6.75,-0.0006914283166419431,1.786284469862745e-8
0.5,7.,-0.0006886741273273832,1.2802490126405733e-8
0.5,7.25,-0.0006864603008806891,6.140716092952261e-9
0.5,7.5,-0.0006846834407684009,6.89230525451924e-9
0.5,7.75,-0.0006832593014617639,5.076133669651428e-9
0.5,8.,-0.0006821194075603689,3.780660927116958e-9
0.5,8.25,-0.0006812082242465175,2.810312436105425e-9
0.5,8.5,-0.0006804808022343687,2.0906306239139305e-9
0.5,8.75,-0.0006799008270366103,1.5595238015472107e-9
0.5,9.,-0.0006794390099154053,1.1650486714687852e-9
0.5,9.25,-0.000679071765583973,8.715245586841947e-10
0.5,9.5,-0.0006787801291315389,4.77793142290156e-10
0.5,9.75,-0.0006785488715011133,3.628587877217704e-10
0.5,10.,-0.0006783657790294599,2.757375697128722e-10
0.55,0.15,-0.0017464881298770683,0.0013879135526748626
0.55,0.2,-0.0014850080135704496,0.000934639450717061
0.55,0.25,-0.0012522912068966793,0.0005303208826870727
0.55,0.30000000000000004,-0.0014786777020819892,0.000608242119710444
0.55,0.35,-0.0016261301582757724,0.0006292551446332052
0.55,0.4,-0.001693296487971462,0.0005897103764466482
0.55,0.45000000000000007,-0.0017314934064305188,0.0005385078732998635
0.55,0.5,-0.0017540494444458878,0.0004867117669144277
0.55,0.55,-0.001766526822766529,0.00043786587067061087
0.55,0.6,-0.001771823902749741,0.0003931054870065149
0.55,0.65,-0.0017716807224889605,0.0003526457840038117
0.55,0.7000000000000001,-0.0017672522528289776,0.0003163265720651587
0.55,0.7500000000000001,-0.0017593638914660398,0.00028383949325578705
0.55,0.8,-0.0017486387628731406,0.00025482924295722686
0.55,0.8500000000000001,-0.0017355668406415434,0.00022893974824764315
0.55,0.9,-0.0017205452135028879,0.00020583491052346544
0.55,0.9500000000000001,-0.0017039029857991018,0.00018520697118582495
0.55,1.,-0.001685917497628835,0.00016677873967640305
0.55,1.05,-0.0016668253850910665,0.00015030293636626138
0.55,1.1,-0.001646830432290265,0.0001355602055789926
0.55,1.15,-0.0016261093464506613,0.00012235611739878243
0.55,1.2,-0.0016048161384199875,0.0001105202256718347
0.55,1.25,-0.0015830855349711107,0.0000999011908868097
0.55,1.3,-0.0015610356982261465,0.00009036481509775801
0.55,1.35,-0.0015387704353978457,0.00008179361876953094
0.55,1.4,-0.001516381024185406,0.00007408343363619346
0.55,1.45,-0.0014939477418233127,0.00006714213643663745
0.55,1.5,-0.0014715411610673928,0.00006088812769336821
0.55,1.55,-0.001449223259650712,0.000055249086545297187
0.55,1.6,-0.0014270483781317583,0.00005016082979122341
0.55,1.65,-0.0014050640528401122,0.00004556632444260514
0.55,1.7,-0.0013833117446934611,0.000041414848005472246
0.55,1.75,-0.0013618274802985907,0.000037661206058892745
0.55,1.8,-0.0013406424184866598,0.000034265201116400834
0.55,1.85,-0.0013197833529531367,0.00003119082689841189
0.55,1.9,-0.0012992731597594523,0.000028406010657233965
0.55,1.95,-0.0012791311969567543,0.000025882034261374086
0.55,2.,-0.0012593736624065964,0.00002359323194484525
0.55,2.0500000000000003,-0.0012400139149232664,0.000021516594371161625
0.55,2.1,-0.0012210627630929343,0.000019631360183283578
0.55,2.15,-0.0012025287254954801,0.000017919313402136087
0.55,2.2,-0.0011844182655356375,0.000016363526174870634
0.55,2.25,-0.0011667360036582155,0.00001494914597222096
0.55,2.3,-0.0011494849093603545,0.000013662723750805495
0.55,2.35,-0.0011326664751085532,0.000012492155153750106
0.55,2.4,-0.0011162808740092034,0.000011426534930244342
0.55,2.45,-0.0011003271028602146,0.00001045603897973041
0.55,2.5,-0.0010848031120223724,9.57178009233805e-6
0.55,2.5500000000000003,-0.0010697059233833683,8.765797616540295e-6
0.55,2.6,-0.001055031737550097,8.030807718643722e-6
0.55,2.65,-0.0010407760312771657,7.360335137305586e-6
0.55,2.7,-0.0010269336460353834,6.748448535695345e-6
0.55,2.75,-0.0010134988685288285,6.189811752856209e-6
0.55,2.8000000000000003,-0.001000465503886743,5.679598139176397e-6
0.55,2.85,-0.0009878269421837481,5.213423457528271e-6
0.55,2.9,-0.0009755762188775825,4.7873336748862445e-6
0.55,2.95,-0.0009637060696965949,4.3977348257892524e-6
0.55,3.,-0.0009522089804585882,4.041354605970656e-6
0.55,3.25,-0.0009000442936913958,2.6635208018256813e-6
0.55,3.5,-0.0008560034678267128,1.7717706142038716e-6
0.55,3.75,-0.000819071949774763,1.099476931732562e-6
0.55,4.,-0.0007882800405049045,8.056643370777435e-7
0.55,4.25,-0.0007627345808990489,5.505435059762137e-7
0.55,4.5,-0.0007416337208412993,3.7940532319536736e-7
0.55,4.75,-0.0007242710237310391,2.636388698243602e-7
0.55,5.,-0.0007100330632129344,1.8460584906240286e-7
0.55,5.25,-0.000698393273701033,1.3018411864685643e-7
0.55,5.5,-0.0006889038743556071,9.246044152836849e-8
0.55,5.75,-0.0006811870453720016,6.607793351202929e-8
0.55,6.,-0.0006749260986502922,4.749995196522486e-8
0.55,6.25,-0.0006698570882765827,3.432750921407782e-8
0.55,6.5,-0.0006657611067046964,2.4925436672984524e-8
0.55,6.75,-0.0006624573804959204,1.7886335038942713e-8
0.55,7.,-0.0006597971943135612,1.31347215161573e-8
0.55,7.25,-0.0006576586190772528,9.66431528163711e-9
0.55,7.5,-0.0006559419895046963,7.0826112661369345e-9
0.55,7.75,-0.0006545660604663265,5.250569057660415e-9
0.55,8.,-0.0006534647655530194,3.876545599064071e-9
0.55,8.25,-0.0006525845014448447,2.882328625341407e-9
0.55,8.5,-0.0006518818656059902,2.145147171873918e-9
0.55,8.75,-0.0006513217808391745,1.6004875738519914e-9
0.55,9.,-0.0006508759471928033,1.1958440665656156e-9
0.55,9.25,-0.0006505215689007049,8.946874502108876e-10
0.55,9.5,-0.0006502403109973522,7.481466739525655e-10
0.55,9.75,-0.0006500174467300317,5.583643293820967e-10
0.55,10.,-0.0006498411627499855,3.028959747949922e-10
0.6000000000000001,0.15,-0.0017764567272378806,0.0013889240932271466
0.6000000000000001,0.2,-0.0015322051685219586,0.0009746209194954484
0.6000000000000001,0.25,-0.0013171386187906067,0.0006050948437358694
0.6000000000000001,0.30000000000000004,"Indeterminate","Indeterminate"
0.6000000000000001,0.35,-0.0015125785608897707,0.0005493252565605998
0.6000000000000001,0.4,-0.0015996964651312832,0.000537894105500349
0.6000000000000001,0.45000000000000007,-0.0016451677250622985,0.0005003737041787283
0.6000000000000001,0.5,-0.0016712441953141526,0.00045711467244318685
0.6000000000000001,0.55,-0.0016857652600430293,0.0004142157629618431
0.6000000000000001,0.6,-0.0016924559076470186,0.0003738551919872709
0.6000000000000001,0.65,-0.0016934125986822713,0.0003367737004193671
0.6000000000000001,0.7000000000000001,-0.0016899589836862142,0.000303113978457789
0.6000000000000001,0.7500000000000001,-0.0016830039301313185,0.00027275852365528136
0.6000000000000001,0.8,-0.001673211994855563,0.0002454801132095709
0.6000000000000001,0.8500000000000001,-0.0016610926935588912,0.00022101269820019235
0.6000000000000001,0.9,-0.001647050891859339,0.0001990856617380657
0.6000000000000001,0.9500000000000001,-0.0016314170772133304,0.00017944002034485027
0.6000000000000001,1.,-0.0016144665423335866,0.0001618363443495962
0.6000000000000001,1.05,-0.0015964321244964588,0.00014605591893039372
0.6000000000000001,1.1,-0.0015775130237325387,0.00013190232917634345
0.6000000000000001,1.15,-0.001557881135876332,0.000119199758749177
0.6000000000000001,1.2,-0.0015376857516497572,0.00010779111692866484
0.6000000000000001,1.25,-0.0015170571448711017,0.00009753818233234756
0.6000000000000001,1.3,-0.0014961093819216334,0.00008831602988906843
0.6000000000000001,1.35,-0.0014749425697482667,0.00008001527474053513
0.6000000000000001,1.4,-0.001453644688523664,0.00007253825406157676
0.6000000000000001,1.45,-0.0014322931097862511,0.0000657984424559899
0.6000000000000001,1.5,-0.0014109558713131987,0.000059718835137170003
0.6000000000000001,1.55,-0.0013896927602207545,0.00005423099062533079
0.6000000000000001,1.6,-0.001368556242290608,0.00004927399920211901
0.6000000000000001,1.65,-0.0013475922661106514,0.000044793602819037664
0.6000000000000001,1.7,-0.0013268409639277615,0.00004074142121852887
0.6000000000000001,1.75,-0.0013063372662646248,0.00003707430466717447
0.6000000000000001,1.8,-0.0012861114437819486,0.00003375373664979512
0.6000000000000001,1.85,-0.0012661895871927302,0.00003074519258362872
0.6000000000000001,1.9,-0.0012465940340007915,0.00002801786167210376
0.6000000000000001,1.95,-0.0012273437492659172,0.000025543952497045046
0.6000000000000001,2.,-0.0012084546663701963,0.000023299224417249983
0.6000000000000001,2.0500000000000003,-0.0011899399927880131,0.00002126097397064984
0.6000000000000001,2.1,-0.0011718104850834453,0.000019409434293723234
0.6000000000000001,2.15,-0.001154074696728424,0.00001772667838097577
0.6000000000000001,2.2,-0.0011367392018196737,0.000016196609415771324
0.6000000000000001,2.25,-0.001119808797347347,0.000014804733639242986
0.6000000000000001,2.3,-0.0011032866863147214,0.000013538003627459991
0.6000000000000001,2.35,-0.0010871746437120563,0.000012384663784809828
0.6000000000000001,2.4,-0.0010714731670976912,0.000011334115325394088
0.6000000000000001,2.45,-0.0010561816133271037,0.000010376782545002089
0.6000000000000001,2.5,-0.0010412983227899317,9.504037765806672e-6
0.6000000000000001,2.5500000000000003,-0.0010268207323571093,8.70810052247832e-6
0.6000000000000001,2.6,-0.0010127454781098497,7.981898891575218e-6
0.6000000000000001,2.65,-0.0009990684888012487,7.31906655768329e-6
0.6000000000000001,2.7,-0.000985785070902849,6.713851423704965e-6
0.6000000000000001,2.75,-0.0009728899859987232,6.161014778971745e-6
0.6000000000000001,2.8000000000000003,-0.0009603775212120352,5.655837478335838e-6
0.6000000000000001,2.85,-0.0009482415532805987,5.194037189412714e-6
0.6000000000000001,2.9,-0.0009364756068374896,4.771728239684903e-6
0.6000000000000001,2.95,-0.0009250729073992469,4.38539999629995e-6
0.6000000000000001,3.,-0.0009140264295166427,4.0318396446973465e-6
0.6000000000000001,3.25,-0.0008638790863966544,2.663066328323772e-6
0.6000000000000001,3.5,-0.0008215052594219227,1.7751729334339328e-6
0.6000000000000001,3.75,-0.0007859442941675206,1.1940425530508614e-6
0.6000000000000001,4.,-0.000756274458045028,8.10310986121038e-7
0.6000000000000001,4.25,-0.0007316443554164415,5.546871057630692e-7
0.6000000000000001,4.5,-0.0007112879295828506,3.8289650705289075e-7
0.6000000000000001,4.75,-0.000694529057294705,2.664591217313699e-7
0.6000000000000001,5.,-0.0006807797461392287,1.8682396254131838e-7
0.6000000000000001,5.25,-0.0006695346108354672,1.31910905239261e-7
0.6000000000000001,5.5,-0.0006603633998985816,9.378509840561253e-8
0.6000000000000001,5.75,-0.0006529027262840427,6.709150935225831e-8
0.6000000000000001,6.,-0.0006468477328352192,4.826967442460653e-8
0.6000000000000001,6.25,-0.0006419441351074124,3.490924258345296e-8
0.6000000000000001,6.5,-0.0006379808894431034,2.5361932294966708e-8
0.6000000000000001,6.75,-0.0006347836047522093,1.8220360036491287e-8
0.6000000000000001,7.,-0.0006322087325058142,1.3373402974869303e-8
0.6000000000000001,7.25,-0.0006301385170216753,9.854692070623144e-9
0.6000000000000001,7.5,-0.0006284766572998305,7.228049220785182e-9
0.6000000000000001,7.75,-0.0006271446154422724,5.358703178675456e-9
0.6000000000000001,8.,-0.0006260785001067721,3.947031495046827e-9
0.6000000000000001,8.25,-0.0006252264530272601,2.935443273004157e-9
0.6000000000000001,8.5,-0.0006245464699714812,2.185686717769489e-9
0.6000000000000001,8.75,-0.0006240045929533212,1.6310196366241259e-9
0.6000000000000001,9.,-0.0006235734169685328,1.2188445482931576e-9
0.6000000000000001,9.25,-0.0006232308612594986,9.931106451522426e-10
0.6000000000000001,9.5,-0.0006229591616872916,7.412809324702785e-10
0.6000000000000001,9.75,-0.0006227440469334467,5.53977954655116e-10
0.6000000000000001,10.,-0.0006225740668311501,4.1447365114674617e-10
0.65,0.15,-0.0017962798428168484,0.0013821397646800958
0.65,0.2,-0.0015667486886839321,0.0010010175551663611
0.65,0.25,-0.0013665301549381308,0.0006618612624823836
0.65,0.30000000000000004,-0.0011818855850694763,0.0003539821286613568
0.65,0.35,-0.0013801283786262775,0.0004456293116970318
0.65,0.4,-0.0015065522774465165,0.0004809935121502962
0.65,0.45000000000000007,-0.0015630111667286515,0.0004604036294429748
0.65,0.5,-0.0015939261625340245,0.00042668757169355255
0.65,0.55,-0.00161107603037309,0.0003901226951021307
0.65,0.6,-0.0016194384293855913,0.00035432750333419766
0.65,0.65,-0.0016216177769558136,0.00032069924515321395
0.65,0.7000000000000001,-0.001619172571645516,0.0002897341769904965
0.65,0.7500000000000001,-0.0016131285813097843,0.0002615273737363677
0.65,0.8,-0.001604210651597234,0.00023598961458839453
0.65,0.8500000000000001,-0.0015929594206985985,0.00021294952180460347
0.65,0.9,-0.0015797951283192451,0.0001922042026213912
0.65,0.9500000000000001,-0.001565054889890001,0.00017354477116261432
0.65,1.,-0.0015490157161030084,0.00015676912218118614
0.65,1.05,-0.0015319094303319215,0.00014168812276688466
0.65,1.1,-0.0015139327550394207,0.00012812805067520105
0.65,1.15,-0.0014952543947748117,0.00011593117678397407
0.65,1.2,-0.0014760201812098316,0.00010495528518197184
0.65,1.25,-0.0014563569249005921,0.00009507305393890167
0.65,1.3,-0.0014363753770310307,0.00008617014868696912
0.65,1.35,-0.0014161725610700262,0.00007814474293551861
0.65,1.4,-0.001395833646571705,0.00007090578300848003
0.65,1.45,-0.0013754334821850693,0.00006437222418350077
0.65,1.5,-0.001355037869358931,0.00005847164331674852
0.65,1.55,-0.0013347046347386327,0.000053139460737068595
0.65,1.6,-0.0013144845434034502,0.00004831802659261501
0.65,1.65,-0.0012944220841816674,0.000043955847222761925
0.65,1.7,-0.0012745561506211432,0.00004000689978199645
0.65,1.75,-0.0012549206357184363,0.00003643001037570003
0.65,1.8,-0.0012355449545282463,0.0000331884061855364
0.65,1.85,-0.0012164545058319122,0.00003024903262841092
0.65,1.9,-0.0011976710818343266,0.000027582342203292458
0.65,1.95,-0.0011792132331755487,0.00002516180610947729
0.65,2.,-0.0011610965952434651,0.00002296352494677575
0.65,2.0500000000000003,-0.001143334180756756,0.000020966319255226505
0.65,2.1,-0.0011259366427819216,0.000019150844352935827
0.65,2.15,-0.001108912511702948,0.00001749981566681987
0.65,2.2,-0.0010922684091399593,0.00001599765178981593
0.65,2.25,-0.0010760092413863351,0.00001463033530635946
0.65,2.3,-0.0010601383745817018,0.000013385320904987026
0.65,2.35,-0.0010446577935454024,0.000012250997355870417
0.65,2.4,-0.0010295682459496287,0.000011217199133602617
0.65,2.45,-0.0010148693733041862,0.000010274615831790948
0.65,2.5,-0.0010005598300495033,9.414874766539493e-6
0.65,2.5500000000000003,-0.0009866373919020061,8.63036815924173e-6
0.65,2.6,-0.0009730990544705692,7.914243913876326e-6
0.65,2.65,-0.0009599411230467563,7.260272750908808e-6
0.65,2.7,-0.000947159294377575,6.662840875165774e-6
0.65,2.75,-0.0009347487311438538,6.11686586843253e-6
0.65,2.8000000000000003,-0.0009227041297935996,5.617716548924766e-6
0.65,2.85,-0.0009110197823146978,5.161212583286207e-6
0.65,2.9,-0.0008996896324740492,4.743555685151951e-6
0.65,2.95,-0.0008887073269995458,4.36130431510516e-6
0.65,3.,-0.0008780662621363407,4.011322635387644e-6
0.65,3.25,-0.0008297358999549834,2.6547422031929398e-6
0.65,3.5,-0.000788866038065776,1.7728888985412902e-6
0.65,3.75,-0.0007545434105123657,1.1946024463516374e-6
0.65,4.,-0.0007258887309939106,8.120090890682483e-7
0.65,4.25,-0.0007020877403716287,5.566803660304138e-7
0.65,4.5,-0.0006824063301115819,3.8482979663394083e-7
0.65,4.75,-0.0006661955159012428,2.681391590599177e-7
0.65,5.,-0.0006528901326509479,1.882341699147201e-7
0.65,5.25,-0.0006420038444647989,1.330725881579578e-7
0.65,5.5,-0.0006331221937003827,9.466303193704159e-8
0.65,5.75,-0.0006258948171556332,6.778009775058186e-8
0.65,6.,-0.0006200275480549151,4.879878760452594e-8
0.65,6.25,-0.0006152748423965562,3.5309630113875e-8
0.65,6.5,-0.0006114327783101458,2.5930093666432646e-8
0.65,6.75,-0.0006083327503036585,1.8453069113109205e-8
0.65,7.,-0.0006058358976451392,1.354885261427817e-8
0.65,7.25,-0.0006038282541720286,1.0007040945675047e-8
0.65,7.5,-0.0006022165759807695,7.333961725463148e-9
0.65,7.75,-0.0006009247869208171,5.428327103790265e-9
0.65,8.,-0.0005998909747835089,3.995131982398661e-9
0.65,8.25,-0.0005990648701502126,2.971898539544035e-9
0.65,8.5,-0.0005984057426886793,2.2138730798679923e-9
0.65,8.75,-0.0005978806546449037,1.6523331470424951e-9
0.65,9.,-0.0005974630172827723,1.3134080908364792e-9
0.65,9.25,-0.0005971314023634607,9.803307727228316e-10
0.65,9.5,-0.000596868566982502,7.326474071520095e-10
0.65,9.75,-0.0005966606559285652,5.481919725016521e-10
0.65,10.,-0.0005964965510520038,4.106339357087818e-10
0.7000000000000001,0.15,-0.001808134325623783,0.0013695623691892525
0.7000000000000001,0.2,-0.0015913986229621555,0.001018486625325386
0.7000000000000001,0.25,-0.001403881181756973,0.000704835519230747
0.7000000000000001,0.30000000000000004,-0.0012322060669190745,0.00042063335910484277
0.7000000000000001,0.35,-0.0010695836865664066,0.0001600075602318264
0.7000000000000001,0.4,-0.0014085990858534053,0.00041483897273806073
0.7000000000000001,0.45000000000000007,-0.001482942814825678,0.0004176426447007537
0.7000000000000001,0.5,-0.0015206529014409982,0.00039512398781341965
0.7000000000000001,0.55,-0.0015412246227329027,0.00036548675265543227
0.7000000000000001,0.6,-0.0015516294606804084,0.0003345031887086523
0.7000000000000001,0.65,-0.001555207967617957,0.0003044385408520699
0.7000000000000001,0.7000000000000001,-0.001553843681201014,0.0002762193470869981
0.7000000000000001,0.7500000000000001,-0.0015487214405694306,0.00025018515481017704
0.7000000000000001,0.8,-0.0015406487016879971,0.0002263991726792167
0.7000000000000001,0.8500000000000001,-0.0015302102285895875,0.00020479159322497886
0.7000000000000001,0.9,-0.001517849803245522,0.00018523056478210063
0.7000000000000001,0.9500000000000001,-0.0015039166140989805,0.000167558806380149
0.7000000000000001,1.,-0.0014886931926673028,0.00015161280615369314
0.7000000000000001,1.05,-0.0014724131023070449,0.00013723288441659556
0.7000000000000001,1.1,-0.0014552726385583421,0.00012426828895789198
0.7000000000000001,1.15,-0.0014374388743775587,0.000112579429812017
0.7000000000000001,1.2,-0.001419055387574608,0.00010203860339898918
0.7000000000000001,1.25,-0.0014002464674062818,0.00009253025786823436
0.7000000000000001,1.3,-0.0013811202918205497,0.00008394960505337481
0.7000000000000001,1.35,-0.0013617713879026196,0.00007620268238928545
0.7000000000000001,1.4,-0.001342282579887273,0.00006920503395086907
0.7000000000000001,1.45,-0.0013227265618208893,0.00006288096997924666
0.7000000000000001,1.5,-0.0013031671890306176,0.00005716264522122449
0.7000000000000001,1.55,-0.001283660554521111,0.00005198930963855962
0.7000000000000001,1.6,-0.001264255897705195,0.00004730654639227764
0.7000000000000001,1.65,-0.0012449963801282218,0.00004306561087536549
0.7000000000000001,1.7,-0.0012259197539971657,0.000039222812424872275
0.7000000000000001,1.75,-0.0012070589430713797,0.00003573897186759346
0.7000000000000001,1.8,-0.001188442550975774,0.000032579036104793825
0.7000000000000001,1.85,-0.0011700953087120875,0.00002971141395541045
0.7000000000000001,1.9,-0.0011520384707064601,0.000027107818852769943
0.7000000000000001,1.95,-0.0011342901668963702,0.000024742835691676194
0.7000000000000001,2.,-0.00111686571695894,0.000022593589777567934
0.7000000000000001,2.0500000000000003,-0.0010997779116988004,0.000020639510542669586
0.7000000000000001,2.1,-0.00108303726576479,0.000018862086212670436
0.7000000000000001,2.15,-0.001066652245191982,0.000017244641483153515
0.7000000000000001,2.2,-0.0010506294727264153,0.00001577214599476738
0.7000000000000001,2.25,-0.0010349739134534232,0.000014431050975994772
0.7000000000000001,2.3,-0.0010196890428936234,0.000013209112228558615
0.7000000000000001,2.35,-0.001004776999436297,0.000012095305003109952
0.7000000000000001,2.4,-0.000990238722735048,0.000011079645425865958
0.7000000000000001,2.45,-0.0009760740794853319,0.000010153114247524252
0.7000000000000001,2.5,-0.0009622819778307501,9.307579496197079e-6
0.7000000000000001,2.5500000000000003,-0.000948860471495741,8.535654687279594e-6
0.7000000000000001,2.6,-0.0009358068546200609,7.830664457052867e-6
0.7000000000000001,2.65,-0.0009231177481579726,7.1865662179367495e-6
0.7000000000000001,2.7,-0.0009107891786142219,6.597878069334803e-6
0.7000000000000001,2.75,-0.0008988166498064593,6.059635592442817e-6
0.7000000000000001,2.8000000000000003,-0.0008871952082729369,5.56734660943272e-6
0.7000000000000001,2.85,-0.0008759195028820915,5.116915662748095e-6
0.7000000000000001,2.9,-0.000864983839145871,4.704640950359208e-6
0.7000000000000001,2.95,-0.0008543822286903385,4.32714499928931e-6
0.7000000000000001,3.,-0.0008441084342942569,3.981381300894736e-6
0.7000000000000001,3.25,-0.0007974258428581191,2.639601322136859e-6
0.7000000000000001,3.5,-0.0007579221084154633,1.765782434127723e-6
0.7000000000000001,3.75,-0.0007247259332364144,1.1915273902663283e-6
0.7000000000000001,4.,-0.0006969958621847732,8.110745322691126e-7
0.7000000000000001,4.25,-0.0006739508922914604,5.567643778645786e-7
0.7000000000000001,4.5,-0.0006548856308195644,3.853175728231722e-7
0.7000000000000001,4.75,-0.0006391755589867167,2.687879746120919e-7
0.7000000000000001,5.,-0.0006262761405301915,1.8888738412552349e-7
0.7000000000000001,5.25,-0.0006157182894728749,1.3366278963473314e-7
0.7000000000000001,5.5,-0.0006071018749708122,9.51759580214602e-8
0.7000000000000001,5.75,-0.0006000883656801185,6.81930897069704e-8
0.7000000000000001,6.,-0.0005943933195575081,4.911981942392653e-8
0.7000000000000001,6.25,-0.0005897791527755168,3.55657896636101e-8
0.7000000000000001,6.5,-0.0005860484362179663,2.5843377049038913e-8
0.7000000000000001,6.75,-0.0005830378439182354,1.8603557000885368e-8
0.7000000000000001,7.,-0.0005806127965419743,1.3663416511709367e-8
0.7000000000000001,7.25,-0.0005786627916313288,1.0097843002737639e-8
0.7000000000000001,7.5,-0.0005770973815634019,7.404995390090582e-9
0.7000000000000001,7.75,-0.0005758427434382412,5.4810293211634414e-9
0.7000000000000001,8.,-0.000574838777717146,4.023497174971899e-9
0.7000000000000001,8.25,-0.0005740366710778491,2.9936640328145914e-9
0.7000000000000001,8.5,-0.0005733968613344143,2.231132647991657e-9
0.7000000000000001,8.75,-0.0005728873468008147,1.7332310788421151e-9
0.7000000000000001,9.,-0.0005724822880878511,1.2934281111431911e-9
0.7000000000000001,9.25,-0.0005721608563095084,9.665152914117847e-10
0.7000000000000001,9.5,-0.0005719062875909862,7.23129500073208e-10
0.7000000000000001,9.75,-0.0005717051093492985,5.416627075257446e-10
0.7000000000000001,10.,-0.0005715465089134136,4.0617720818703074e-10
0.75,0.15,-0.0018136527323117727,0.001352965908814722
0.75,0.2,-0.001608200428824898,0.001027727644067786
0.75,0.25,-0.0014317041201377416,0.0007370896246194068
0.75,0.30000000000000004,-0.0012711759552060413,0.00047369240951110336
0.75,0.35,-0.0011199686538789426,0.0002322570205940699
0.75,0.4,-0.0012934456399971623,0.0003278658902419085
0.75,0.45000000000000007,-0.0014023482932491534,0.00037033458069353183
0.75,0.5,-0.0014500383411490399,0.00036191459035541003
0.75,0.55,-0.0014751523178923246,0.0003401255819484399
0.75,0.6,-0.0014880949021313702,0.00031431942661381044
0.75,0.65,-0.001493310936818582,0.0002879796427721767
0.75,0.7000000000000001,-0.0014931388251361569,0.0002625811362583165
0.75,0.7500000000000001,-0.001488978324477707,0.00023875478908287747
0.75,0.8,-0.0014817471526750807,0.00021673686291487923
0.75,0.8500000000000001,-0.0014720894356389635,0.0001965688941524689
0.75,0.9,-0.0014604816303818518,0.00017819491065701768
0.75,0.9500000000000001,-0.0014472908535147614,0.00016151165580418063
0.75,1.,-0.0014328091183450499,0.0001463954913096683
0.75,1.05,-0.001417274524472516,0.00013271675021720635
0.75,1.1,-0.0014008849818255118,0.00012034794975106233
0.75,1.15,-0.0013838074612726884,0.00010916771852331837
0.75,1.2,-0.0013661844558639463,0.0000990630317489761
0.75,1.25,-0.0013481386406267492,0.0000899297784222042
0.75,1.3,-0.0013297763316716706,0.00008167292278843437
0.75,1.35,-0.0013111901216968428,0.00007420626279887985
0.75,1.4,-0.0012924609354207192,0.00006745183798619736
0.75,1.45,-0.0012736596663396843,0.00006133927750310446
0.75,1.5,-0.0012548485043512585,0.000055805316747760696
0.75,1.55,-0.0012360820302508525,0.00005079296873059663
0.75,1.6,-0.0012174081309446493,0.000046251034609769127
0.75,1.65,-0.0011988687742689659,0.00004213344512344938
0.75,1.7,-0.0011805006720268798,0.0000383989348412929
0.75,1.75,-0.0011623358526585727,0.00003501020783826979
0.75,1.8,-0.0011444021598412588,0.00003193395102368764
0.75,1.85,-0.0011267236896111796,0.000029140019130267122
0.75,1.9,-0.001109321175880633,0.000026601397576407138
0.75,1.95,-0.0010922123321967857,0.00002429374977802064
0.75,2.,-0.0010754121560582973,0.000022195150256097142
0.75,2.0500000000000003,-0.0010589332009339825,0.000020285840233299102
0.75,2.1,-0.0010427858202193927,0.00001854803368815704
0.75,2.15,-0.001026978386654545,0.00001696566645087704
0.75,2.2,-0.0010115174901606035,0.000015524250714308956
0.75,2.25,-0.0009964081165998026,0.000014210705606261314
0.75,2.3,-0.0009816538095955094,0.000013013213064706373
0.75,2.35,-0.000967256817248844,0.000011921096981326422
0.75,2.4,-0.0009532182253402968,0.000010924701762086422
0.75,2.45,-0.0009395380783984108,0.000010015288969897102
0.75,2.5,-0.000926215489845154,9.184967674656414e-6
0.75,2.5500000000000003,-0.0009132487422795445,8.426569432608776e-6
0.75,2.6,-0.0009006353788404438,7.73360359672794e-6
0.75,2.65,-0.0008883722864790763,7.100206861272262e-6
0.75,2.7,-0.0008764557718830707,6.521044045917847e-6
0.75,2.75,-0.0008648816307136272,5.991282917427337e-6
0.75,2.8000000000000003,-0.0008536452107487419,5.506535140335864e-6
0.75,2.85,-0.000842741469465299,5.062828920803647e-6
0.75,2.9,-0.0008321650265400803,4.656542408283128e-6
0.75,2.95,-0.0008219102117032748,4.284381805324459e-6
0.75,3.,-0.0008119711083369912,3.9433696938290025e-6
0.75,3.25,-0.0007667916497658098,2.618622539003008e-6
0.75,3.5,-0.0007285360909294527,1.7542783947519913e-6
0.75,3.75,-0.0006963705351183369,1.1855028412002203e-6
0.75,4.,-0.0006694874533426797,8.079991351853067e-7
0.75,4.25,-0.000647135805396776,5.553057338154995e-7
0.75,4.5,-0.0006286361644153376,3.8471768450977755e-7
0.75,4.75,-0.0006133861985359871,2.6862635806783417e-7
0.75,5.,-0.0006008601236969477,1.8889940629513314e-7
0.75,5.25,-0.0005906045659485631,1.3376775259428108e-7
0.75,5.5,-0.0005822324661804937,9.534472882358983e-8
0.75,5.75,-0.0005754161042822934,6.834751679310642e-8
0.75,6.,-0.0005698799355086488,4.9214216647254505e-8
0.75,6.25,-0.0005653936671925232,3.56492465287267e-8
0.75,6.5,-0.0005617658233288227,2.6150358230616136e-8
0.75,6.75,-0.0005588379231045954,1.8683225989956156e-8
0.75,7.,-0.0005564793196073201,1.3725604022058954e-8
0.75,7.25,-0.0005545826941924939,1.0147287302520597e-8
0.75,7.5,-0.0005530601713803288,7.419024735050642e-9
0.75,7.75,-0.0005518400022826715,5.511212588940953e-9
0.75,8.,-0.0005508637568794523,4.0344893298578655e-9
0.75,8.25,-0.0005500839637484486,3.0024939526827887e-9
0.75,8.5,-0.0005494621378494667,2.284507230089494e-9
0.75,8.75,-0.0005489671411194028,1.7041542055545172e-9
0.75,9.,-0.0005485738258951626,1.273047681160655e-9
0.75,9.25,-0.0005482619168519438,9.522553080267004e-10
0.75,9.5,-0.0005480150927820042,7.131715426544893e-10
0.75,9.75,-0.0005478202348763589,5.347243617944558e-10
0.75,10.,-0.0005476668130615151,4.0135501367701e-10
0.8,0.15,-0.001814087213389195,0.0013334212218639027
0.8,0.2,-0.0016187057661501245,0.0010311003345839188
0.8,0.25,-0.0014518911766758676,0.0007607770926825895
0.8,0.30000000000000004,-0.0013010584804193385,0.0005157954829768062
0.8,0.35,-0.0011597207370321432,0.0002913594893061691
0.8,0.4,"Indeterminate","Indeterminate"
0.8,0.45000000000000007,-0.0013168981782420862,0.0003148146080708856
0.8,0.5,-0.001380535911466052,0.0003261906017666171
0.8,0.55,-0.0014118755304693574,0.0003137435441299737
0.8,0.6,-0.0014280339362504227,0.00029366261143782364
0.8,0.65,-0.001435204744427686,0.0002712818392448819
0.8,0.7000000000000001,-0.0014363789938279786,0.0002488119910216695
0.8,0.7500000000000001,-0.0014332488598298783,0.00022724483485754164
0.8,0.8,-0.0014268780608056712,0.00020701926919014253
0.8,0.8500000000000001,-0.0014179886627657622,0.00018830185072347375
0.8,0.9,-0.0014071003990866018,0.00017111923606276782
0.8,0.9500000000000001,-0.0013946048327418826,0.0001554256498831861
0.8,1.,-0.001380807715791725,0.00014113892871690814
0.8,1.05,-0.00136595460309792,0.0001281607306364296
0.8,1.1,-0.001350247100324857,0.0001163869777953689
0.8,1.15,-0.0013338536070518475,0.00010571489636966965
0.8,1.2,-0.0013169166851184988,0.00009604602881205431
0.8,1.25,-0.001299558280993701,0.00008728804561358727
0.8,1.3,-0.0012818835385576292,0.00007935538784262333
0.8,1.35,-0.0012639836585146232,0.00007216965084916018
0.8,1.4,-0.0012459380955327397,0.00006565931584488893
0.8,1.45,-0.001227816283837219,0.000059759341932914066
0.8,1.5,-0.001209679019279783,0.0000544109399933469
0.8,1.55,-0.0011915795857510652,0.00004956088034553175
0.8,1.6,-0.0011735646875058613,0.00004516112065417656
0.8,1.65,-0.001155675231389447,0.00004116836992658444
0.8,1.7,-0.0011379469909723338,0.00003754353580275911
0.8,1.75,-0.0011204111762893527,0.000034251375982650024
0.8,1.8,-0.0011030949270155344,0.0000312602198247583
0.8,1.85,-0.0010860217427086168,0.000028541391122190282
0.8,1.9,-0.0010692118606899863,0.000026069122464053367
0.8,1.95,-0.001052682589878502,0.000023820156172275604
0.8,2.,-0.001036448607202286,0.000021773510100965912
0.8,2.0500000000000003,-0.0010205222219325334,0.00001991023869921208
0.8,2.1,-0.001004913612299751,0.000018213259288141464
0.8,2.15,-0.0009896310379883984,0.000016667126939488212
0.8,2.2,-0.0009746810315049808,0.000015257888981097252
0.8,2.25,-0.0009600685709370674,0.000013972950717304478
0.8,2.3,-0.0009457972362372112,0.000012800908548158351
0.8,2.35,-0.0009318693508547565,0.000011731441983764
0.8,2.4,-0.0009182861102839481,0.000010755213609248875
0.8,2.45,-0.0009050476988865102,9.863782329043924e-6
0.8,2.5,-0.0008921533961724264,9.049479873916876e-6
0.8,2.5500000000000003,-0.0008796016735739603,8.305369645897993e-6
0.8,2.6,-0.0008673902826273909,7.625162622837975e-6
0.8,2.65,-0.0008555163353674669,7.003154404217494e-6
0.8,2.7,-0.0008439763776518666,6.4341618065648235e-6
0.8,2.75,-0.0008327664560541302,5.91348416299211e-6
0.8,2.8000000000000003,-0.0008218821788963193,5.436859290840136e-6
0.8,2.85,-0.000811318771934014,5.000417292364088e-6
0.8,2.9,-0.0008010711291549921,4.600625661114826e-6
0.8,2.95,-0.0007911338591079055,4.234276747106555e-6
0.8,3.,-0.0007815013271375624,3.898451093923075e-6
0.8,3.25,-0.0007377000709818066,2.5926273649340284e-6
0.8,3.5,-0.0007005906944172724,1.739210443570398e-6
0.8,3.75,-0.0006693728131671487,1.1767737863678561e-6
0.8,4.,-0.0006432694857618971,8.029497820505847e-7
0.8,4.25,-0.0006215568103907775,5.524006553905012e-7
0.8,4.5,-0.0006035789622321928,3.8306144387945714e-7
0.8,4.75,-0.000588753834036829,2.676840960047543e-7
0.8,5.,-0.0005765727754155469,1.8839884466988893e-7
0.8,5.25,-0.0005665967964461272,1.335016158907857e-7
0.8,5.5,-0.0005584508248743151,9.519044505315166e-8
0.8,5.75,-0.0005518170688344878,6.818819541366643e-8
0.8,6.,-0.0005464281644981724,4.9177065315547316e-8
0.8,6.25,-0.0005420605307626953,3.563445020852464e-8
0.8,6.5,-0.000538528176951963,2.6120537875663416e-8
0.8,6.75,-0.0005356770906868511,1.8604179522450914e-8
0.8,7.,-0.0005333802546800061,1.372927159199594e-8
0.8,7.25,-0.0005315332911444154,1.0632249821448253e-8
0.8,7.5,-0.0005300507021081402,7.442627757798734e-9
0.8,7.75,-0.0005288626569914733,5.521448802293591e-9
0.8,8.,-0.0005279122708950344,4.030230122938419e-9
0.8,8.25,-0.0005271533150268606,3.0094545191376026e-9
0.8,8.5,-0.0005265483023601832,2.243596103389603e-9
0.8,8.75,-0.0005260668954370328,1.6752094232196785e-9
0.8,9.,-0.0005256845881808662,1.2525824379452932e-9
0.8,9.25,-0.0005253816189680332,9.37795880881498e-10
0.8,9.5,-0.000525142077593921,6.537890029703619e-10
0.8,9.75,-0.0005249531738880245,4.896720969243401e-10
0.8,10.,-0.0005248046404340839,3.672603636137306e-10
0.8500000000000001,0.15,-0.0018104163654467556,0.0013117410648079868
0.8500000000000001,0.2,-0.0016241152034159288,0.0010299909962874169
0.8500000000000001,0.25,-0.0014658963762724034,0.000777637861487122
0.8500000000000001,0.30000000000000004,-0.0013235849953406216,0.0005490349728254238
0.8500000000000001,0.35,-0.001190866684653258,0.00033989793251517513
0.8500000000000001,0.4,-0.001064142216432889,0.0001464486441357343
0.8500000000000001,0.45000000000000007,-0.0012159750703790335,0.00024098718133070416
0.8500000000000001,0.5,-0.0013100465653307688,0.0002863934012471952
0.8500000000000001,0.55,-0.001350375590022018,0.0002858697300185569
0.8500000000000001,0.6,-0.0013707170895374129,0.000272353108529127
0.8500000000000001,0.65,-0.001380268926672905,0.0002542718741241521
0.8500000000000001,0.7000000000000001,-0.0013829959427522369,0.00023488482643519543
0.8500000000000001,0.7500000000000001,-0.001380995531875318,0.00021565040652215932
0.8500000000000001,0.8,-0.001375525523230761,0.0001972527591209592
0.8500000000000001,0.8500000000000001,-0.00136740943985405,0.00018000262976241882
0.8500000000000001,0.9,-0.0013572230398726094,0.00016401860633593956
0.8500000000000001,0.9500000000000001,-0.0013453898346400507,0.00014931708500267785
0.8500000000000001,1.,-0.0013322340336594711,0.00013585995789162323
0.8500000000000001,1.05,-0.001318011781040458,0.0001235812424595882
0.8500000000000001,1.1,-0.0013029305540764365,0.00011240113156304693
0.8500000000000001,1.15,-0.0012871617469339214,0.00010223607137614291
0.8500000000000001,1.2,-0.001270849149907589,0.00009300202357692584
0.8500000000000001,1.25,-0.0012541148593650017,0.00008461853474291505
0.8500000000000001,1.3,-0.0012370635241141304,0.00007700962267208401
0.8500000000000001,1.35,-0.0012197854817359959,0.00007010463958413738
0.8500000000000001,1.4,-0.0012023591337867474,0.00006383844622225243
0.8500000000000001,1.45,-0.0011848527859124177,0.000058151373114918864
0.8500000000000001,1.5,-0.0011673261029979758,0.00005298898198308885
0.8500000000000001,1.55,-0.0011498312813342237,0.0000483018313113214
0.8500000000000001,1.6,-0.0011324140085478404,0.000044045033385731045
0.8500000000000001,1.65,-0.0011151142613354567,0.000040177896927904607
0.8500000000000001,1.7,-0.001097966977050667,0.00003666363625504587
0.8500000000000001,1.75,-0.0010810026255650739,0.000033468959817071564
0.8500000000000001,1.8,-0.001064247701087161,0.00003056386865608483
0.8500000000000001,1.85,-0.0010477251488327554,0.00002792111627631993
0.8500000000000001,1.9,-0.0010314547379838782,0.000025516180660538562
0.8500000000000001,1.95,-0.0010154533898419824,0.000023326864728727154
0.8500000000000001,2.,-0.0009997354682034798,0.00002133312195668559
0.8500000000000001,2.0500000000000003,-0.0009843130375734252,0.000019516816850110035
0.8500000000000001,2.1,-0.000969196093758266,0.00001786156827115749
0.8500000000000001,2.15,-0.0009543927705503977,0.00001635255476374999
0.8500000000000001,2.2,-0.000939909525571833,0.000014976358230711683
0.8500000000000001,2.25,-0.0009257513078357309,0.000013720848031865593
0.8500000000000001,2.3,-0.0009119217091795869,0.000012575036630953608
0.8500000000000001,2.35,-0.0008984231013982038,0.000011528970690858546
0.8500000000000001,2.4,-0.0008852567606400862,0.000010573631120951664
0.8500000000000001,2.45,-0.0008724229804141512,9.700857243925658e-6
0.8500000000000001,2.5,-0.0008599211743750969,8.903227176473047e-6
0.8500000000000001,2.5500000000000003,-0.0008477499699047296,8.174029248830903e-6
0.8500000000000001,2.6,-0.000835907293384683,7.507168604326919e-6
0.8500000000000001,2.65,-0.0008243904479462115,6.897098944945511e-6
0.8500000000000001,2.7,-0.0008131961843951367,6.3388048404753455e-6
0.8500000000000001,2.75,-0.0008023207659317858,5.827717150184205e-6
0.8500000000000001,2.8000000000000003,-0.000791760027219345,5.359686125536514e-6
0.8500000000000001,2.85,-0.0007815094282963502,4.930950961115404e-6
0.8500000000000001,2.9,-0.0007715641037787859,4.538075676506948e-6
0.8500000000000001,2.95,-0.0007619189077532902,4.17793443959391e-6
0.8500000000000001,3.,-0.0007525684547242961,3.847701400638164e-6
0.8500000000000001,3.25,-0.0007100365057558142,2.562335526268126e-6
0.8500000000000001,3.5,-0.000673984311175603,1.7209890338545746e-6
0.8500000000000001,3.75,-0.0006436416581066175,1.1657320833005766e-6
0.8500000000000001,4.,-0.0006182593122064034,7.962264864163834e-7
0.8500000000000001,4.25,-0.0005971380659084314,5.482550928060997e-7
0.8500000000000001,4.5,-0.000579643646053668,3.805100811493222e-7
0.8500000000000001,4.75,-0.0005652124647761555,2.6609067536149337e-7
0.8500000000000001,5.,-0.0005533515967874072,1.8720111171302047e-7
0.8500000000000001,5.25,-0.000543635279054079,1.3287175933509362e-7
0.8500000000000001,5.5,-0.0005356994799189025,9.4802460884379e-8
0.8500000000000001,5.75,-0.0005292355649287516,6.801272787115235e-8
0.8500000000000001,6.,-0.0005239837253188958,4.90594417681435e-8
0.8500000000000001,6.25,-0.0005197265848682521,3.5559996366561417e-8
0.8500000000000001,6.5,-0.0005162832290593407,2.543904416437391e-8
0.8500000000000001,6.75,-0.000513503784258866,1.8652946060784478e-8
0.8500000000000001,7.,-0.0005112645976866213,1.3697407422273017e-8
0.8500000000000001,7.25,-0.000509464019597728,1.0169800036602047e-8
0.8500000000000001,7.5,-0.0005080187589700838,7.554329987079222e-9
0.8500000000000001,7.75,-0.0005068607670381679,5.601740039060457e-9
0.8500000000000001,8.,-0.0005059345949322475,3.964057153707512e-9
0.8500000000000001,8.25,-0.0005051951694045583,2.9528322913977695e-9
0.8500000000000001,8.5,-0.0005046059319969461,2.2032534711599605e-9
0.8500000000000001,8.75,-0.0005041372905337361,1.6464635195587857e-9
0.8500000000000001,9.,-0.0005037653364917064,1.1762830245433398e-9
0.8500000000000001,9.25,-0.0005034707869294513,8.786708624152623e-10
0.8500000000000001,9.5,-0.000503238114816174,6.573883653149953e-10
0.8500000000000001,9.75,-0.0005030548365189631,4.92547249514308e-10
0.8500000000000001,10.,-0.0005029109297378872,1.7936634794622763e-10
0.9,0.15,-0.0018034171826316098,0.0012885049214103957
0.9,0.2,-0.001625373437379552,0.0010250674771334438
0.9,0.25,-0.001474856493872728,0.000789158481992873
0.9,0.30000000000000004,-0.0013401032122980665,0.0005754275988132382
0.9,0.35,-0.0012149796494929765,0.00037963600128490603
0.9,0.4,-0.0010959668054190026,0.00019885759723700224
0.9,0.45000000000000007,-0.0009809199579942976,0.00003060824861052572
0.9,0.5,-0.0012349111235295405,0.0002392959328038817
0.9,0.55,-0.0012894348876674533,0.00025572818110235467
0.9,0.6,-0.001315424006753397,0.0002501160605856438
0.9,0.65,-0.0013279445432333157,0.00023683598591607157
0.9,0.7000000000000001,-0.0013324993067632017,0.00022075102841296365
0.9,0.7500000000000001,-0.0013317638745947336,0.00020395307707643463
0.9,0.8,-0.0013272576591932916,0.00018743410262145137
0.9,0.8500000000000001,-0.00131993649597365,0.0001716760129976385
0.9,0.9,-0.001310448016867541,0.00015690202443513685
0.9,0.9500000000000001,-0.0012992565925654786,0.00014319716909075297
0.9,1.,-0.001286710278729777,0.00013057072527861602
0.9,1.05,-0.0012730792681655463,0.00011899084266187327
0.9,1.1,-0.0012585792428889792,0.00010840325161132094
0.9,1.15,-0.001243386230138012,0.00009874334518342629
0.9,1.2,-0.0012276464379100296,0.00008994257120367667
0.9,1.25,-0.0012114829988492885,0.00008193226189210394
0.9,1.3,-0.0011950007413417106,0.00007464602510249941
0.9,1.35,-0.0011782896617496608,0.00006802099652722875
0.9,1.4,-0.0011614275171956644,0.0000619984248879891
0.9,1.45,-0.0011444818075195661,0.00005652390253408981
0.9,1.5,-0.0011275113229359882,0.000051547497117455476
0.9,1.55,-0.0011105673761258575,0.00004702330491337736
0.9,1.6,-0.0010936948003421264,0.00004290963423647705
0.9,1.65,-0.0010769327706969512,0.000039168449793789523
0.9,1.7,-0.0010603154894333262,0.000035765201928184074
0.9,1.75,-0.00104387276481155,0.0000326685230586176
0.9,1.8,-0.0010276305054817076,0.000029850053683276947
0.9,1.85,-0.001011611146738041,0.000027283990432897334
0.9,1.9,-0.0009958340211289585,0.000024947003433528462
0.9,1.95,-0.000980315683046656,0.000022817986274625075
0.9,2.,-0.0009650701948215026,0.000020877805069267365
0.9,2.0500000000000003,-0.0009501093802804846,0.000019109122169167587
0.9,2.1,-0.0009354430505462031,0.00001749626396259764
0.9,2.15,-0.0009210792059488151,0.000016025014352742434
0.9,2.2,-0.0009070242172242759,0.000014682489092991712
0.9,2.25,-0.0008932829886258112,0.000013457021717496159
0.9,2.3,-0.0008798591051438777,0.00001233804172509124
0.9,2.35,-0.0008667549656854118,0.000011315960001469292
0.9,2.4,-0.0008539719037855786,0.000010382063724192667
0.9,2.45,-0.0008415102971994538,9.528483423549097e-6
0.9,2.5,-0.0008293696675363842,8.748045446390945e-6
0.9,2.5500000000000003,-0.0008175487709447479,8.03425129519491e-6
0.9,2.6,-0.0008060456807303635,7.3811975390887e-6
0.9,2.65,-0.0007948578626806733,6.783522036415079e-6
0.9,2.7,-0.0007839822437784589,6.236351716810908e-6
0.9,2.75,-0.0007734152749104561,5.735255545180813e-6
0.9,2.8000000000000003,-0.0007631529881100021,5.276203202698396e-6
0.9,2.85,-0.0007531910488155855,4.855540127892072e-6
0.9,2.9,-0.0007435248035775121,4.4699264758297575e-6
0.9,2.95,-0.0007341493236016064,4.116320935230403e-6
0.9,3.,-0.0007250594444809513,3.791972171778143e-6
0.9,3.25,-0.0006837011203902476,2.528452615806068e-6
0.9,3.5,-0.000648627820636667,1.700087950964207e-6
0.9,3.75,-0.0006190966100142576,1.1527317411285515e-6
0.9,4.,-0.0005943834562813517,7.880465658804308e-7
0.9,4.25,-0.0005738117140523451,5.430849566071634e-7
0.9,4.5,-0.0005567668691206448,3.768737004705442e-7
0.9,4.75,-0.0005427023593519665,2.639277052948752e-7
0.9,5.,-0.0005311397489406303,1.859830864997785e-7
0.9,5.25,-0.0005216654854544709,1.319461589869902e-7
0.9,5.5,-0.0005139257459114319,9.417358824833841e-8
0.9,5.75,-0.0005076203749924545,6.758581768935915e-8
0.9,6.,-0.0005024965678778985,4.876645899056474e-8
0.9,6.25,-0.0004983427067572582,3.580614251624814e-8
0.9,6.5,-0.0004949825925153473,2.5443390057268596e-8
0.9,6.75,-0.0004922701994339479,1.8568815645910244e-8
0.9,7.,-0.0004900850052571577,1.3494696186238178e-8
0.9,7.25,-0.0004883279003765692,1.0091048031793219e-8
0.9,7.5,-0.0004869176500628713,7.197203703238758e-9
0.9,7.75,-0.0004857878667490791,5.355156899302868e-9
0.9,8.,-0.0004848844411578768,4.051740476766416e-9
0.9,8.25,-0.0004841633785720378,3.0101425494994533e-9
0.9,8.5,-0.0004835889876661509,2.232214036659505e-9
0.9,8.75,-0.00048313237258565454,1.656397227494874e-9
0.9,9.,-0.00048277018337562316,1.1765130490930947e-9
0.9,9.25,-0.0004824835847600962,8.792473511418097e-10
0.9,9.5,-0.0004822574082226149,6.580927330857023e-10
0.9,9.75,-0.0004820794570753042,4.932587517689907e-10
0.9,10.,-0.0004819399385767063,1.7641446658535342e-10
0.9500000000000001,0.15,-0.0017937148877199007,0.0012642947832032236
0.9500000000000001,0.2,-0.0016232346200115411,0.0010175364712681077
0.9500000000000001,0.25,-0.0014796736268877734,0.0007962566828358542
0.9500000000000001,0.30000000000000004,-0.0013516781852294336,0.0005956787728352716
0.9500000000000001,0.35,-0.0012332993654209094,0.0004121368736828665
0.9500000000000001,0.4,-0.0011211047264320735,0.0002428162048939491
0.9500000000000001,0.45000000000000007,-0.0010129883802452151,0.00008527239563814698
0.9500000000000001,0.5,-0.0011459273569799807,0.00017604619318954966
0.9500000000000001,0.55,-0.001227309370892882,0.00022193501816005086
0.9500000000000001,0.6,-0.0012613633680457446,0.0002265252775643825
0.9500000000000001,0.65,-0.001277696300147277,0.0002188052051831852
0.9500000000000001,0.7000000000000001,-0.001284449865732363,0.00020633610456812553
0.9500000000000001,0.7500000000000001,-0.0012851597572436518,0.00019211977515838554
0.9500000000000001,0.8,-0.0012817058224203644,0.00017755049910588635
0.9500000000000001,0.8500000000000001,-0.0012752181656115705,0.00016331981527818154
0.9500000000000001,0.9,-0.0012664366351057548,0.00014977311881455917
0.9500000000000001,0.9500000000000001,-0.0012558773660141412,0.0001370726805195819
0.9500000000000001,1.,-0.0012439185910219368,0.00012527967360679058
0.9500000000000001,1.05,-0.0012308484742220853,0.00011439879542440593
0.9500000000000001,1.1,-0.001216893467465239,0.00010440248860036399
0.9500000000000001,1.15,-0.0012022359853321334,0.00009524623251191829
0.9500000000000001,1.2,-0.0011870258985404187,0.00008687698247122303
0.9500000000000001,1.25,-0.0011713882868224458,0.00007923816463688663
0.9500000000000001,1.3,-0.0011554288409898548,0.00007227312071913582
0.9500000000000001,1.35,-0.0011392377381771637,0.00006592680110832608
0.9500000000000001,1.4,-0.001122892496146706,0.00006014670809831093
0.9500000000000001,1.45,-0.0011064601268120627,0.00005488415167141696
0.9500000000000001,1.5,-0.0010899987971150283,0.00005009308239168654
0.9500000000000001,1.55,-0.0010735591358649124,0.000045731519085720696
0.9500000000000001,1.6,-0.0010571852808886537,0.00004176079056210938
0.9500000000000001,1.65,-0.0010409157320152129,0.00003814550181898308
0.9500000000000001,1.7,-0.0010247840562537325,0.000034853317855309835
0.9500000000000001,1.75,-0.0010088194785412307,0.000031854795861608004
0.9500000000000001,1.8,-0.0009930473824846927,0.000029123181474732416
0.9500000000000001,1.85,-0.0009774897392510248,0.000026634094379588444
0.9500000000000001,1.9,-0.0009621654782973282,0.00002436540621093586
0.9500000000000001,1.95,-0.0009470908104150909,0.00002229707301953861
0.9500000000000001,2.,-0.0009322795112077337,0.000020410855781884975
0.9500000000000001,2.0500000000000003,-0.0009177431713768692,0.000018690234073387706
0.9500000000000001,2.1,-0.0009034914188845483,0.000017120200164956576
0.9500000000000001,2.15,-0.0008895321170660573,0.00001568715791515536
0.9500000000000001,2.2,-0.0008758715420058309,0.000014378748917770196
0.9500000000000001,2.25,-0.0008625145418977634,0.00001318377390361014
0.9500000000000001,2.3,-0.0008494646806475022,0.00001209206500298591
0.9500000000000001,2.35,-0.0008367243676070013,0.000011094386684805336
0.9500000000000001,2.4,-0.0008242949750377739,0.000010182360559717301
0.9500000000000001,2.45,-0.000812176944661991,9.348377551668863e-6
0.9500000000000001,2.5,-0.0008003698844677954,8.58552437955646e-6
0.9500000000000001,2.5500000000000003,-0.0007888726567746385,7.887514595888078e-6
0.9500000000000001,2.6,-0.0007776834584360937,7.2486411313558595e-6
0.9500000000000001,2.65,-0.0007667998939440998,6.663708604781908e-6
0.9500000000000001,2.7,-0.0007562190421086099,6.127997698825876e-6
0.9500000000000001,2.75,-0.0007459375169073875,5.637211491953901e-6
0.9500000000000001,2.8000000000000003,-0.0007359515230340845,5.187451310638197e-6
0.9500000000000001,2.85,-0.0007262569066154205,4.775155025682335e-6
0.9500000000000001,2.9,-0.0007168492015188278,4.397074532357451e-6
0.9500000000000001,2.95,-0.0007077236716289818,4.050272917664071e-6
0.9500000000000001,3.,-0.000698875349434183,3.732060063001445e-6
0.9500000000000001,3.25,-0.0006586059772630082,2.4913181140050547e-6
0.9500000000000001,3.5,-0.0006244422175703465,1.6768926091606734e-6
0.9500000000000001,3.75,-0.0005956658885175602,1.138043089299193e-6
0.9500000000000001,4.,-0.0005715759658182441,7.782028454429149e-7
0.9500000000000001,4.25,-0.0005515164932072438,5.36984048162166e-7
0.9500000000000001,4.5,-0.0005348911368928078,3.7319193904432075e-7
0.9500000000000001,4.75,-0.0005211690428901642,2.612714982068269e-7
0.9500000000000001,5.,-0.0005098851733202033,1.8420363140771254e-7
0.9500000000000001,5.25,-0.0005006372874722426,1.3074150465475654e-7
0.9500000000000001,5.5,-0.0004930810344816759,9.334849456897783e-8
0.9500000000000001,5.75,-0.0004869241371177855,6.702191574349623e-8
0.9500000000000001,6.,-0.0004819203057751624,4.837397820517137e-8
0.9500000000000001,6.25,-0.00047786328486367055,3.537809674586997e-8
0.9500000000000001,6.5,-0.0004745812703540144,2.5150353996790907e-8
0.9500000000000001,6.75,-0.00047193182607678654,1.837700499087748e-8
0.9500000000000001,7.,-0.0004697973523352404,1.3596192359032616e-8
0.9500000000000001,7.25,-0.00046808111257043954,1.001913851796793e-8
0.9500000000000001,7.5,-0.0004667037943234466,7.339552648261659e-9
0.9500000000000001,7.75,-0.00046560056388396485,5.445935926176593e-9
0.9500000000000001,8.,-0.0004647185657087117,3.937560540860988e-9
0.9500000000000001,8.25,-0.0004640148150185631,2.9388317973827807e-9
0.9500000000000001,8.5,-0.0004634544328812707,2.2296521662388408e-9
0.9500000000000001,8.75,-0.00046300917612130505,1.631947854196375e-9
0.9500000000000001,9.,-0.000462656218587919,8.494279047505104e-10
0.9500000000000001,9.25,-0.0004623771449999909,8.764800528155564e-10
0.9500000000000001,9.5,-0.0004621571233461449,6.562950998628692e-10
0.9500000000000001,9.75,-0.0004619842263880219,4.920957738518972e-10
0.9500000000000001,10.,-0.0004618488770425407,1.7380097881714018e-10
1.,0.15,-0.0017818183054118678,0.0012394929950689726
1.,0.2,-0.0016183082893796168,0.0010076501294469182
1.,0.25,-0.0014810729556692425,0.000799648932483766
1.,0.30000000000000004,-0.0013591627621842817,0.0006111881830500527
1.,0.35,-0.0012468158833018133,0.0004387258958615653
1.,0.4,-0.0011406907637269662,0.00027964626236563284
1.,0.45000000000000007,-0.0010387251091380596,0.0001318267513558389
1.,0.5,"Indeterminate","Indeterminate"
1.,0.55,-0.0011608538839232262,0.00018164184341567667
1.,0.6,-0.0012075396300774196,0.00020088750558832507
1.,0.65,-0.001228968745400234,0.0001999285840689624
1.,0.7000000000000001,-0.0012384351687626046,0.00019153184215328287
1.,0.7500000000000001,-0.0012408309589985024,0.00018010033936836564
1.,0.8,-0.0012385485713151297,0.0001675788239475771
1.,0.8500000000000001,-0.001232951604897533,0.00015492483797711448
1.,0.9,-0.0012248990717685616,0.0001426302353704603
1.,0.9500000000000001,-0.001214972604306235,0.00013094620129113703
1.,1.,-0.0012035882529688772,0.00011999177196908556
1.,1.05,-0.001191056716419273,0.00010981135870691521
1.,1.1,-0.0011776181059417936,0.00010040589340477485
1.,1.15,-0.0011634631448865333,0.00009175194222079335
1.,1.2,-0.0011487466976138156,0.00008381255957729875
1.,1.25,-0.0011335967446800556,0.0000765434237854785
1.,1.3,-0.0011181205421202886,0.0000698978451815032
1.,1.35,-0.0011024089775749058,0.00006382868793464653
1.,1.4,-0.00108653973597033,0.00005829002322018028
1.,1.45,-0.0010705796576185825,0.0000532380179651264
1.,1.5,-0.0010545865348513689,0.000048631422357273764
1.,1.55,-0.0010386105094314447,0.00004443176438834835
1.,1.6,-0.0010226951801445676,0.00004060347286840584
1.,1.65,-0.0010068784958820773,0.000037113685595484324
1.,1.7,-0.0009911934870484363,0.00003393231958062799
1.,1.75,-0.0009756688730188912,0.000031031804019312006
1.,1.8,-0.0009603295730321035,0.00002838701645240503
1.,1.85,-0.0009451971407079794,0.00002597493492468504
1.,1.9,-0.000930290137297523,0.000023774659703727796
1.,1.95,-0.0009156244551276837,0.00002176716444160444
1.,2.,-0.0009012136000564656,0.000019935118877115296
1.,2.0500000000000003,-0.0008870689398047817,0.000018262781882971138
1.,2.1,-0.0008731999235794254,0.00001673583489808934
1.,2.15,-0.0008596142773067636,0.00001534127608033523
1.,2.2,-0.0008463181779620281,0.000014067272631501887
1.,2.25,-0.0008333164098356726,0.000012903084188149814
1.,2.3,-0.0008206125050771403,0.00001183894543893419
1.,2.35,-0.0008082088704621125,0.000010865989278012792
1.,2.4,-0.0007961069020160586,9.976129306589986e-6
1.,2.45,-0.0007843070888756453,9.162048526536147e-6
1.,2.5,-0.0007728091075667913,8.417071697322325e-6
1.,2.5500000000000003,-0.0007616119077104961,7.735133829761e-6
1.,2.6,-0.0007507137900341569,7.1107147479309305e-6
1.,2.65,-0.0007401124774491874,6.538796941699858e-6
1.,2.7,-0.000729805179863392,6.014808370665152e-6
1.,2.75,-0.0007197886533158116,5.5345899627785725e-6
1.,2.8000000000000003,-0.0007100592539542286,5.094353609502765e-6
1.,2.85,-0.0007006129873177136,4.690652722533044e-6
1.,2.9,-0.0006914455533369647,4.320334099619538e-6
1.,2.95,-0.0006825523874222903,3.980544035765438e-6
1.,3.,-0.000673928697971814,3.6686690441213934e-6
1.,3.25,-0.0006346728695196934,2.451648910211366e-6
1.,3.5,-0.0006013568171447876,1.6511201776129528e-6
1.,3.75,-0.0005732848961631328,1.1219102393688826e-6
1.,4.,-0.0005497771561007546,7.681686584148743e-7
1.,4.25,-0.0005301966738180014,5.30125332620689e-7
1.,4.5,-0.0005139638971756639,3.686258312448395e-7
1.,4.75,-0.0005005625107264795,2.5820348592987125e-7
1.,5.,-0.0004895399041467203,1.8213971567603276e-7
1.,5.25,-0.0004805043484059087,1.2930377642705274e-7
1.,5.5,-0.0004731203085289351,9.235237805494279e-8
1.,5.75,-0.0004671028494169036,6.632639695119697e-8
1.,6.,-0.00046221176054765954,4.7883733119433516e-8
1.,6.25,-0.0004582457947679378,3.502260053755285e-8
1.,6.5,-0.00045503725693449694,2.4907454917685347e-8
1.,6.75,-0.00045244706945515525,1.8256980502482506e-8
1.,7.,-0.000450360369186185,1.3467713683200724e-8
1.,7.25,-0.00044868264310504757,9.925411399128344e-9
1.,7.5,-0.0004473363810447181,7.272074430911962e-9
1.,7.75,-0.00044625820701756617,5.394700677819296e-9
1.,8.,-0.00044539644228911465,3.887707661766153e-9
1.,8.25,-0.0004447090505376197,2.9085336828880634e-9
1.,8.5,-0.00044416191613974175,2.1696385130122106e-9
1.,8.75,-0.00044372740944930914,1.6208196459239696e-9
1.,9.,-0.00044338319692061316,8.449289912474886e-10
1.,9.25,-0.00044311125842297897,9.161492614886968e-10
1.,9.5,-0.00044289707867923683,6.523515601406654e-10
1.,9.75,-0.0004427289841761331,2.2914467762494284e-10
1.,10.,-0.0004425976009889125,1.715365200143787e-10
1.05,0.15,-0.0017681455261573877,0.0012141432493000008
1.05,0.2,-0.0016110923737888052,0.0009959598825412279
1.05,0.25,-0.0014796440255868465,0.0008003275121269543
1.05,0.30000000000000004,-0.001363247792359023,0.0006225600166991469
1.05,0.35,-0.0012563291534496263,0.00046024089257656496
1.05,0.4,-0.0011556402018358795,0.0003104717135048395
1.05,0.45000000000000007,-0.001059165728066495,0.00017138047846366458
1.05,0.5,-0.0009656014026061953,0.00004137074696411382
1.05,0.55,-0.0010820305946824225,0.00012705757789060405
1.05,0.6,-0.0011524716185874703,0.0001719742044513277
1.05,0.65,-0.001181123032267729,0.00017982281918503627
1.05,0.7000000000000001,-0.0011940434830430477,0.00017618266791817258
1.05,0.7500000000000001,-0.0011984508018668075,0.00016782315152438288
1.05,0.8,-0.001197498655897234,0.00015748488992272226
1.05,0.8500000000000001,-0.0011928712630138443,0.0001464751916190922
1.05,0.9,-0.0011855836770850157,0.00013546723865545077
1.05,0.9500000000000001,-0.0011763008157102022,0.00012481704912226056
1.05,1.,-0.0011654860102413708,0.00011470946795838084
1.05,1.05,-0.001153477933892055,0.0001052327970971561
1.05,1.1,-0.0011405336893059589,0.00009641874606851878
1.05,1.15,-0.001126854460188147,0.00008826623104509926
1.05,1.2,-0.0011126015570820508,0.00008075494588227139
1.05,1.25,-0.0010979068792993786,0.000073853704617374
1.05,1.3,-0.0010828799840413793,0.00006752577758155698
1.05,1.35,-0.0010676130153796286,0.00006173206056043854
1.05,1.4,-0.0010521842389087776,0.00005643312673116265
1.05,1.45,-0.001036660641766419,0.000051590468155746224
1.05,1.5,-0.0010210998900153734,0.00004716719283103966
1.05,1.55,-0.0010055518338424026,0.0000431284772566137
1.05,1.6,-0.0009900596877694592,0.000039441797503159896
1.05,1.65,-0.0009746609726598145,0.00003607690263764953
1.05,1.7,-0.0009593882798939708,0.00003300588016375407
1.05,1.75,-0.0009442699004803753,0.000030203016337248742
1.05,1.8,-0.0009293303499034565,0.000027644788637367008
1.05,1.85,-0.0009145908112459279,0.0000253095528382976
1.05,1.9,-0.0009000695133207376,0.00002317759690796667
1.05,1.95,-0.0008857820564158283,0.00002123091158498481
1.05,2.,-0.0008717416952709843,0.000019453058623345224
1.05,2.0500000000000003,-0.0008579595867232344,0.000017829075497320602
1.05,2.1,-0.0008444450078407427,0.00001634531846172614
1.05,2.15,-0.0008312055491538067,0.000014989369964942011
1.05,2.2,-0.0008182472866736861,0.000013749928487670991
1.05,2.25,-0.0008055749356868586,0.000012616697034300954
1.05,2.3,-0.0007931919887680973,0.000011580315822147806
1.05,2.35,-0.0007811008400302941,0.000010632265426131326
1.05,2.4,-0.0007693028972930722,9.764774236208995e-6
1.05,2.45,-0.000757798683584544,8.970794287980403e-6
1.05,2.5,-0.000746587929175853,8.24389976128941e-6
1.05,2.5500000000000003,-0.0007356696551719039,7.578234334246778e-6
1.05,2.6,-0.0007250422495419964,6.968473487148894e-6
1.05,2.65,-0.0007147035363528274,6.409766535824912e-6
1.05,2.7,-0.0007046508388708022,5.897693743668565e-6
1.05,2.75,-0.000694881037117735,5.428228824712572e-6
1.05,2.8000000000000003,-0.0006853906203950432,4.9977030831580655e-6
1.05,2.85,-0.0006761757352328269,4.6027766199768045e-6
1.05,2.9,-0.0006672322291700613,4.240390969825606e-6
1.05,2.95,-0.0006585556907289706,3.907778905043154e-6
1.05,3.,-0.000650141485909333,3.602401514866721e-6
1.05,3.25,-0.0006118316593041979,2.4097996787819436e-6
1.05,3.5,-0.0005793078725574304,1.6249757599844051e-6
1.05,3.75,-0.0005518950611245541,1.1045630157142721e-6
1.05,4.,-0.0005289326335682587,7.567805939919826e-7
1.05,4.25,-0.0005098012274046075,5.225443923259025e-7
1.05,4.5,-0.000493936825622255,3.635202925880623e-7
1.05,4.75,-0.0004808366071568279,2.547584828108346e-7
1.05,5.,-0.00047005952171488044,1.7977697308331052e-7
1.05,5.25,-0.00046122363585031676,1.2766673555581094e-7
1.05,5.5,-0.0004540016425175964,9.120773388241951e-8
1.05,5.75,-0.0004481154681370566,6.552129906862991e-8
1.05,6.,-0.0004433305898821213,2.4124990031615216e-8
1.05,6.25,-0.00043945045133814874,3.461431359412775e-8
1.05,6.5,-0.00043631120908754355,2.4625909877907734e-8
1.05,6.75,-0.0004337769364674247,1.8115038631573606e-8
1.05,7.,-0.00043173533958064137,1.3310468148898871e-8
1.05,7.25,-0.000430093994396134,9.809878740926758e-9
1.05,7.5,-0.00042877708502373445,7.188696080897769e-9
1.05,7.75,-0.00042772260661312714,5.135460605376618e-9
1.05,8.,-0.00042687998792497736,3.831836039983917e-9
1.05,8.25,-0.0004262080856743434,2.8663263659280125e-9
1.05,8.5,-0.0004256735032820111,2.1385884833857727e-9
1.05,8.75,-0.00042524918931015793,1.5979330795839672e-9
1.05,9.,-0.0004249132746573809,1.2054851809698355e-9
1.05,9.25,-0.0004246481119079084,9.034440602313093e-10
1.05,9.5,-0.00042443948465576255,6.465815112054879e-10
1.05,9.75,-0.0004242759588979929,2.2595476618231247e-10
1.05,10.,-0.0004241483525614435,1.6960489360607484e-10
1.1,0.15,-0.0017530428901805417,0.001188797557313303
1.1,0.2,-0.0016019973727564919,0.000983048587850725
1.1,0.25,-0.0014758708248276747,0.000798224112867301
1.1,0.30000000000000004,-0.0013644985917048301,0.0006307451899642176
1.1,0.35,-0.0012624922258090215,0.00047745642600567563
1.1,0.4,-0.0011666990072779653,0.00033615886218599103
1.1,0.45000000000000007,-0.0010751532991106962,0.00020518209532808542
1.1,0.5,-0.0009865758518142987,0.00008269341177355146
1.1,0.55,"Indeterminate","Indeterminate"
1.1,0.6,-0.001093426030485998,0.00013726507662506948
1.1,0.65,-0.0011333242295668746,0.00015786926433317486
1.1,0.7000000000000001,-0.0011508301749365393,0.00016006148359939292
1.1,0.7500000000000001,-0.0011577016432470775,0.00015518779968522385
1.1,0.8,-0.0011582916560439424,0.00014721958567826443
1.1,0.8500000000000001,-0.0011547394993648011,0.0001379461029500503
1.1,0.9,-0.0011482685432246788,0.00012827195979111215
1.1,0.9500000000000001,-0.0011396507024694622,0.0001186800210845627
1.1,1.,-0.0011294086104137926,0.00010943155923679549
1.1,1.05,-0.0011179155540628335,0.00010066425867070626
1.1,1.1,-0.001105449556011174,0.00009244356250594689
1.1,1.15,-0.0010922247214901937,0.00008479245965458681
1.1,1.2,-0.0010784104248756196,0.0000777082311055584
1.1,1.25,-0.0010641435914739777,0.00007117336577965501
1.1,1.3,-0.0010495368639088201,0.00006516131929049257
1.1,1.35,-0.0010346842143052336,0.000059641289188343716
1.1,1.4,-0.0010196649155380403,0.00005458043985814975
1.1,1.45,-0.0010045464261261609,0.000049945604960463747
1.1,1.5,-0.0009893865365501555,0.00004570431121698305
1.1,1.55,-0.0009742350012938017,0.00004182538713632506
1.1,1.6,-0.000959134804914024,0.00003827934579584861
1.1,1.65,-0.0009441231624033857,0.00003503851162551635
1.1,1.7,-0.0009292323230122035,0.00003207714102759708
1.1,1.75,-0.0009144902261344684,0.000029371372574210023
1.1,1.8,-0.0008999210440001682,0.000026899259183304092
1.1,1.85,-0.0008855456364066235,0.000024640524923381165
1.1,1.9,-0.0008713819360906207,0.00002257662629253298
1.1,1.95,-0.0008574452786500135,0.000020690564236515278
1.1,2.,-0.0008437486875550401,0.000018966781654208408
1.1,2.0500000000000003,-0.000830303122340048,0.000017391083198113014
1.1,2.1,-0.0008171176962627404,0.000015950489624419874
1.1,2.15,-0.0008041998683743956,0.000014633166562339611
1.1,2.2,-0.0007915556139321755,0.000013428322422435763
1.1,2.25,-0.0007791895763136646,0.000012326112610937668
1.1,2.3,-0.0007671052030005381,0.00001131757182172902
1.1,2.35,-0.0007553048677371721,0.00001039452678407366
1.1,2.4,-0.0007437899806081819,9.549515304332814e-6
1.1,2.45,-0.0007325610874922128,8.775751089905857e-6
1.1,2.5,-0.0007216179601207159,8.067072339592652e-6
1.1,2.5500000000000003,-0.0007109596777841098,7.4178127170022715e-6
1.1,2.6,-0.0007005847015805623,6.822845146417175e-6
1.1,2.65,-0.0006904909419760961,6.277485952026565e-6
1.1,2.7,-0.0006806758203452676,5.777463229535889e-6
1.1,2.75,-0.0006711363250760686,5.318107085515293e-6
1.1,2.8000000000000003,-0.0006618690627517849,4.898206464388696e-6
1.1,2.85,-0.0006528703048625164,4.512186007494048e-6
1.1,2.9,-0.00064413603044802,4.157862210051261e-6
1.1,2.95,-0.0006356619650298509,3.83255180977577e-6
1.1,3.,-0.0006274436161531611,3.533793143977587e-6
1.1,3.25,-0.0005900189823948453,2.3661489074982677e-6
1.1,3.5,-0.0005582374935906532,1.5970152293084744e-6
1.1,3.75,-0.0005314429281151306,1.0861891463671575e-6
1.1,4.,-0.0005089925253466055,7.446453876608534e-7
1.1,4.25,-0.0004902831673907957,5.144255218028681e-7
1.1,4.5,-0.00047476525578636793,3.5803871704280857e-7
1.1,4.75,-0.00046194852691694985,2.510001977677409e-7
1.1,5.,-0.00045140271097497946,1.7718837400017718e-7
1.1,5.25,-0.0004427550258706431,1.2585708468199758e-7
1.1,5.5,-0.0004356858630107713,8.994866056480887e-8
1.1,5.75,-0.0004299235771580126,6.463252116937091e-8
1.1,6.,-0.000425238980159974,4.667990913622723e-8
1.1,6.25,-0.00042143991959575145,3.4144473804007154e-8
1.1,6.5,-0.00041836617153014007,2.437425875392342e-8
1.1,6.75,-0.0004158847725995923,1.786405659726445e-8
1.1,7.,-0.0004138858469000126,1.3109869269160856e-8
1.1,7.25,-0.00041227893769891247,9.668567464769622e-9
1.1,7.5,-0.0004109898256416924,7.095260758809875e-9
1.1,7.75,-0.0004099577986312615,5.050143608202953e-9
1.1,8.,-0.0004091333301480874,3.784175452593158e-9
1.1,8.25,-0.00040847611972968044,2.8195275697529e-9
1.1,8.5,-0.0004079534497169462,2.104100593302953e-9
1.1,8.75,-0.0004075388148491789,1.5724693181676935e-9
1.1,9.,-0.00040721078491949,1.1865512783469992e-9
1.1,9.25,-0.0004069520648615559,8.893774862623119e-10
1.1,9.5,-0.00040674872091722497,2.971746092478647e-10
1.1,9.75,-0.0004065895456764908,2.231955046130829e-10
1.1,10.,-0.0004064655386367239,1.6797322083608734e-10
1.1500000000000001,0.15,-0.0017367992758867959,0.001163716811737753
1.1500000000000001,0.2,-0.001591364385570693,0.0009689398329693485
1.1500000000000001,0.25,-0.0014701540815359414,0.0007942785623836631
1.1500000000000001,0.30000000000000004,-0.0013633818851516819,0.0006359061788524579
1.1500000000000001,0.35,-0.0012658431067801785,0.000491133851763248
1.1500000000000001,0.4,-0.0011744807942574472,0.00035768723055908656
1.1500000000000001,0.45000000000000007,-0.001087380567330385,0.00023389439745397436
1.1500000000000001,0.5,-0.0010032902859323253,0.00011833667044615652
1.1500000000000001,0.55,-0.0009213658781216783,9.900675106344278e-6
1.1500000000000001,0.6,-0.00102334253913542,0.00008988082960115088
1.1500000000000001,0.65,-0.001084295909959139,0.00013297604027643782
1.1500000000000001,0.7000000000000001,-0.0011082652939305424,0.00014282455509080606
1.1500000000000001,0.7500000000000001,-0.00111825537579289,0.00014205264766820795
1.1500000000000001,0.8,-0.001120674997028956,0.00013671608699401702
1.1500000000000001,0.8500000000000001,-0.0011183384819743523,0.00012930382646639054
1.1500000000000001,0.9,-0.0011127546170890676,0.00012102709907047075
1.1500000000000001,0.9500000000000001,-0.0011048349021551798,0.00011252663940237062
1.1500000000000001,1.,-0.001095176939292707,0.00010415460764548321
1.1500000000000001,1.05,-0.001084196920533235,0.00009610527233690116
1.1500000000000001,1.1,-0.0010721985209860732,0.00008848168438810442
1.1500000000000001,1.15,-0.0010594116408137026,0.00008133301080372504
1.1500000000000001,1.2,-0.0010460155552706291,0.00007467544750588063
1.1500000000000001,1.25,-0.0010321534425850715,0.00006850524579899605
1.1500000000000001,1.3,-0.0010179418812148713,0.00006280786577526216
1.1500000000000001,1.35,-0.001003477279574954,0.00005755980875081169
1.1500000000000001,1.4,-0.000988840364445806,0.000052735343244466584
1.1500000000000001,1.45,-0.0009740994008919305,0.00004830675421199686
1.1500000000000001,1.5,-0.0009593125597971272,0.000044245998399540987
1.1500000000000001,1.55,-0.0009445296981752812,0.0000405255612945837
1.1500000000000001,1.6,-0.0009297937257249484,0.00003711898718753061
1.1500000000000001,1.65,-0.0009151416737940474,0.00003400129267759226
1.1500000000000001,1.7,-0.0009006055461993294,0.0000311487407450901
1.1500000000000001,1.75,-0.0008862130072793746,0.00002853936316206347
1.1500000000000001,1.8,-0.0008719879464669637,0.000026152781233424567
1.1500000000000001,1.85,-0.0008579509477066769,0.000023970064370714924
1.1500000000000001,1.9,-0.0008441196844534585,0.000021973827587721444
1.1500000000000001,1.95,-0.0008305092556498679,0.000020148075790121084
1.1500000000000001,2.,-0.0008171324742715133,0.000018478116267388344
1.1500000000000001,2.0500000000000003,-0.0008040001172767847,0.000016950510179288252
1.1500000000000001,2.1,-0.0007911211437811375,0.00001555294118165025
1.1500000000000001,2.15,-0.0007785028867826266,0.000014274151834946952
1.1500000000000001,2.2,-0.0007661512226463144,0.000013103848587674453
1.1500000000000001,2.25,-0.0007540707217075313,0.000012032635156454161
1.1500000000000001,2.3,-0.0007422647827053079,0.000011051926909782855
1.1500000000000001,2.35,-0.0007307357532559238,0.000010153914022575992
1.1500000000000001,2.4,-0.0007194850381852355,9.33141753058439e-6
1.1500000000000001,2.45,-0.000708513197230204,8.57793638081865e-6
1.1500000000000001,2.5,-0.0006978200333755701,7.887519134986776e-6
1.1500000000000001,2.5500000000000003,-0.0006874046728936355,7.254735841736714e-6
1.1500000000000001,2.6,-0.0006772656379992943,6.674639634494538e-6
1.1500000000000001,2.65,-0.0006674009128996689,6.142710832961337e-6
1.1500000000000001,2.7,-0.0006578080039135861,5.654827750900548e-6
1.1500000000000001,2.75,-0.0006484839942471801,5.2072303535477256e-6
1.1500000000000001,2.8000000000000003,-0.0006394255939385729,4.796486738982018e-6
1.1500000000000001,2.85,-0.0006306291854228244,4.419457752553825e-6
1.1500000000000001,2.9,-0.0006220908651161104,4.073285666896984e-6
1.1500000000000001,2.95,-0.000613806481373592,3.755367152269884e-6
1.1500000000000001,3.,-0.0006057716691373106,3.4633123106276534e-6
1.1500000000000001,3.25,-0.0005691772241743175,2.3210342009068706e-6
1.1500000000000001,3.5,-0.0005380927885555591,1.567574312811345e-6
1.1500000000000001,3.75,-0.0005118794340825455,1.0669638772240007e-6
1.1500000000000001,4.,-0.0004899108625253022,7.318607961469444e-7
1.1500000000000001,4.25,-0.0004715990187675376,5.058069866361887e-7
1.1500000000000001,4.5,-0.00045640771804292827,3.5218170623600806e-7
1.1500000000000001,4.75,-0.00044385840954549186,2.4697770016016835e-7
1.1500000000000001,5.,-0.00043353090021906764,1.7439632000830745e-7
1.1500000000000001,5.25,-0.0004250609770765226,1.2463460761374685e-7
1.1500000000000001,5.5,-0.00041813625096412627,8.901829679668679e-8
1.1500000000000001,5.75,-0.00041249111276331574,6.27316448881211e-8
1.1500000000000001,6.,-0.0004079013891124061,4.660510025361435e-8
1.1500000000000001,6.25,-0.00040417907158444324,3.3745330038441844e-8
1.1500000000000001,6.5,-0.00040116734501968054,2.4011959062048525e-8
1.1500000000000001,6.75,-0.00039873603903048085,1.7102414059380275e-8
1.1500000000000001,7.,-0.0003967775583341086,1.2927902672530724e-8
1.1500000000000001,7.25,-0.0003952033029198406,9.260321922797098e-9
1.1500000000000001,7.5,-0.0003939405611150648,7.016962455096837e-9
1.1500000000000001,7.75,-0.00039292984228776756,4.977516596051286e-9
1.1500000000000001,8.,-0.0003921226075208182,3.7154015437163013e-9
1.1500000000000001,8.25,-0.00039147935346562984,2.768876649012278e-9
1.1500000000000001,8.5,-0.00039096800484333347,2.066720850880943e-9
1.1500000000000001,8.75,-0.00039056257338693673,1.544832293662833e-9
1.1500000000000001,9.,-0.0003902420444946955,1.1658403063470948e-9
1.1500000000000001,9.25,-0.000389989456876625,8.739700011872048e-10
1.1500000000000001,9.5,-0.0003897911446188265,2.9323157172810727e-10
1.1500000000000001,9.75,-0.00038963611511044863,2.2081154613107223e-10
1.1500000000000001,10.,-0.00038951554002659863,1.6659921456708277e-10
1.2000000000000002,0.15,-0.001719657022705047,0.001137908218483349
1.2000000000000002,0.2,-0.0015794787661844738,0.0009540480239274304
1.2000000000000002,0.25,-0.0014628280538949115,0.0007887689462025107
1.2000000000000002,0.30000000000000004,-0.0013602860233654832,0.000638811884387914
1.2000000000000002,0.35,-0.0012668286139799704,0.0005016974188332341
1.2000000000000002,0.4,-0.0011794944715075198,0.00037530870549297695
1.2000000000000002,0.45000000000000007,-0.0010964215126963036,0.00025829608259019367
1.2000000000000002,0.5,-0.0010163861991807524,0.00014910746323217093
1.2000000000000002,0.55,-0.0009385594770842351,0.00004666934525160188
1.2000000000000002,0.6,-0.0008623673700189679,-0.00004987720911371423
1.2000000000000002,0.65,-0.0010316444748332415,0.00010290813340857246
1.2000000000000002,0.7000000000000001,-0.0010656362038023463,0.0001239198052378072
1.2000000000000002,0.7500000000000001,-0.0010797461653839877,0.00012821305757199357
1.2000000000000002,0.8,-0.0010843958413784434,0.00012588242623124177
1.2000000000000002,0.8500000000000001,-0.0010834625920399243,0.00012050242578778229
1.2000000000000002,0.9,-0.00107885979408192,0.00011370849782828206
1.2000000000000002,0.9500000000000001,-0.0010716848526202947,0.00010634415244864173
1.2000000000000002,1.,-0.001062631311993241,0.00009887215569911198
1.2000000000000002,1.05,-0.0010521688651508074,0.00009155307901338359
1.2000000000000002,1.1,-0.00104063266150161,0.0000845325933085033
1.2000000000000002,1.15,-0.0010282718175178682,0.00007788871616014135
1.2000000000000002,1.2,-0.0010152776350918246,0.00007165826630105548
1.2000000000000002,1.25,-0.001001800929567909,0.00006585270147001584
1.2000000000000002,1.3,-0.0009879631532571471,0.000060467744910967764
1.2000000000000002,1.35,-0.0009738638085117484,0.000055490250033476954
1.2000000000000002,1.4,-0.0009595855505805084,0.000050900536254876324
1.2000000000000002,1.45,-0.0009451978019017827,0.00004667660018162326
1.2000000000000002,1.5,-0.0009307593783450402,0.00004279488017481153
1.2000000000000002,1.55,-0.0009163204422278704,0.000039231573221416274
1.2000000000000002,1.6,-0.0009019239857501144,0.000035963350102373085
1.2000000000000002,1.65,-0.0008876069798560925,0.00003296759478508654
1.2000000000000002,1.7,-0.0008734012800269673,0.000030222914911982922
1.2000000000000002,1.75,-0.0008593343522619343,0.000027709128286554938
1.2000000000000002,1.8,-0.0008454298637807613,0.000025407356499971222
1.2000000000000002,1.85,-0.0008317081703245695,0.000023300059207003148
1.2000000000000002,1.9,-0.0008181867232287895,0.00002137098196930171
1.2000000000000002,1.95,-0.0008048804133612648,0.00001960511923422949
1.2000000000000002,2.,-0.0007918018647066162,0.00001798863688179755
1.2000000000000002,2.0500000000000003,-0.0007789616872784498,0.00001650661138908661
1.2000000000000002,2.1,-0.0007663686967842632,0.000015154071195450601
1.2000000000000002,2.15,-0.0007540301068049051,0.00001391288763119222
1.2000000000000002,2.2,-0.0007419516980109483,0.000012777727505133287
1.2000000000000002,2.25,-0.0007301379680043994,0.000011737402866975131
1.2000000000000002,2.3,-0.0007185922646631719,0.000010784464592781954
1.2000000000000002,2.35,-0.0007073169053190403,9.91141988878968e-6
1.2000000000000002,2.4,-0.0006963132836753725,9.111413908705394e-6
1.2000000000000002,2.45,-0.0006855819660383459,8.378197593374138e-6
1.2000000000000002,2.5,-0.0006751227781729017,7.70605560842071e-6
1.2000000000000002,2.5500000000000003,-0.0006649348838834755,7.089767489129974e-6
1.2000000000000002,2.6,-0.0006550168562538253,6.524570372596044e-6
1.2000000000000002,2.65,-0.0006453667423402882,6.006109132611988e-6
1.2000000000000002,2.7,-0.0006359821220032471,5.530408555785729e-6
1.2000000000000002,2.75,-0.0006268601614686976,5.093834937706769e-6
1.2000000000000002,2.8000000000000003,-0.0006179976621355522,4.693077751905938e-6
1.2000000000000002,2.85,-0.000609391105080456,4.3251014506518175e-6
1.2000000000000002,2.9,-0.0006010366916581322,3.987138123547648e-6
1.2000000000000002,2.95,-0.000592930380549718,3.6766679944247316e-6
1.2000000000000002,3.,-0.000585067921572685,3.391376961301741e-6
1.2000000000000002,3.25,-0.000549253699724798,2.2747555387679684e-6
1.2000000000000002,3.5,-0.0005188251747123133,1.5374015255054671e-6
1.2000000000000002,3.75,-0.0004931593236719837,1.0470427641891137e-6
1.2000000000000002,4.,-0.00047164508012276116,7.185460307810579e-7
1.2000000000000002,4.25,-0.0004537083859172361,4.968203733550806e-7
1.2000000000000002,4.5,-0.0004388255618179666,3.460368055103807e-7
1.2000000000000002,4.75,-0.0004265290051683014,2.427345733433577e-7
1.2000000000000002,5.,-0.0004164079616836275,1.7143722215570614e-7
1.2000000000000002,5.25,-0.0004081062590226937,1.2182366679715576e-7
1.2000000000000002,5.5,-0.0004013182922919247,8.70804176463522e-8
1.2000000000000002,5.75,-0.0003957841318594597,6.257908317171441e-8
1.2000000000000002,6.,-0.000391284328082967,3.851135477032398e-8
1.2000000000000002,6.25,-0.0003876347797922856,3.2801041991597536e-8
1.2000000000000002,6.5,-0.00038468188863437675,2.3388507075939452e-8
1.2000000000000002,6.75,-0.00038229812193629867,1.688373726385032e-8
1.2000000000000002,7.,-0.00038037803974957024,1.2759113523206668e-8
1.2000000000000002,7.25,-0.00037883479788747645,9.403821302168477e-9
1.2000000000000002,7.5,-0.0003775971112460549,6.901179087069088e-9
1.2000000000000002,7.75,-0.00037660664555112555,4.878979302383804e-9
1.2000000000000002,8.,-0.0003758157972996928,3.642385892031752e-9
1.2000000000000002,8.25,-0.00037518581847451195,2.715034647733823e-9
1.2000000000000002,8.5,-0.0003746852427603973,2.02693835901855e-9
1.2000000000000002,8.75,-0.0003742885721827253,1.5271459974418658e-9
1.2000000000000002,9.,-0.00037397518642587633,1.1436716377535502e-9
1.2000000000000002,9.25,-0.0003737284409656465,3.846136528836905e-10
1.2000000000000002,9.5,-0.0003735349241667339,2.897523048318168e-10
1.2000000000000002,9.75,-0.0003733838474034275,2.1874130425817567e-10
1.2000000000000002,10.,-0.0003732665459104868,1.654362866317094e-10
1.25,0.15,-0.00170182039900099,0.001112784245836076
1.25,0.2,-0.0015665806141179576,0.0009385619403504317
1.25,0.25,-0.0014541733544564098,0.000781856714533823
1.25,0.30000000000000004,-0.0013555363681585107,0.0006396591947710286
1.25,0.35,-0.0012658224897981749,0.0005096276571914808
1.25,0.4,-0.00118216520711394,0.0003899394075592925
1.25,0.45000000000000007,-0.0011027552573823684,0.00027901905374818313
1.25,0.5,-0.0010263987576284407,0.00017563469230902622
1.25,0.55,-0.000952282905327277,0.00007872339878092988
1.25,0.6,-0.0008798419752859359,-0.000012525793334842907
1.25,0.65,-0.0009691417017598404,0.00006157449566041213
1.25,0.7000000000000001,-0.0010218317084036248,0.00010237541083242817
1.25,0.7500000000000001,-0.0010417257490141615,0.0001133611075803791
1.25,0.8,-0.0010491856161586642,0.00011459039313751519
1.25,0.8500000000000001,-0.0010499104893441171,0.00011148033828814555
1.25,0.9,-0.0010464135024138295,0.0001062840896529829
1.25,0.9500000000000001,-0.0010400464051557653,0.00010011516205700016
1.25,1.,-0.0010316275908067618,0.00009357482109996227
1.25,1.05,-0.0010216941215242543,0.00008700284960275285
1.25,1.1,-0.001010619934096397,0.00008059415705612922
1.25,1.15,-0.0009986775141511176,0.00007445917413029415
1.25,1.2,-0.0009860726950705547,0.00006865716848045336
1.25,1.25,-0.0009729655182339025,0.00006321586901662233
1.25,1.3,-0.0009594833617481702,0.000058143154351627076
1.25,1.35,-0.0009457295442587338,0.00005343455641779963
1.25,1.4,-0.0009317891612402596,0.00004907808012576237
1.25,1.45,-0.000917733164792328,0.000045057235670335907
1.25,1.5,-0.0009036212926759627,0.00004135307298961608
1.25,1.55,-0.000889504222269694,0.0000379454927871582
1.25,1.6,-0.0008754251895059435,0.000034814267841376284
1.25,1.65,-0.0008614212302532453,0.0000319394045723237
1.25,1.7,-0.0008475241498549179,0.000029301529817157726
1.25,1.75,-0.0008337612932806208,0.000026882409977140715
1.25,1.8,-0.0008201561664977176,0.000024664675699056365
1.25,1.85,-0.0008067289450224293,0.000022632113593998218
1.25,1.9,-0.0007934968956122518,0.0000207689342266644
1.25,1.95,-0.0007804747301218716,0.00001906312591967328
1.25,2.,-0.0007676749056550214,0.000017499467241334954
1.25,2.0500000000000003,-0.0007551078816502731,0.000016067100489816427
1.25,2.1,-0.0007427823420086107,0.0000147548223012841
1.25,2.15,-0.000730705388516064,0.000013552480712699527
1.25,2.2,-0.0007188827104395229,0.000012450885728573498
1.25,2.25,-0.0007073187341429393,0.0000114411710923818
1.25,2.3,-0.0006960167557902145,0.000010515866712497999
1.25,2.35,-0.000684979059603566,9.66791670566411e-6
1.25,2.4,-0.0006742070236846299,8.890317935823452e-6
1.25,2.45,-0.0006637012150456591,8.177304061019093e-6
1.25,2.5,-0.0006534614752155769,7.52339457512415e-6
1.25,2.5500000000000003,-0.000643486997559503,6.92357578443661e-6
1.25,2.6,-0.0006337763972735072,6.3732633467265885e-6
1.25,2.65,-0.0006243277748681551,5.868264474481559e-6
1.25,2.7,-0.0006151387738386604,5.404749458790957e-6
1.25,2.75,-0.000606206633122022,4.979216732516707e-6
1.25,2.8000000000000003,-0.000597528234861874,4.588464933051074e-6
1.25,2.85,-0.0005891001479354063,4.229560038212978e-6
1.25,2.9,-0.0005809186676411391,3.899837991659324e-6
1.25,2.95,-0.0005729798518994404,3.59693664033655e-6
1.25,3.,-0.0005652795542778717,3.3183560792357427e-6
1.25,3.25,-0.0005301999896975276,2.2275765899361063e-6
1.25,3.5,-0.000500389817589421,1.505064156900231e-6
1.25,3.75,-0.0004752406719424887,1.0265579488683138e-6
1.25,4.,-0.0004541556069007047,7.048025713989048e-7
1.25,4.25,-0.00043657359631537945,4.87047288730085e-7
1.25,4.5,-0.0004219826424961432,3.3928465743707833e-7
1.25,4.75,-0.00040992539599450124,2.3799556476023376e-7
1.25,5.,-0.0003999999606958578,1.680791026153431e-7
1.25,5.25,-0.00039185772342911215,1.1942228726876877e-7
1.25,5.5,-0.00038519946668666004,8.553262363522954e-8
1.25,5.75,-0.00037977061481051725,6.147252581219145e-8
1.25,6.,-0.0003753561760096065,4.48427396132706e-8
1.25,6.25,-0.0003717757399901712,3.2339607008383814e-8
1.25,6.5,-0.0003688787496401146,2.2980491075504615e-8
1.25,6.75,-0.0003665401679289509,1.693616293854585e-8
1.25,7.,-0.00036465659553976067,1.2481169112013406e-8
1.25,7.25,-0.0003631428516915391,7.944217089608623e-9
1.25,7.5,-0.0003619290035180064,5.843332755053714e-9
1.25,7.75,-0.000360957813412622,4.775863278200926e-9
1.25,8.,-0.000360182565419017,3.565925391990979e-9
1.25,8.25,-0.00035956522851074917,2.658590861673825e-9
1.25,8.5,-0.00035907491465855,1.985189960768824e-9
1.25,8.75,-0.00035868659165561837,1.495771546010903e-9
1.25,9.,-0.00035838001388174736,1.119363182114537e-9
1.25,9.25,-0.0003581388379387783,3.795470414737559e-10
1.25,9.5,-0.000357949893990561,2.8665285802583623e-10
1.25,9.75,-0.00035780258744236537,2.1692177589772987e-10
1.25,10.,-0.00035768840915053105,1.644370579371307e-10
1.3,0.15,-0.0016834622508244052,0.0010878140192891808
1.3,0.2,-0.0015528729397376894,0.0009225857051630912
1.3,0.25,-0.0014444268733076224,0.0007737849966399698
1.3,0.30000000000000004,-0.0013494071527877117,0.0006387307533232828
1.3,0.35,-0.0012631393318841594,0.0005153347926375542
1.3,0.4,-0.0011828505282658333,0.0004016909552436496
1.3,0.45000000000000007,-0.00110678440886128,0.00029647230853448257
1.3,0.5,-0.0010337774412487624,0.00019845841178694015
1.3,0.55,-0.0009630340041850728,0.00010665558382494215
1.3,0.6,-0.0008939976152105394,0.000020257726765085375
1.3,0.65,"Indeterminate","Indeterminate"
1.3,0.7000000000000001,-0.0009747440339960803,0.000076205406806797
1.3,0.7500000000000001,-0.0010035782405546224,0.00009700385063573093
1.3,0.8,-0.0010147371272773537,0.00010265603296288488
1.3,0.8500000000000001,-0.001017475694520811,0.00010215387053923953
1.3,0.9,-0.001015251274754261,0.00009871127223225429
1.3,0.9500000000000001,-0.0010097758653327352,0.00009381661246763258
1.3,1.,-0.0010020338742698545,0.00008824987045628056
1.3,1.05,-0.0009926483533578626,0.00008244748289905706
1.3,1.1,-0.0009820414123071818,0.00007666266146354602
1.3,1.15,-0.0009705140437491514,0.00007104271735610783
1.3,1.2,-0.000958289616747131,0.00006567193348774744
1.3,1.25,-0.0009455392534525265,0.00006059546446552126
1.3,1.3,-0.0009323974565359092,0.000055834557691508826
1.3,1.35,-0.0009189721666255666,0.000051394023868816066
1.3,1.4,-0.0009053514793827437,0.00004726948400246583
1.3,1.45,-0.0008916082770649983,0.00004345029484814834
1.3,1.5,-0.0008778035128221575,0.000039922224559644495
1.3,1.55,-0.0008639885985984837,0.00003666898989343183
1.3,1.6,-0.0008502071809816838,0.0000336734602206807
1.3,1.65,-0.0008364964893863922,0.000030918208415077356
1.3,1.7,-0.0008228883791134903,0.000028386141744880463
1.3,1.75,-0.0008094101525233982,0.000026060721844470378
1.3,1.8,-0.0007960852159867441,0.000023926155987190952
1.3,1.85,-0.0007829336132789935,0.00002196759072323499
1.3,1.9,-0.0007699724645726667,0.000020170793548429514
1.3,1.95,-0.0007572163322466135,0.000018523319941837128
1.3,2.,-0.0007446775291769553,0.000017012433466854755
1.3,2.0500000000000003,-0.0007323663812283898,0.00001562710623324073
1.3,2.1,-0.0007202914528235375,0.000014356948833209142
1.3,2.15,-0.0007084597423967158,0.000013192386384052878
1.3,2.2,-0.0006968768530105146,0.000012124602690054406
1.3,2.25,-0.0006855471422737365,0.000011145493874479022
1.3,2.3,-0.0006744738548400343,0.000010247621359254643
1.3,2.35,-0.0006636592401123213,9.42415783543901e-6
1.3,2.4,-0.0006531046572750312,8.668836709568417e-6
1.3,2.45,-0.0006428106693859518,7.975921804146541e-6
1.3,2.5,-0.0006327771279542478,7.340161100129596e-6
1.3,2.5500000000000003,-0.0006230032491884785,6.756742206498532e-6
1.3,2.6,-0.00061348768290906,6.2212620452368485e-6
1.3,2.65,-0.0006042285749622153,5.72969011478487e-6
1.3,2.7,-0.0005952236238497191,5.278335192882727e-6
1.3,2.75,-0.0005864701321861308,4.863822187437677e-6
1.3,2.8000000000000003,-0.0005779650535116783,4.483067156497761e-6
1.3,2.85,-0.000569705034919696,4.133235439063125e-6
1.3,2.9,-0.0005616864558997941,3.8117540911874917e-6
1.3,2.95,-0.0005539054637494671,3.5162541188609483e-6
1.3,3.,-0.0005463580058658935,3.2445702421169927e-6
1.3,3.25,-0.0005119713966147404,2.1797249428668524e-6
1.3,3.5,-0.0004827451702174201,1.4689868858188543e-6
1.3,3.75,-0.0004580844904702411,1.0056352832161098e-6
1.3,4.,-0.0004374055252754064,6.907162069031596e-7
1.3,4.25,-0.0004201594036592635,4.779096612701674e-7
1.3,4.5,-0.0004058450592019421,3.33048105746964e-7
1.3,4.75,-0.0003940147618388814,2.3372483378683237e-7
1.3,5.,-0.0003842749433717581,1.6485949360430657e-7
1.3,5.25,-0.0003762841095812356,1.1737189564806506e-7
1.3,5.5,-0.0003697490671319016,8.391974384738647e-8
1.3,5.75,-0.0003644202961876517,6.031834438185741e-8
1.3,6.,-0.00036008701911013306,4.4005602668002915e-8
1.3,6.25,-0.0003565723180151481,3.1626866999552757e-8
1.3,6.5,-0.00035372851590503927,2.2552330813051767e-8
1.3,6.75,-0.00035143294093308475,1.662188826585375e-8
1.3,7.,-0.0003495841290338567,1.2244877969870213e-8
1.3,7.25,-0.00034809847788420034,9.039482948627886e-9
1.3,7.5,-0.0003469073385011918,6.261017613433742e-9
1.3,7.75,-0.0003459545150302612,4.669121198182247e-9
1.3,8.,-0.0003451941350031851,3.486725378039346e-9
1.3,8.25,-0.00034458884907873126,2.6000695726221407e-9
1.3,8.5,-0.00034410831925111695,1.9418647450664475e-9
1.3,8.75,-0.00034372795647690435,1.461861790148268e-9
1.3,9.,-0.0003434278717653685,4.963232515947658e-10
1.3,9.25,-0.0003431920084142987,3.7494110854269236e-10
1.3,9.5,-0.0003430074268659424,2.8385133707484883e-10
1.3,9.75,-0.00034286371736147003,2.152917645591515e-10
1.3,10.,-0.00034275251904119196,1.635556960049092e-10
1.35,0.15,-0.0016647292824742653,0.0010632666629233568
1.35,0.2,-0.0015385280951534228,0.0009062531268758302
1.35,0.25,-0.0014337895480679569,0.0007648272744993304
1.35,0.30000000000000004,-0.0013421307332827682,0.0006364334667626104
1.35,0.35,-0.0012590454325301019,0.0005191067494494128
1.35,0.4,-0.0011818528289329882,0.0004111220459639996
1.35,0.45000000000000007,-0.001108849296412466,0.00031121123368453693
1.35,0.5,-0.0010389020550884479,0.0002180548319635038
1.35,0.55,-0.0009712333431923217,0.00013097634541110606
1.35,0.6,-0.0009052966993975427,0.000049065560494158185
1.35,0.65,-0.0008407017849471326,-0.000028305783530741652
1.35,0.7000000000000001,-0.0009188604989578367,0.00004000417247460882
1.35,0.7500000000000001,-0.0009643291972787159,0.00007827517211921574
1.35,0.8,-0.0009806657746344175,0.00008980357155083781
1.35,0.8500000000000001,-0.0009859338216151752,0.00009240738101843444
1.35,0.9,-0.0009852086812779312,0.00009093385580483058
1.35,0.9500000000000001,-0.0009807361480287848,0.00008741857386888658
1.35,1.,-0.000973727542258219,0.00008288019536720023
1.35,1.05,-0.0009649176203874058,0.00007787741409474596
1.35,1.1,-0.0009547889861673557,0.00007273271665601595
1.35,1.15,-0.0009436776204025448,0.00006763644088782642
1.35,1.2,-0.0009318280945751074,0.00006270115538303754
1.35,1.25,-0.0009194248122874404,0.000057991572109463286
1.35,1.3,-0.0009066107882341121,0.000053542446750462426
1.35,1.35,-0.0008934994971222349,0.00004936938941815412
1.35,1.4,-0.0008801826562737157,0.00004547571920487551
1.35,1.45,-0.0008667355147980718,0.00004185692607368174
1.35,1.5,-0.000853220556280109,0.00003850360289113974
1.35,1.55,-0.0008396901596452544,0.000035403349939239925
1.35,1.6,-0.0008261885568119592,0.000032542235683088484
1.35,1.65,-0.0008127533040188879,0.00002990543086234601
1.35,1.7,-0.0007994164094216324,0.000027478022377291694
1.35,1.75,-0.0007862052128978039,0.000025245303334412404
1.35,1.8,-0.0007731430839545785,0.00002319300261536194
1.35,1.85,-0.0007602499838482295,0.000021307632472942703
1.35,1.9,-0.0007475429247337499,0.00001957623401763035
1.35,1.95,-0.0007350363495705666,0.00001798674109708523
1.35,2.,-0.0007227424501876591,0.000016527853661633203
1.35,2.0500000000000003,-0.0007106714364478782,0.00001518906433285803
1.35,2.1,-0.0006988317662561078,0.000013960612027022034
1.35,2.15,-0.0006872303438390247,0.000012833468630436991
1.35,2.2,-0.0006758726920238303,0.000011799297110320016
1.35,2.25,-0.0006647631029811826,0.00001085041397096392
1.35,2.3,-0.0006539047709506641,9.979747794171007e-6
1.35,2.35,-0.0006432999097494775,9.180797281055537e-6
1.35,2.4,-0.0006329498573158633,8.447583337379237e-6
1.35,2.45,-0.0006228551691144963,7.774626041407839e-6
1.35,2.5,-0.0006130157019009635,7.156893942895264e-6
1.35,2.5500000000000003,-0.0006034306890810694,6.589776525930187e-6
1.35,2.6,-0.0005940988086974759,6.06904814664654e-6
1.35,2.65,-0.000585018244908456,5.590831798654185e-6
1.35,2.7,-0.0005761867436930256,5.15158236484483e-6
1.35,2.75,-0.0005676016634082646,4.748047791663208e-6
1.35,2.8000000000000003,-0.0005592600207367417,4.37725639774127e-6
1.35,2.85,-0.0005511585324894002,4.03647203327793e-6
1.35,2.9,-0.0005432936536690774,3.7232114292691304e-6
1.35,2.95,-0.0005356616121495249,3.435186489919356e-6
1.35,3.,-0.0005282584402824799,3.170305318107641e-6
1.35,3.25,-0.000494526495393215,2.13140965399963e-6
1.35,3.5,-0.0004658525907389909,1.4432153678963747e-6
1.35,3.75,-0.00044165439906298945,9.843797711287048e-7
1.35,4.,-0.0004213602865742885,6.763592558127257e-7
1.35,4.25,-0.0004044327380997575,4.680984465386777e-7
1.35,4.5,-0.00039038093307619667,3.2629297155265403e-7
1.35,4.75,-0.0003787661808497554,2.2902261443715193e-7
1.35,5.,-0.0003692027552903693,1.6180559674777197e-7
1.35,5.25,-0.00036135587732923855,1.1502430142108604e-7
1.35,5.5,-0.00035493804432037236,8.225491935785669e-8
1.35,5.75,-0.0003497045182776864,5.90512593808077e-8
1.35,6.,-0.000345448511618558,4.306160084847216e-8
1.35,6.25,-0.00034199641624640763,3.095977620993541e-8
1.35,6.5,-0.00033920328692785593,2.207094290142264e-8
1.35,6.75,-0.0003369486968205291,1.6283625118760324e-8
1.35,7.,-0.0003351330199843051,1.1992750765881487e-8
1.35,7.25,-0.00033367415422176,8.314202540739106e-9
1.35,7.5,-0.0003325046713731256,6.114698467289854e-9
1.35,7.75,-0.00033156936665038164,4.551241512460412e-9
1.35,8.,-0.0003308231703905235,3.4054120747264993e-9
1.35,8.25,-0.00033022938232208157,2.5399344474440894e-9
1.35,8.5,-0.00032975818834171075,1.8973086266145522e-9
1.35,8.75,-0.0003293854216675587,1.4281896439137867e-9
1.35,9.,-0.0003290915332248889,4.895344957308798e-10
1.35,9.25,-0.00032886073965050924,3.7069219666497483e-10
1.35,9.5,-0.0003286803209950573,2.8127075570993226e-10
1.35,9.75,-0.000328540043814317,2.1379394706411842e-10
1.35,10.,-0.0003284316887281139,1.627494180004782e-10
1.4000000000000001,0.15,-0.0016457462950433877,0.0010391711329049372
1.4000000000000001,0.2,-0.001523692894141811,0.0008897085845814305
1.4000000000000001,0.25,-0.0014224325145370414,0.0007551088109308715
1.4000000000000001,0.30000000000000004,-0.0013339048833879276,0.0006329419643148042
1.4000000000000001,0.35,-0.001253767304050865,0.0005211546301648147
1.4000000000000001,0.4,-0.0011794291910636814,0.00041841818533269195
1.4000000000000001,0.45000000000000007,-0.0011092391378827167,0.0003233347709200282
1.4000000000000001,0.5,-0.0010420952795536173,0.00023488064061808432
1.4000000000000001,0.55,-0.000977238182938726,0.0001521015193562638
1.4000000000000001,0.6,-0.0009141320071546305,0.00007435505788665517
1.4000000000000001,0.65,-0.0008523921999803786,9.6818619916818e-7
1.4000000000000001,0.7000000000000001,"Indeterminate","Indeterminate"
1.4000000000000001,0.7500000000000001,-0.0009221147554943725,0.000055407204378542566
1.4000000000000001,0.8,-0.0009464344274167882,0.0000755925063986971
1.4000000000000001,0.8500000000000001,-0.000955022940282104,0.00008207564974117547
1.4000000000000001,0.9,-0.0009561136915700381,0.00008287612187246371
1.4000000000000001,0.9500000000000001,-0.0009527926835389128,0.0000808821824657891
1.4000000000000001,1.,-0.0009465924542853643,0.00007744463009905735
1.4000000000000001,1.05,-0.0009383961341323943,0.0000732802764270558
1.4000000000000001,1.1,-0.0009287633985918726,0.00006879710041721401
1.4000000000000001,1.15,-0.0009180735599160382,0.00006423620150546181
1.4000000000000001,1.2,-0.0009065969473916173,0.00005974218254722831
1.4000000000000001,1.25,-0.000894533899709905,0.000055402670181651435
1.4000000000000001,1.3,-0.0008820375739390452,0.00005126652115060819
1.4000000000000001,1.35,-0.0008692280264190691,0.00004736086065022208
1.4000000000000001,1.4,-0.0008562012954702426,0.000043697351363814006
1.4000000000000001,1.45,-0.0008430354795421186,0.00004027789597189099
1.4000000000000001,1.5,-0.0008297949350901728,0.00003709808850219798
1.4000000000000001,1.55,-0.0008165332570121238,0.00003414956591276183
1.4000000000000001,1.6,-0.0008032954473430974,0.00003142161560676859
1.4000000000000001,1.65,-0.0007901195286247331,0.000028902067733832732
1.4000000000000001,1.7,-0.0007770377685897917,0.00002657820853240318
1.4000000000000001,1.75,-0.0007640776271448338,0.000024437168821022845
1.4000000000000001,1.8,-0.0007512625011900521,0.000022466223315635526
1.4000000000000001,1.85,-0.0007386123197047,0.000020653194655329595
1.4000000000000001,1.9,-0.0007261440261360276,0.000018986239815274434
1.4000000000000001,1.95,-0.0007138719746839124,0.000017454270972916224
1.4000000000000001,2.,-0.0007018082598608274,0.000016046790080232604
1.4000000000000001,2.0500000000000003,-0.0006899629936479324,0.000014754016758449081
1.4000000000000001,2.1,-0.0006783445409683836,0.000013566809563512105
1.4000000000000001,2.15,-0.0006669597216031964,0.000012476681438169002
1.4000000000000001,2.2,-0.0006558139847799062,0.00001147576853407806
1.4000000000000001,2.25,-0.0006449115612645884,0.000010556802318201892
1.4000000000000001,2.3,-0.0006342555967427145,9.713074988043126e-6
1.4000000000000001,2.35,-0.0006238482694859164,8.93840756222388e-6
1.4000000000000001,2.4,-0.0006136908947011069,8.227094820414949e-6
1.4000000000000001,2.45,-0.0006037840174964977,7.573922034152943e-6
1.4000000000000001,2.5,-0.0005941274960411246,6.974067362370054e-6
1.4000000000000001,2.5500000000000003,-0.0005847205762125618,6.423122589473487e-6
1.4000000000000001,2.6,-0.000575561958808865,5.917033824445175e-6
1.4000000000000001,2.65,-0.0005666498602216229,5.45208570207654e-6
1.4000000000000001,2.7,-0.0005579820673278023,5.024860588603104e-6
1.4000000000000001,2.75,-0.000549555987243154,4.632236891391342e-6
1.4000000000000001,2.8000000000000003,-0.0005413686924871257,4.271351350072653e-6
1.4000000000000001,2.85,-0.0005334169620329955,3.9395688612969934e-6
1.4000000000000001,2.9,-0.0005256973186539601,3.6344949153433804e-6
1.4000000000000001,2.95,-0.0005182060629235147,3.3539146560971657e-6
1.4000000000000001,3.,-0.0005109393041845792,3.0958132803060525e-6
1.4000000000000001,3.25,-0.0004778267583915233,2.082812779894425e-6
1.4000000000000001,3.5,-0.0004496760221768776,1.4110946093704043e-6
1.4000000000000001,3.75,-0.0004259163496686396,9.628856204667953e-7
1.4000000000000001,4.,-0.0004059874704731237,6.618128901904894e-7
1.4000000000000001,4.25,-0.000389362494219228,4.5814578065821697e-7
1.4000000000000001,4.5,-0.000375560218140172,3.1941552600730106e-7
1.4000000000000001,4.75,-0.000364150458694537,2.2422605708944613e-7
1.4000000000000001,5.,-0.00035475488532389263,1.5843228798404895e-7
1.4000000000000001,5.25,-0.00034704506260654054,1.1263370248038463e-7
1.4000000000000001,5.5,-0.0003407388714884809,8.044401085256607e-8
1.4000000000000001,5.75,-0.00033559610333280197,5.783132356904173e-8
1.4000000000000001,6.,-0.00033141375392925574,4.1766665382324264e-8
1.4000000000000001,6.25,-0.0003280213564290387,3.0321567711624926e-8
1.4000000000000001,6.5,-0.00032527656037191954,2.161496866616517e-8
1.4000000000000001,6.75,-0.00032306107288238196,1.5949448079854815e-8
1.4000000000000001,7.,-0.000321277016362215,1.174696806602489e-8
1.4000000000000001,7.25,-0.0003198437162946776,8.110234696713861e-9
1.4000000000000001,7.5,-0.00031869490699518074,5.9654789946825965e-9
1.4000000000000001,7.75,-0.000317776327823036,4.441078323234177e-9
1.4000000000000001,8.,-0.00031704367424351376,3.322537781577997e-9
1.4000000000000001,8.25,-0.0003164608648356413,2.4785970362739204e-9
1.4000000000000001,8.5,-0.0003159985851853056,1.862699859698884e-9
1.4000000000000001,8.75,-0.0003156330713878195,6.380746706826854e-10
1.4000000000000001,9.,-0.00031534509877648555,4.831805038539583e-10
1.4000000000000001,9.25,-0.00031511914492706887,3.667052424520187e-10
1.4000000000000001,9.5,-0.00031494269958736213,2.7884075831739047e-10
1.4000000000000001,9.75,-0.00031480569770761584,2.123761150664774e-10
1.4000000000000001,10.,-0.0003147000550585495,1.6197938585045535e-10
1.4500000000000002,0.15,-0.001626619620654175,0.001015345172278031
1.4500000000000002,0.2,-0.0015084927290533018,0.0008730462290282644
1.4500000000000002,0.25,-0.001410502024517276,0.000744783661864999
1.4500000000000002,0.30000000000000004,-0.0013248986046260956,0.0006283376089657401
1.4500000000000002,0.35,-0.0012474984510503933,0.0005218683180628815
1.4500000000000002,0.4,-0.0011757991726219648,0.00042398093499209657
1.4500000000000002,0.45000000000000007,-0.0011082008845873512,0.0003334189423889074
1.4500000000000002,0.5,-0.0010436326037732073,0.00024919439584376564
1.4500000000000002,0.55,-0.0009813535212457242,0.00017047018341299913
1.4500000000000002,0.6,-0.0009208388652748214,0.00009656308088319069
1.4500000000000002,0.65,-0.0008617103777646021,0.000026856804725079936
1.4500000000000002,0.7000000000000001,-0.0008036919642784133,-0.00003913509895037891
1.4500000000000002,0.7500000000000001,-0.0008720422829103485,0.000023592809429953687
1.4500000000000002,0.8,-0.0009111839166919832,0.00005924991618746209
1.4500000000000002,0.8500000000000001,-0.0009244095597388784,0.00007091166099220568
1.4500000000000002,0.9,-0.0009277758604759853,0.00007443391520477432
1.4500000000000002,0.9500000000000001,-0.0009258085761319987,0.00007415627907921885
1.4500000000000002,1.,-0.0009205160797157219,0.00007191559542506681
1.4500000000000002,1.05,-0.000912984168067888,0.0000686403639631593
1.4500000000000002,1.1,-0.0009038725151428545,0.00006484647745051075
1.4500000000000002,1.15,-0.0008936147412711764,0.000060836465965511386
1.4500000000000002,1.2,-0.0008825126976724501,0.00005679296827928742
1.4500000000000002,1.25,-0.0008707859103596343,0.00005282712437222273
1.4500000000000002,1.3,-0.0008585996233601381,0.00004900589328430397
1.4500000000000002,1.35,-0.0008460816948220526,0.000045368162731103905
1.4500000000000002,1.4,-0.0008333332816551618,0.00004193450540917803
1.4500000000000002,1.45,-0.0008204358716297285,0.00003871360062511508
1.4500000000000002,1.5,-0.000807456070873417,0.00003570628298578605
1.4500000000000002,1.55,-0.0007944489601236358,0.00003290832487720793
1.4500000000000002,1.6,-0.0007814605091544847,0.000030312358813509724
1.4500000000000002,1.65,-0.0007685293542570506,0.00002790891657005124
1.4500000000000002,1.7,-0.0007556881344520503,0.00002568751297819772
1.4500000000000002,1.75,-0.0007429645153440377,0.000023637134493495623
1.4500000000000002,1.8,-0.0007303819875173782,0.000021746606502032195
1.4500000000000002,1.85,-0.0007179604992706869,0.00002000506789664254
1.4500000000000002,1.9,-0.0007057169656048439,0.000018401789035077973
1.4500000000000002,1.95,-0.0006936656833440727,0.000016926640087111685
1.4500000000000002,2.,-0.0006818186740213037,0.000015569947183694216
1.4500000000000002,2.0500000000000003,-0.000670185970412995,0.000014322636254288069
1.4500000000000002,2.1,-0.0006587758585452913,0.000013176182878385338
1.4500000000000002,2.15,-0.0006475950840801555,0.000012122634728593622
1.4500000000000002,2.2,-0.0006366490298746255,0.000011154596056897398
1.4500000000000002,2.25,-0.0006259418699517622,0.000010265207041807985
1.4500000000000002,2.3,-0.0006154767039666853,9.448120953633673e-6
1.4500000000000002,2.35,-0.000605255675383654,8.697471292342935e-6
1.4500000000000002,2.4,-0.0005952800759222649,8.007837813324068e-6
1.4500000000000002,2.45,-0.0005855504383271029,7.374244625250382e-6
1.4500000000000002,2.5,-0.0005760666191264723,6.792094480046601e-6
1.4500000000000002,2.5500000000000003,-0.000566827872741127,6.2571693468554046e-6
1.4500000000000002,2.6,-0.0005578329180682628,5.765588612434316e-6
1.4500000000000002,2.65,-0.0005490799984742108,5.3137869926484665e-6
1.4500000000000002,2.7,-0.0005405669359804994,4.898488618227293e-6
1.4500000000000002,2.75,-0.0005322911803058413,4.5166954234499815e-6
1.4500000000000002,2.8000000000000003,-0.0005242498533283449,4.165640944885584e-6
1.4500000000000002,2.85,-0.0005164397894519006,3.842799023975126e-6
1.4500000000000002,2.9,-0.000508857572294586,3.545854102101091e-6
1.4500000000000002,2.95,-0.0005014995680622009,3.2726738766177747e-6
1.4500000000000002,3.,-0.0004943619559243605,3.021311777590531e-6
1.4500000000000002,3.25,-0.00046183623999590333,2.0340978110081954e-6
1.4500000000000002,3.5,-0.00043418172199621174,1.378818645477104e-6
1.4500000000000002,3.75,-0.0004108383922258156,9.412281307594715e-7
1.4500000000000002,4.,-0.0003912565800590154,6.471308195769008e-7
1.4500000000000002,4.25,-0.0003749193495633386,4.472842988900846e-7
1.4500000000000002,4.5,-0.0003613545386471434,3.1244834620492226e-7
1.4500000000000002,4.75,-0.00035013998097731936,2.1935897450591543e-7
1.4500000000000002,5.,-0.0003409043300970305,1.5500311431658562e-7
1.4500000000000002,5.25,-0.0003333251514992651,1.1020646690812919e-7
1.4500000000000002,5.5,-0.000327125426144269,7.880645285678663e-8
1.4500000000000002,5.75,-0.0003220692413932162,5.724435366428592e-8
1.4500000000000002,6.,-0.00031795718526333755,4.087914584290954e-8
1.4500000000000002,6.25,-0.00031462177618467877,2.8881156747618056e-8
1.4500000000000002,6.5,-0.00031192313162284015,2.114850226398509e-8
1.4500000000000002,6.75,-0.0003097449897982891,1.5607500651474218e-8
1.4500000000000002,7.,-0.0003079911382327557,1.0683465133496002e-8
1.4500000000000002,7.25,-0.0003065822629072415,7.903718865585191e-9
1.4500000000000002,7.5,-0.0003054532064774774,5.814253008738779e-9
1.4500000000000002,7.75,-0.00030455060889906697,4.329356511527729e-9
1.4500000000000002,8.,-0.00030383089577760297,3.238589069121632e-9
1.4500000000000002,8.25,-0.0003032585764673923,2.4164200657789126e-9
1.4500000000000002,8.5,-0.00030280481373789293,8.304406989541671e-10
1.4500000000000002,8.75,-0.00030244622853558737,6.286955896205385e-10
1.4500000000000002,9.,-0.0003021639061734535,4.771454146504026e-10
1.4500000000000002,9.25,-0.00030194257362330487,3.6289506902958957e-10
1.4500000000000002,9.5,-0.0003017699210987829,2.7649854248638223e-10
1.4500000000000002,9.75,-0.0003016360445633309,2.1099183587346831e-10
1.4500000000000002,10.,-0.00030153298903665815,1.6121118068951334e-10
1.5,0.15,-0.0016074399302487567,0.0009919963550304204
1.5,0.2,-0.001493034911485826,0.0008562955189137334
1.5,0.25,-0.0013981234144072436,0.0007340008853379378
1.5,0.30000000000000004,-0.0013152567966763398,0.0006229116780802205
1.5,0.35,-0.0012404047997154276,0.0005213371482381305
1.5,0.4,-0.0011711510399227416,0.00042793945461154395
1.5,0.45000000000000007,-0.0011059462907984906,0.0003416166358022224
1.5,0.5,-0.0010437502586611446,0.000261334754348017
1.5,0.55,-0.0009838409103047384,0.00018636935779600634
1.5,0.6,-0.0009257048651811678,0.00011601654323976273
1.5,0.65,-0.0008689705572023052,0.000049728187575406456
1.5,0.7000000000000001,-0.0008133655424873273,-0.000012966220166957471
1.5,0.7500000000000001,-0.000758688206931312,-0.00007251501556255937
1.5,0.8,-0.0008732606860001673,0.00003919957324022112
1.5,0.8500000000000001,-0.0008936220431995757,0.00005852144090415008
1.5,0.9,-0.0008999692366800368,0.00006545889948169075
1.5,0.9500000000000001,-0.0008996382245205752,0.00006717251720852549
1.5,1.,-0.0008953862772468069,0.00006625757525533824
1.5,1.05,-0.0008885859815900157,0.00006393782932160482
1.5,1.1,-0.0008800297343748169,0.00006086924741926261
1.5,1.15,-0.0008702202551542971,0.0000574301805035795
1.5,1.2,-0.0008594983538889646,0.00005384791849476851
1.5,1.25,-0.0008481067968505733,0.00005026238283587081
1.5,1.3,-0.0008362252693933452,0.000046759112536109965
1.5,1.35,-0.0008239908725533361,0.00004339055270044645
1.5,1.4,-0.0008115108034758584,0.000040186923333144315
1.5,1.45,-0.0007988705511855398,0.00003716410304160678
1.5,1.5,-0.0007861393910940288,0.00003432845771789416
1.5,1.55,-0.0007733741856317328,0.00003168006264035592
1.5,1.6,-0.0007606220859574559,0.000029214999918219576
1.5,1.65,-0.0007479224995642908,0.000026926575027099483
1.5,1.7,-0.0007353085547897383,0.000024806567956264856
1.5,1.75,-0.0007228082126415027,0.00002284584033956043
1.5,1.8,-0.0007104451262978477,0.000021034798038232464
1.5,1.85,-0.000698239316713201,0.00001936388762035048
1.5,1.9,-0.0006862077119047627,0.000017823499877720633
1.5,1.95,-0.0006743645835830877,0.000016404462793521415
1.5,2.,-0.0006627219053304185,0.00001509791340439942
1.5,2.0500000000000003,-0.0006512896499880085,0.000013895489536546325
1.5,2.1,-0.0006400760393172512,0.000012789274475186478
1.5,2.15,-0.0006290877557236462,0.000011771846797417444
1.5,2.2,-0.0006183301234670275,0.000010836292516110254
1.5,2.25,-0.0006078072650520974,9.976098510552553e-6
1.5,2.3,-0.0005975222372145019,9.185330548066011e-6
1.5,2.35,-0.0005874771499618759,8.458413806827054e-6
1.5,2.4,-0.0005776732714076098,7.790205284432985e-6
1.5,2.45,-0.0005681111205848989,7.1759713842219726e-6
1.5,2.5,-0.0005587905500058262,6.6113268949965945e-6
1.5,2.5500000000000003,-0.0005497108194003542,6.092248957950252e-6
1.5,2.6,-0.0005408706618156452,5.615025382058373e-6
1.5,2.65,-0.0005322683430503482,5.1762402314060765e-6
1.5,2.7,-0.0005239017152391508,4.772751312859854e-6
1.5,2.75,-0.0005157682652728497,4.401680330092569e-6
1.5,2.8000000000000003,-0.0005078651586349326,4.060372316274448e-6
1.5,2.85,-0.0005001892791507453,3.74638876827956e-6
1.5,2.9,-0.0004927372650757705,3.457506274792926e-6
1.5,2.95,-0.0004855055418921599,3.191668071426783e-6
1.5,3.,-0.0004784903521350102,2.946994128106802e-6
1.5,3.25,-0.00044652130921630964,1.9853977186124676e-6
1.5,3.5,-0.00041933803192996356,1.3464891021769962e-6
1.5,3.75,-0.000396390474533611,9.195183982325396e-7
1.5,4.,-0.0003771388658896663,6.323696510391382e-7
1.5,4.25,-0.0003610756081354691,4.3794543571224484e-7
1.5,4.5,-0.00034773704816248516,3.0542076212439293e-7
1.5,4.75,-0.00033670858479575345,2.1444264542054298e-7
1.5,5.,-0.00032762547551556915,1.515373204053383e-7
1.5,5.25,-0.00032017096973207426,1.0774283842743867e-7
1.5,5.5,-0.00031407288589359306,7.704481434702305e-8
1.5,5.75,-0.0003090993911581049,5.601519558070221e-8
1.5,6.,-0.00030505448854779545,3.99670022200151e-8
1.5,6.25,-0.0003017735370708635,2.8232952347957002e-8
1.5,6.5,-0.0002991190043674927,2.0664331379827323e-8
1.5,6.75,-0.0002969765642088587,1.407659431509542e-8
1.5,7.,-0.00029525159190223286,1.0400462917433372e-8
1.5,7.25,-0.00029386607146651353,7.693315510256399e-9
1.5,7.5,-0.0002927559035455234,5.662448553664726e-9
1.5,7.75,-0.00029186858816498154,4.21666168995416e-9
1.5,8.,-0.0002911612484984219,3.153993587026553e-9
1.5,8.25,-0.0002905989585267921,2.353722896491009e-9
1.5,8.5,-0.0002901533372322479,8.167605430962205e-10
1.5,8.75,-0.0002898013736078044,6.197180057532573e-10
1.5,9.,-0.0002895244494887119,4.713270841325001e-10
1.5,9.25,-0.00028930753047110014,3.591869144779422e-10
1.5,9.5,-0.00028913849861510806,2.7418922427663306e-10
1.5,9.75,-0.0002890076040012984,2.0960070419746846e-10
1.5,10.,-0.00028890701538085753,1.60414976549568e-10
1.55,0.15,-0.0015882845465657446,0.0009691504989638405
1.55,0.2,-0.001477411405967132,0.0008395104189576163
1.55,0.25,-0.001385404335232038,0.0007227971104170507
1.55,0.30000000000000004,-0.0013051040438725446,0.0006166929066223953
1.55,0.35,-0.001232629087693342,0.0005197449866954371
1.55,0.4,-0.0011656467974085092,0.0004304645078540947
1.55,0.45000000000000007,-0.0011026576118663234,0.00034812179480134004
1.55,0.5,-0.0010426516055688888,0.0002715772320223458
1.55,0.55,-0.0009849255531919864,0.00020010928048780932
1.55,0.6,-0.0009289776808564991,0.00013307142221110106
1.55,0.65,-0.0008744434190821555,0.00006997848590200521
1.55,0.7000000000000001,-0.0008210543150993114,0.000010310605796242978
1.55,0.7500000000000001,-0.0007686107564117705,-0.00004628154552516512
1.55,0.8,-0.000828312645996053,0.00001115905034234125
1.55,0.8500000000000001,-0.0008618997114582404,0.000044214379434280295
1.55,0.9,-0.0008724023177062812,0.00005572969740777919
1.55,0.9500000000000001,-0.0008741179999147611,0.00005983717714928956
1.55,1.,-0.0008710873078506413,0.00006042429233655621
1.55,1.05,-0.000865107589265822,0.00005914740981422735
1.55,1.1,-0.0008571524461688494,0.00005685080436030568
1.55,1.15,-0.0008478141745056187,0.000054008542559260217
1.55,1.2,-0.0008374823426421892,0.00005090221069475783
1.55,1.25,-0.000826428097200434,0.00004770486503951859
1.55,1.3,-0.0008148484592636584,0.000044524055695793676
1.55,1.35,-0.0008028914984681911,0.00004142682238179738
1.55,1.4,-0.0007906715310186523,0.000038453970698349506
1.55,1.45,-0.0007782787491984464,0.00003562915503346962
1.55,1.5,-0.0007657855704791268,0.000032964626456232854
1.55,1.55,-0.0007532509669685885,0.000030464974835968958
1.55,1.6,-0.0007407235046479289,0.000028129859101877854
1.55,1.65,-0.0007282435320467178,0.000025955436533030784
1.55,1.7,-0.0007158447926982568,0.000023935878853511227
1.55,1.75,-0.0007035556377597348,0.000022063777044903908
1.55,1.8,-0.0006913999551978547,0.0000203313175382875
1.55,1.85,-0.0006793978941419955,0.000018730162944600418
1.55,1.9,-0.0006675664385810182,0.00001725188099580005
1.55,1.95,-0.0006559198684385649,0.000015888233251037823
1.55,2.,-0.000644470135179718,0.000014631176321580196
1.55,2.0500000000000003,-0.0006332271716321786,0.000013473048595790489
1.55,2.1,-0.0006221991504932468,0.000012406539445150187
1.55,2.15,-0.0006113927023026823,0.000011424753853359678
1.55,2.2,-0.0006008131010112593,0.000010521215958409727
1.55,2.25,-0.0005904644233476795,9.689890412238741e-6
1.55,2.3,-0.0005803496867685819,8.92509636805488e-6
1.55,2.35,-0.000570470969721612,8.221593448368397e-6
1.55,2.4,-0.0005608295171586744,7.574537939514974e-6
1.55,2.45,-0.0005514258336346935,6.979423301093615e-6
1.55,2.5,-0.00054225976586661,6.432072923857608e-6
1.55,2.5500000000000003,-0.000533330576269633,5.9286511586613216e-6
1.55,2.6,-0.00052463700871261,5.465616696962339e-6
1.55,2.65,-0.0005161773475131908,5.039630416517305e-6
1.55,2.7,-0.0005079494705225036,4.64789012048593e-6
1.55,2.75,-0.0004999508970102966,4.287427221400626e-6
1.55,2.8000000000000003,-0.0004921788309506064,3.955755877749537e-6
1.55,2.85,-0.0004846302002180894,3.6505460898597e-6
1.55,2.9,-0.0004773016921317741,3.3696455521158063e-6
1.55,2.95,-0.00047018978572270617,3.1110784865030273e-6
1.55,3.,-0.00046329078105208297,2.8730319530684712e-6
1.55,3.25,-0.0004318504213309224,1.9368425557631853e-6
1.55,3.5,-0.0004051151806427143,1.3141995874228502e-6
1.55,3.75,-0.00038254426995366507,8.977845000264387e-7
1.55,4.,-0.00036360717385748885,6.175773991583364e-7
1.55,4.25,-0.00034780506446147123,4.277730816084962e-7
1.55,4.5,-0.0003346823066206473,2.983588404296229e-7
1.55,4.75,-0.00032383144619849597,2.0949302683657143e-7
1.55,5.,-0.0003148939925355532,1.4804533304325386e-7
1.55,5.25,-0.00030755858506922623,1.0526424858414143e-7
1.55,5.5,-0.00030155763612463136,7.526726548138163e-8
1.55,5.75,-0.0002966631918730374,5.411365569182869e-8
1.55,6.,-0.0002926825056414214,3.909257598481899e-8
1.55,6.25,-0.0002894536424548901,2.7577098279420176e-8
1.55,6.5,-0.00028684131056498614,1.8465079576588002e-8
1.55,6.75,-0.0002847330303449263,1.3706139784979213e-8
1.55,7.,-0.00028303569285653213,1.0116905475041418e-8
1.55,7.25,-0.00028167252195253833,7.484838857540164e-9
1.55,7.5,-0.0002805804293220199,5.509552842598853e-9
1.55,7.75,-0.0002797077372618257,4.1035093356059024e-9
1.55,8.,-0.00027901223611954983,3.069126253054527e-9
1.55,8.25,-0.00027845954009215833,1.0597218848967804e-9
1.55,8.5,-0.0002780217047886349,8.036046901700733e-10
1.55,8.75,-0.0002776760715464122,6.110201326023704e-10
1.55,9.,-0.00027740430614240513,4.656371288980915e-10
1.55,9.25,-0.00027719160272197404,3.555164362770494e-10
1.55,9.5,-0.0002770260271254462,2.71865821630142e-10
1.55,9.75,-0.00027689797709312013,2.081683159183001e-10
1.55,10.,-0.0002767997399378648,1.5956551021895776e-10
1.65,0.15,-0.001550300457331863,0.0009245002562234246
1.65,0.2,-0.001445971596777387,0.000806269633248898
1.65,0.25,-0.0013593023853351656,0.0006994407986047096
1.65,0.30000000000000004,-0.0012836804836009329,0.0006024880154405323
1.65,0.35,-0.0012155073150969468,0.0005137489604492572
1.65,0.4,-0.0011526105005067787,0.00043235369690959504
1.65,0.45000000000000007,-0.0010935864572352606,0.0003570451093144689
1.65,0.5,-0.0010374846369794852,0.0002871264380399477
1.65,0.55,-0.0009836391492337078,0.00022200900219351762
1.65,0.6,-0.0009315717361671923,0.00016092950674713826
1.65,0.65,-0.0008809324299191645,0.00010356269958373612
1.65,0.7000000000000001,-0.0008314615140934975,0.000049394022733967156
1.65,0.7500000000000001,-0.0007829642054684326,-1.914416995070007e-6
1.65,0.8,-0.000735293277852339,-0.00005068867242173536
1.65,0.8500000000000001,-0.0007873596276043959,1.8069507230072403e-6
1.65,0.9,-0.0008160630824826264,0.00003233304105912645
1.65,0.9500000000000001,-0.00082418153375817,0.0000435137651472116
1.65,1.,-0.0008244655953999849,0.000047962835277478205
1.65,1.05,-0.000820526576653211,0.000049164788129695463
1.65,1.1,-0.0008139740793228984,0.00004861281281594578
1.65,1.15,-0.0008056814023782138,0.000047073265760325735
1.65,1.2,-0.0007961803870142435,0.00004498022016278787
1.65,1.25,-0.00078582098969085,0.00004259435086348298
1.65,1.3,-0.0007748467268745712,0.00004007799466534766
1.65,1.35,-0.0007634343797341917,0.00003753389561210127
1.65,1.4,-0.0007517165973996692,0.00003502761123567785
1.65,1.45,-0.0007397955665982793,0.00003260047101286823
1.65,1.5,-0.0007277516874871263,0.000030277705916348862
1.65,1.55,-0.0007156493031322259,0.000028074034773370167
1.65,1.6,-0.0007035406121085537,0.00002599655115590935
1.65,1.65,-0.0006914684185641081,0.000024047545528646747
1.65,1.7,-0.0006794681146723644,0.000022225986877746256
1.65,1.75,-0.0006675691422612433,0.000020528600419221575
1.65,1.8,-0.000655796092523806,0.000018950645033828054
1.65,1.85,-0.000644169548833523,0.00001748654502541086
1.65,1.9,-0.0006327067436892371,0.0000161302423558196
1.65,1.95,-0.0006214220788153055,0.000014875133367509713
1.65,2.,-0.0006103275428842824,0.000013715089001085988
1.65,2.0500000000000003,-0.0005994330515009735,0.000012643754640676507
1.65,2.1,-0.0005887467273306133,0.000011655023685997726
1.65,2.15,-0.0005782751335333385,0.000010743044098745721
1.65,2.2,-0.0005680234703193598,9.902243449180304e-6
1.65,2.25,-0.0005579957420323635,9.12736366481061e-6
1.65,2.3,-0.0005481949004163423,8.413441252379987e-6
1.65,2.35,-0.0005386229684302535,7.755843787717509e-6
1.65,2.4,-0.0005292811480136472,7.1502262272969165e-6
1.65,2.45,-0.0005201699144831513,6.592582156064546e-6
1.65,2.5,-0.0005112890996907342,6.0791267226831085e-6
1.65,2.5500000000000003,-0.0005026379656521464,5.606399476826144e-6
1.65,2.6,-0.0004942152700307564,5.171177254884431e-6
1.65,2.65,-0.00048601932460521204,4.770497237257957e-6
1.65,2.7,-0.00047804804765160804,4.4016030118847974e-6
1.65,2.75,-0.0004702990110119668,4.061903953043848e-6
1.65,2.8000000000000003,-0.0004627694824947344,3.7492209586525733e-6
1.65,2.85,-0.0004554564641515001,3.4612389654093767e-6
1.65,2.9,-0.00044835672689197284,3.1960269593844467e-6
1.65,2.95,-0.00044146684183224595,2.9517552200268755e-6
1.65,3.,-0.00043478320871636873,2.726742348284827e-6
1.65,3.25,-0.0004043238750958244,1.8405877692387394e-6
1.65,3.5,-0.00037842134405781163,1.2500258511520057e-6
1.65,3.75,-0.00035655144439960217,8.545171348698678e-7
1.65,4.,-0.00033820043825729393,5.880659563946853e-7
1.65,4.25,-0.00032288550229584855,4.074417393094766e-7
1.65,4.5,-0.00031016570682758675,2.842085151040811e-7
1.65,4.75,-0.0002996467565562511,1.9957191393861397e-7
1.65,5.,-0.0002909817070359254,1.4093620527300945e-7
1.65,5.25,-0.00028386917738669877,1.0027039408765656e-7
1.65,5.5,-0.000278050103453815,7.168730359606882e-8
1.65,5.75,-0.0002733037414089102,5.153332191174236e-8
1.65,6.,-0.00026944339523700476,3.7228306344627444e-8
1.65,6.25,-0.0002663121740801105,2.3730478486438424e-8
1.65,6.5,-0.00026377896761991496,1.7439959807460242e-8
1.65,6.75,-0.0002617347458787199,1.2840546087891126e-8
1.65,7.,-0.0002600892340672964,9.552407792827629e-9
1.65,7.25,-0.00025876797613221604,7.072716816727831e-9
1.65,7.5,-0.0002577097770766934,5.204523289225292e-9
1.65,7.75,-0.00025686449998717074,3.8878989719499935e-9
1.65,8.,-0.0002561911860846246,1.3464700248863593e-9
1.65,8.25,-0.00025565646291724554,1.022198336392277e-9
1.65,8.5,-0.0002552332054937933,7.783085067278664e-10
1.65,8.75,-0.00025489941663948756,5.940637199828777e-10
1.65,9.,-0.0002546372953799501,4.543546995887035e-10
1.65,9.25,-0.00025443246520380215,3.480809362532006e-10
1.65,9.5,-0.0002542733372748077,2.670265391181009e-10
1.65,9.75,-0.00025415058683785617,2.0507074196315228e-10
1.65,10.,-0.00025405672405500005,1.5762744744445695e-10
1.75,0.15,-0.0015130845301566755,0.0008820969287298157
1.75,0.2,-0.0014146787697652085,0.0007617043668547767
1.75,0.25,-0.0013327935811461974,0.0006755745220986881
1.75,0.30000000000000004,-0.001261323068224417,0.0005865658479317545
1.75,0.35,-0.0011969322254690123,0.0005051678856340376
1.75,0.4,-0.0011375992629667029,0.0004304283695074559
1.75,0.45000000000000007,-0.001082011704953602,0.00036141483371318573
1.75,0.5,-0.0010292760971848717,0.0002973666716175109
1.75,0.55,-0.0009787630379889764,0.0002377316227554224
1.75,0.6,-0.0009300177474720565,0.000181943690922857
1.75,0.65,-0.000882705270404546,0.00012956232298701596
1.75,0.7000000000000001,-0.0008365752765652403,0.00008017754407731861
1.75,0.7500000000000001,-0.0007914385752636524,0.000033461293009636
1.75,0.8,-0.0007471509538735219,-0.000010849910740717275
1.75,0.8500000000000001,-0.0007036017694834239,-0.00005305119949008098
1.75,0.9,-0.0007489196775669873,-5.149735479191304e-6
1.75,0.9500000000000001,-0.0007733249168472005,0.000022956449961303028
1.75,1.,-0.0007793565677195941,0.000033679804024037236
1.75,1.05,-0.0007784010147882275,0.00003829249935032527
1.75,1.1,-0.0007736891182833047,0.00003992038559108503
1.75,1.15,-0.0007666632728238066,0.00003990900782158729
1.75,1.2,-0.0007581070714506438,0.000038953256965748394
1.75,1.25,-0.0007484981120182435,0.00003744949126038987
1.75,1.3,-0.0007381507340991542,0.00003563811375948607
1.75,1.35,-0.0007272835875821458,0.000033669654454283714
1.75,1.4,-0.0007160552412284139,0.00003164305925655993
1.75,1.45,-0.0007045844836914013,0.000029619726040157454
1.75,1.5,-0.0006929626192364216,0.00002764104706771991
1.75,1.55,-0.0006812612831537328,0.000025732957687605207
1.75,1.6,-0.0006695376103429151,0.0000239114046547362
1.75,1.65,-0.0006578377694982651,0.00002218537278813324
1.75,1.7,-0.0006461994500623247,0.000020558824941416503
1.75,1.75,-0.0006346536567392383,0.000019032930043972002
1.75,1.8,-0.0006232260335488267,0.00001760629153772146
1.75,1.85,-0.0006119378605352544,0.000016276162319905582
1.75,1.9,-0.0006008068178394157,0.000015038694752867148
1.75,1.95,-0.0005898475812689636,0.000013889534488040634
1.75,2.,-0.0005790722936921261,0.000012823923476050752
1.75,2.0500000000000003,-0.0005684909434581357,0.000011836992961653859
1.75,2.1,-0.0005581116721764463,0.000010923851279416293
1.75,2.15,-0.000547941028081746,0.000010079680195815765
1.75,2.2,-0.0005379841769407644,9.29980284661156e-6
1.75,2.25,-0.0005282450794242435,8.579729745318901e-6
1.75,2.3,-0.0005187266416845728,7.915185879590414e-6
1.75,2.35,-0.0005094308442885173,7.3021257488701304e-6
1.75,2.4,-0.0005003588534812026,6.736730600894424e-6
1.75,2.45,-0.0004915111178828534,6.2154326763504304e-6
1.75,2.5,-0.00048288745306155294,5.734884337323554e-6
1.75,2.5500000000000003,-0.0004744871159232502,5.291966814237976e-6
1.75,2.6,-0.00046630887047852864,4.8837733284286516e-6
1.75,2.65,-0.0004583510462456764,4.507611497694118e-6
1.75,2.7,-0.00045061159031953995,4.160983593046435e-6
1.75,2.75,-0.00044308811395259075,3.841580589922201e-6
1.75,2.8000000000000003,-0.00043577793435027417,3.547249724701379e-6
1.75,2.85,-0.00042867811226738185,3.2759754695647816e-6
1.75,2.9,-0.0004217854858994826,3.026076441555608e-6
1.75,2.95,-0.0004150967014884025,2.79572304764784e-6
1.75,3.,-0.0004086082409995744,2.5833791479340897e-6
1.75,3.25,-0.0003790391343194967,1.7460384295147854e-6
1.75,3.5,-0.0003538938374827878,1.186870215229112e-6
1.75,3.75,-0.0003326625911499225,8.118015705059641e-7
1.75,4.,-0.00031484640457036926,5.588700398835122e-7
1.75,4.25,-0.00029997665333571927,3.872795593970837e-7
1.75,4.5,-0.0002876255435750523,2.701777745865784e-7
1.75,4.75,-0.0002774105961615569,1.8971024740255206e-7
1.75,5.,-0.0002689952780789518,1.340480928507153e-7
1.75,5.25,-0.0002620872379459663,9.526256512689931e-8
1.75,5.5,-0.000256435145405508,6.907046814304176e-8
1.75,5.75,-0.00025182481423379735,4.359597697981606e-8
1.75,6.,-0.000248075062823024,3.536535304291292e-8
1.75,6.25,-0.00024503360550287735,2.4958986904587838e-8
1.75,6.5,-0.0002425731553969842,1.8268391321766327e-8
1.75,6.75,-0.00024058784109356096,1.2088278137376354e-8
1.75,7.,-0.0002389899858893734,8.996982833330176e-9
1.75,7.25,-0.0002377072628129345,6.663438302544934e-9
1.75,7.5,-0.0002366802159219038,4.903689800191905e-9
1.75,7.75,-0.00023586012471963608,1.7038924898836807e-9
1.75,8.,-0.00023520718116539307,1.2941973938384622e-9
1.75,8.25,-0.0002346889456327499,9.86263374138166e-10
1.75,8.5,-0.00023427904783629043,7.536496313088545e-10
1.75,8.75,-0.0002339561001541963,5.771862484488244e-10
1.75,9.,-0.0002337027931926284,4.428429734460587e-10
1.75,9.25,-0.0002335051463652102,3.4026411170010734e-10
1.75,9.5,-0.00023335188936251624,2.6174883517148667e-10
1.75,9.75,-0.00023323395344690675,2.0153302355933878e-10
1.75,10.,-0.00023314405439641374,1.5527773381332488e-10
1.8499999999999999,0.15,-0.001476935257548806,0.0008414566131482037
1.8499999999999999,0.2,-0.0013839033406321671,0.0007416024550727387
1.8499999999999999,0.25,-0.0013063214107224426,0.0006515865103129508
1.8499999999999999,0.30000000000000004,-0.0012385518579155843,0.0005694636770154423
1.8499999999999999,0.35,-0.001177504655933017,0.0004945632513171607
1.8499999999999999,0.4,-0.0011212989336157751,0.0004257495745575679
1.8499999999999999,0.45000000000000007,-0.0010687081947249712,0.00036225164427567725
1.8499999999999999,0.5,-0.001018893428732574,0.0003034247701048951
1.8499999999999999,0.55,-0.0009712604798157252,0.00024863733637438495
1.8499999999999999,0.6,-0.0009253776199937791,0.00019746937109430318
1.8499999999999999,0.65,-0.0008809249565814537,0.00014947929419833786
1.8499999999999999,0.7000000000000001,-0.0008376618680324878,0.00010429815768186806
1.8499999999999999,0.7500000000000001,-0.0007954052274354854,0.00006161239994402593
1.8499999999999999,0.8,-0.0007540143794170465,0.00002118906690100373
1.8499999999999999,0.8500000000000001,-0.0007133805064692559,-0.000017247117936469665
1.8499999999999999,0.9,-0.0006734189397027385,-0.000053896068025234887
1.8499999999999999,0.9500000000000001,-0.0007127674593660005,-0.000010241294759104358
1.8499999999999999,1.,-0.0007333871503454943,0.000015575872690470817
1.8499999999999999,1.05,-0.0007375938016276711,0.00002576560899426899
1.8499999999999999,1.1,-0.0007355676411011203,0.000030413168009889606
1.8499999999999999,1.15,-0.0007302017355499358,0.00003232395460523428
1.8499999999999999,1.2,-0.0007227894093234212,0.00003271068842707379
1.8499999999999999,1.25,-0.0007140339883961611,0.000032202720318776334
1.8499999999999999,1.3,-0.0007043643943887257,0.00003116152699431584
1.8499999999999999,1.35,-0.0006940629423880616,0.00002980778346471202
1.8499999999999999,1.4,-0.0006833259014280503,0.00002828173649732749
1.8499999999999999,1.45,-0.000672295447192071,0.000026674491876238873
1.8499999999999999,1.5,-0.0006610779016461128,0.00002504614416718408
1.8499999999999999,1.55,-0.0006497547945796381,0.000023436315659385563
1.8499999999999999,1.6,-0.0006383899036735353,0.00002187098993871743
1.8499999999999999,1.65,-0.0006270339161656538,0.000020366623084395942
1.8499999999999999,1.7,-0.0006157276201477562,0.00001893327328041615
1.8499999999999999,1.75,-0.0006045041525933209,0.00001757644914452826
1.8499999999999999,1.8,-0.0005933906229253819,0.00001629849931118608
1.8499999999999999,1.85,-0.0005824093118008604,0.000015099606457626277
1.8499999999999999,1.9,-0.0005715785739862244,0.000013978387251466456
1.8499999999999999,1.95,-0.0005609135307067556,0.000012932476688680015
1.8499999999999999,2.,-0.0005504266093536647,0.000011958842226541123
1.8499999999999999,2.0500000000000003,-0.0005401279706014979,0.00001105402102314528
1.8499999999999999,2.1,-0.0005300258511620013,0.000010214335891137638
1.8499999999999999,2.15,-0.0005201268423982401,9.435995756302954e-6
1.8499999999999999,2.2,-0.000510436119509277,8.715225379987257e-6
1.8499999999999999,2.25,-0.0005009576321344531,8.04830116867141e-6
1.8499999999999999,2.3,-0.000491694264481664,7.431618366873511e-6
1.8499999999999999,2.35,-0.0004826479711063524,6.8617164205759e-6
1.8499999999999999,2.4,-0.0004738198930249409,6.335285485110323e-6
1.8499999999999999,2.45,-0.0004652104577812535,5.849202996537756e-6
1.8499999999999999,2.5,-0.0004568194662901112,5.400522754191032e-6
1.8499999999999999,2.5500000000000003,-0.00044864616868199884,4.9864644196084655e-6
1.8499999999999999,2.6,-0.0004406893309193204,4.604441289657822e-6
1.8499999999999999,2.65,-0.0004329472936021869,4.252031303633784e-6
1.8499999999999999,2.7,-0.000425418024112572,3.9269830033128255e-6
1.8499999999999999,2.75,-0.00041809916303351573,3.6271883003512477e-6
1.8499999999999999,2.8000000000000003,-0.0004109880656138244,3.3507028823989314e-6
1.8499999999999999,2.85,-0.00040408183891687,3.095725390399003e-6
1.8499999999999999,2.9,-0.00039737737518684326,2.8605383629141815e-6
1.8499999999999999,2.95,-0.00039087138188120265,2.6436851968692767e-6
1.8499999999999999,3.,-0.00038456040874957113,2.4437228390974735e-6
1.8499999999999999,3.25,-0.0003558019390201445,1.653731106830735e-6
1.8499999999999999,3.5,-0.0003313476027276154,1.1250830601679425e-6
1.8499999999999999,3.75,-0.0003107001695360568,7.699669159287994e-7
1.8499999999999999,4.,-0.0002933736492839663,5.30229632925898e-7
1.8499999999999999,4.25,-0.00027891205520571194,3.6748545515879723e-7
1.8499999999999999,4.5,-0.0002668993667782634,2.5636526552682854e-7
1.8499999999999999,4.75,-0.00025696375206624763,1.7999433704710696e-7
1.8499999999999999,5.,-0.00024877809906844194,1.1085888299277322e-7
1.8499999999999999,5.25,-0.00024205825489402545,9.037587950428728e-8
1.8499999999999999,5.5,-0.00023655993109360712,6.461867479333949e-8
1.8499999999999999,5.75,-0.00023207492659444064,4.643148339899747e-8
1.8499999999999999,6.,-0.00022842710301564792,3.353559725933781e-8
1.8499999999999999,6.25,-0.00022546839373605704,2.3644742091078873e-8
1.8499999999999999,6.5,-0.00022307502003920306,1.730500551899326e-8
1.8499999999999999,6.75,-0.0002211440124584613,1.268932452429955e-8
1.8499999999999999,7.,-0.00021959008406314298,9.401604017815392e-9
1.8499999999999999,7.25,-0.00021834286825314395,6.195260221714474e-9
1.8499999999999999,7.5,-0.00021734451177323413,2.132294109130021e-9
1.8499999999999999,7.75,-0.00021654760050434141,1.6317340904565929e-9
1.8499999999999999,8.,-0.0002159133884757085,1.2438028706486005e-9
1.8499999999999999,8.25,-0.00021541029752296644,9.5104240563533e-10
1.8499999999999999,8.5,-0.00021501265468601395,7.290258013156053e-10
1.8499999999999999,8.75,-0.00021469963579314196,5.599729536402004e-10
1.8499999999999999,9.,-0.0002144543860095597,4.308163575232962e-10
1.8499999999999999,9.25,-0.00021426329095516935,3.318693971975789e-10
1.8499999999999999,9.5,-0.00021411537499427857,2.558975134656777e-10
1.8499999999999999,9.75,-0.00021400180626034816,1.9746226756576363e-10
1.8499999999999999,10.,-0.000213915490774721,1.5245262680301658e-10
1.95,0.15,-0.0014420616709008903,0.0008027133324670062
1.95,0.2,-0.0013539141699569445,0.0007105683003478882
1.95,0.25,-0.001280214036668859,0.0006273243743416606
1.95,0.30000000000000004,-0.0012157562022853238,0.0005516231541059912
1.95,0.35,-0.001157677903197686,0.0004824611013003108
1.95,0.4,-0.0011042297384804898,0.00041892243800291276
1.95,0.45000000000000007,-0.0010542659920195216,0.0003603731906065892
1.95,0.5,-0.0010069992437999784,0.0003061148542766864
1.95,0.55,-0.0009618690866711961,0.0002556818049798219
1.95,0.6,-0.0009184661528029256,0.00020858460150561528
1.95,0.65,-0.0008764854045120874,0.00016448784399710725
1.95,0.7000000000000001,-0.0008356960116625582,0.00012300984060199894
1.95,0.7500000000000001,-0.0007959211641367305,0.00008389136926338167
1.95,0.8,-0.0007570241116667219,0.00004688477521377515
1.95,0.8500000000000001,-0.0007188982570121588,0.000011748920518237817
1.95,0.9,-0.0006814599725698846,-0.000021694400059144123
1.95,0.9500000000000001,-0.0006446432968373391,-0.000053622562193134354
1.95,1.,-0.0006787082846669185,-0.000013878604330670242
1.95,1.05,-0.000695992820902837,9.790085971416726e-6
1.95,1.1,-0.0006986055784504075,0.000019403444347816114
1.95,1.15,-0.0006956580025256093,0.000023993244508325952
1.95,1.2,-0.0006897427589191152,0.000026078859532494946
1.95,1.25,-0.000682020136312002,0.000026753272084813684
1.95,1.3,-0.0006731216008565882,0.000026586309062714
1.95,1.35,-0.0006634323847389265,0.000025906940701936885
1.95,1.4,-0.0006532060074295014,0.000024917296013515083
1.95,1.45,-0.0006426185935404513,0.000023746917390587974
1.95,1.5,-0.00063179756064932,0.00002248078284712644
1.95,1.55,-0.000620838012986875,0.000021175593023065725
1.95,1.6,-0.0006098126947139917,0.000019869371344674786
1.95,1.65,-0.0005987783318441532,0.000018587486099751736
1.95,1.7,-0.0005877798362826092,0.00001734662392774704
1.95,1.75,-0.0005768531868516427,0.000016157407245277636
1.95,1.8,-0.0005660274606843218,0.000015026192106529538
1.95,1.85,-0.0005553263015455133,0.000013956377241979001
1.95,1.9,-0.0005447690047184467,0.000012949084201673738
1.95,1.95,-0.0005343713345082055,0.00001200381399061245
1.95,2.,-0.0005241461513239758,0.000011120258695250865
1.95,2.0500000000000003,-0.0005141039005680154,0.000010295400641377559
1.95,2.1,-0.0005042529995064932,9.527139703274128e-6
1.95,2.15,-0.0004946001476414891,8.812736218038433e-6
1.95,2.2,-0.00048515057888647814,8.14931021003788e-6
1.95,2.25,-0.0004759082688705575,7.533906136730534e-6
1.95,2.3,-0.0004668761072077961,6.9635828326431175e-6
1.95,2.35,-0.00045805604208575305,6.435460761523013e-6
1.95,2.4,-0.00044944920273684737,5.94671693768267e-6
1.95,2.45,-0.0004410560040486926,5.494702039094649e-6
1.95,2.5,-0.00043287623660386064,5.076839958899544e-6
1.95,2.5500000000000003,-0.00042490914471687814,4.69069022015101e-6
1.95,2.6,-0.0004171534944944044,4.333963828608912e-6
1.95,2.65,-0.00040960763352757473,4.004510603744667e-6
1.95,2.7,-0.0004022695435089103,3.7003093067827504e-6
1.95,2.75,-0.0003951368868189037,3.419470597740466e-6
1.95,2.8000000000000003,-0.00038820704793488827,3.1602356674893654e-6
1.95,2.85,-0.00038147717036321157,2.9209624036579123e-6
1.95,2.9,-0.0003749441896755534,2.700127892662455e-6
1.95,2.95,-0.0003686048631342648,2.4963221564199196e-6
1.95,3.,-0.00036245579631444583,2.3081965424043326e-6
1.95,3.25,-0.0003344377647778447,1.5640959723080229e-6
1.95,3.5,-0.00031061583529002886,1.0650070117208658e-6
1.95,3.75,-0.00029050368994402455,7.292169272684517e-7
1.95,4.,-0.0002736268274766623,5.023022299901017e-7
1.95,4.25,-0.00025954054022494816,3.481615256354276e-7
1.95,4.5,-0.0002478393908831644,2.428563240286291e-7
1.95,4.75,-0.00023816117052211463,1.7048688630830937e-7
1.95,5.,-0.00023018731829996502,1.204156803182293e-7
1.95,5.25,-0.00022364114847565837,8.555705883930668e-8
1.95,5.5,-0.0002182848045392027,6.11760770534214e-8
1.95,5.75,-0.00021391556513043958,4.39455876291117e-8
1.95,6.,-0.0002103619185173009,3.064636534052135e-8
1.95,6.25,-0.00020747967532657125,2.2352068296087324e-8
1.95,6.5,-0.00020514828561696752,1.6357647667213527e-8
1.95,6.75,-0.00020326745423671086,1.2008461492112738e-8
1.95,7.,-0.00020175409907508603,8.885656730208986e-9
1.95,7.25,-0.0002005396639809061,2.6736938326852276e-9
1.95,7.5,-0.00019956777710340988,2.035448928763145e-9
1.95,7.75,-0.0001987922327548703,3.2328057412577167e-9
1.95,8.,-0.00019817526804819213,2.4119378621624034e-9
1.95,8.25,-0.0001976861026602916,1.811737508606269e-9
1.95,8.5,-0.00019729970976116817,1.3547252337943114e-9
1.95,8.75,-0.0001969957874632174,1.0140378994935757e-9
1.95,9.,-0.00019675790240657664,4.181251311982312e-10
1.95,9.25,-0.00019657277983690572,3.228025618074587e-10
1.95,9.5,-0.00019642971743907386,2.494146358086695e-10
1.95,9.75,-0.00019632010306186838,1.9282402931308784e-10
1.95,10.,-0.0001962370191818356,1.491326855301671e-10
2.05,0.15,-0.0014086048154128808,0.0007657593451777598
2.05,0.2,-0.0013249029615605337,0.0006805137252606585
2.05,0.25,-0.001254712179386508,0.0006034303193595568
2.05,0.30000000000000004,-0.001193226588124222,0.0005333563562935739
2.05,0.35,-0.001137793934413369,0.00046931998147296876
2.05,0.4,-0.0010867871821296049,0.00041048972995002435
2.05,0.45000000000000007,-0.0010391362473255734,0.00035636907390192146
2.05,0.5,-0.000994102359226623,0.0003062123645417282
2.05,0.55,-0.0009511572102309786,0.0002596316831655093
2.05,0.6,-0.0009099129242390192,0.0002161831671093098
2.05,0.65,-0.0008700789302531445,0.00017549875865692532
2.05,0.7000000000000001,-0.0008314340980720705,0.00013732612216070127
2.05,0.7500000000000001,-0.0007938080249826956,0.00010136524470701113
2.05,0.8,-0.0007570680652928286,0.00006737589589668222
2.05,0.8500000000000001,-0.000721110103064115,0.0000351628248608868
2.05,0.9,-0.0006858518438581255,4.538786185827868e-6
2.05,0.9500000000000001,-0.0006512278482671917,-0.000024648499280933327
2.05,1.,-0.0006171857981599693,-0.0000525406609087965
2.05,1.05,-0.0006465723943050897,-0.00001638499072960061
2.05,1.1,-0.0006609185106829158,5.2804511793055355e-6
2.05,1.15,-0.0006621418008382285,0.00001429868068966001
2.05,1.2,-0.0006584047813520213,0.000018765522011428455
2.05,1.25,-0.0006520325799019343,0.000020944662631844368
2.05,1.3,-0.0006440666440212747,0.000021821363353128178
2.05,1.35,-0.0006350740708485699,0.000021911803154815658
2.05,1.4,-0.000625400869068179,0.000021513408592080928
2.05,1.45,-0.0006152746638017515,0.000020812694882234154
2.05,1.5,-0.000604853447644451,0.00001992829191157147
2.05,1.55,-0.0005942513507467222,0.000018939103718921516
2.05,1.6,-0.0005835533810013163,0.000017898318037049194
2.05,1.65,-0.0005728243822231223,0.00001684197778195742
2.05,1.7,-0.0005621147477254109,0.000015794640407169587
2.05,1.75,-0.0005514642115462226,0.000014772769284323879
2.05,1.8,-0.0005409044489970093,0.000013787238892642778
2.05,1.85,-0.0005304609118623586,0.0000128449017222061
2.05,1.9,-0.0005201541559052727,0.00001194979414971618
2.05,1.95,-0.0005100008223214293,0.000011103902291699735
2.05,2.,-0.0005000143776540567,0.000010307783404004517
2.05,2.0500000000000003,-0.0004902056815376772,9.560959035686027e-6
2.05,2.1,-0.0004805834293869174,8.86226019664911e-6
2.05,2.15,-0.00047115450269406795,8.210023010272484e-6
2.05,2.2,-0.00046192424999817077,7.6022680221859876e-6
2.05,2.25,-0.00045289671508074684,7.036819793860595e-6
2.05,2.3,-0.00044407482445170453,6.511406781713463e-6
2.05,2.35,-0.0004354605430377665,6.0237199634617525e-6
2.05,2.4,-0.0004270550047417682,5.571456059887288e-6
2.05,2.45,-0.00041885862292133364,5.152370361706927e-6
2.05,2.5,-0.00041087118465182003,4.764279566846056e-6
2.05,2.5500000000000003,-0.0004030919317617577,4.405080286332781e-6
2.05,2.6,-0.0003955196309769904,4.07277734992351e-6
2.05,2.65,-0.00038815263501324924,3.7653649153480224e-6
2.05,2.7,-0.0003809889360822527,3.481289317810272e-6
2.05,2.75,-0.0003740262129864295,3.218743263178796e-6
2.05,2.8000000000000003,-0.00036726187275318257,2.9762528441909172e-6
2.05,2.85,-0.0003606930875843411,2.752131018093039e-6
2.05,2.9,-0.00035431682775845415,2.545062098813569e-6
2.05,2.95,-0.00034812989101413235,2.3538777352150454e-6
2.05,3.,-0.0003421289288552226,2.1772773078841375e-6
2.05,3.25,-0.0003147890845039318,1.477334584706403e-6
2.05,3.5,-0.0002915475499760543,1.0068288089830975e-6
2.05,3.75,-0.0002719275251344476,6.900123754610839e-7
2.05,4.,-0.0002554646822190054,4.752156127531813e-7
2.05,4.25,-0.00024172440407546102,3.293963883920837e-7
2.05,4.5,-0.00023031079128874425,2.2974438980931508e-7
2.05,4.75,-0.0002208703556529831,1.6124410727376979e-7
2.05,5.,-0.0002130923193005511,1.1386220460604148e-7
2.05,5.25,-0.00020670681647226292,8.087835826628767e-8
2.05,5.5,-0.00020148188190096495,5.782154535803174e-8
2.05,5.75,-0.0001972198252296466,4.1521083416591e-8
2.05,6.,-0.0001937533910635878,2.8928148339008725e-8
2.05,6.25,-0.00019094196307896952,2.1092460938325168e-8
2.05,6.5,-0.0001886679711950115,1.543285502864089e-8
2.05,6.75,-0.00018683359157143506,1.1330607663326709e-8
2.05,7.,-0.0001853577818249086,4.405452196619419e-9
2.05,7.25,-0.0001841736623152861,6.114257983594329e-9
2.05,7.5,-0.00018322623415719915,4.5304632296117725e-9
2.05,7.75,-0.00018247041245247653,3.028679650227562e-9
2.05,8.,-0.00018186934666794885,2.2710924452357985e-9
2.05,8.25,-0.0001813929973093184,1.6976412132605964e-9
2.05,8.5,-0.00018101693776537877,1.2707279571579251e-9
2.05,8.75,-0.00018072135148811632,9.402339608386052e-10
2.05,9.,-0.00018049019687886488,4.0472329177268507e-10
2.05,9.25,-0.00018031051491792737,3.130473041164025e-10
2.05,9.5,-0.00018017185740268706,2.423009780555367e-10
2.05,9.75,-0.0001800658164519963,1.8762820821766751e-10
2.05,10.,-0.00017998563857325386,1.4533203427594815e-10
2.15,0.15,-0.0013766537940060027,0.0007305895299400988
2.15,0.2,-0.0012970023508813442,0.000651522273967802
2.15,0.25,-0.0012299896413777347,0.0005799866173274349
2.15,0.30000000000000004,-0.0011711779394032358,0.0005149696788736904
2.15,0.35,-0.0011181097498862704,0.00045553933128254716
2.15,0.4,-0.0010692717120606948,0.00040099918065497327
2.15,0.45000000000000007,-0.0010236643596823638,0.0003507469106272268
2.15,0.5,-0.000980594621782147,0.00030425843080046747
2.15,0.55,-0.0009395645624907818,0.0002611053931884889
2.15,0.6,-0.0009002068175061437,0.00022089711496519037
2.15,0.65,-0.0008622447703865649,0.00018331388518688175
2.15,0.7000000000000001,-0.0008254667745012677,0.00014806649684073254
2.15,0.7500000000000001,-0.0007897088052074557,0.00011488583116537449
2.15,0.8,-0.000754842408903904,0.00008359763228509974
2.15,0.8500000000000001,-0.0007207661093519718,0.00005397357294499778
2.15,0.9,-0.0006873991441777433,0.000025851015522441697
2.15,0.9500000000000001,-0.0006546768153212046,-9.141127869260373e-7
2.15,1.,-0.0006225469838249927,-0.000026470710747955183
2.15,1.05,-0.0005909673925087141,-0.000050884658489983036
2.15,1.1,-0.0006162105624835603,-0.00001801300264526399
2.15,1.15,-0.0006279685073688344,1.7931434753007468e-6
2.15,1.2,-0.0006279834390872383,0.00001021437712988107
2.15,1.25,-0.0006235738792690136,0.000014513463821894264
2.15,1.3,-0.0006168263687403014,0.00001672582667591006
2.15,1.35,-0.000608676096648506,0.00001773838430441316
2.15,1.4,-0.0005996324689341969,0.00001801891247303248
2.15,1.45,-0.000590006270282691,0.000017838623053044217
2.15,1.5,-0.0005800018380001297,0.000017366307163894142
2.15,1.55,-0.0005697608436256242,0.00001671136961165306
2.15,1.6,-0.0005593854535888998,0.000015946801978349045
2.15,1.65,-0.0005489515876865814,0.000015122187903414625
2.15,1.7,-0.0005385169837106027,0.000014271544579745501
2.15,1.75,-0.000528126345629306,0.000013418297342478397
2.15,1.8,-0.0005178147626118025,0.000012578490428706449
2.15,1.85,-0.0005076100562157828,0.000011762949867964788
2.15,1.9,-0.0004975344380606131,0.000010978812096624406
2.15,1.95,-0.0004876057097305143,0.00001023048815519174
2.15,2.,-0.00047783815039350523,9.520527653139176e-6
2.15,2.0500000000000003,-0.0004682431862677847,8.850077353667388e-6
2.15,2.1,-0.0004588299044609239,8.219290012717682e-6
2.15,2.15,-0.0004496054536831213,7.62760516194482e-6
2.15,2.2,-0.00044057536132214263,7.073975949711418e-6
2.15,2.25,-0.0004317437877168028,6.5570230746896455e-6
2.15,2.3,-0.0004231137325981331,6.075145019305997e-6
2.15,2.35,-0.0004146872046145811,5.626611974033952e-6
2.15,2.4,-0.000406465362012116,5.209625335434419e-6
2.15,2.45,-0.0003984486305122887,4.822359788193733e-6
2.15,2.5,-0.0003906368029667905,4.463018583583038e-6
2.15,2.5500000000000003,-0.00038302912429433915,4.129839482405534e-6
2.15,2.6,-0.00037562436441506417,3.8210983652254595e-6
2.15,2.65,-0.000368420881302047,3.535170233278414e-6
2.15,2.7,-0.0003614166758233798,3.2704846920589368e-6
2.15,2.75,-0.000354609439705883,3.0255584497336464e-6
2.15,2.8000000000000003,-0.0003479965976889653,2.7989889941375983e-6
2.15,2.85,-0.00034157534473329827,2.5894570063579397e-6
2.15,2.9,-0.0003353426789896316,2.39572601062535e-6
2.15,2.95,-0.00032929543110756486,2.2166316992896454e-6
2.15,3.,-0.0003234302903644926,2.051095738872706e-6
2.15,3.25,-0.0002967131691665407,1.3936664797289141e-6
2.15,3.5,-0.000274005611191745,9.505077547674809e-7
2.15,3.75,-0.00025483912626271575,6.526676229392657e-7
2.15,4.,-0.00023875841037918842,4.4905351921523205e-7
2.15,4.25,-0.0002253378920687974,3.112635440440819e-7
2.15,4.5,-0.00021419028724702197,2.170656498853775e-7
2.15,4.75,-0.00020497002969372256,1.5231199050413187e-7
2.15,5.,-0.0001973734428295661,1.0750939381196653e-7
2.15,5.25,-0.0001911369054214378,7.76644464279652e-8
2.15,5.5,-0.00018603386183707913,5.456976735025362e-8
2.15,5.75,-0.0001818712524550684,3.9171497056753567e-8
2.15,6.,-0.00017848574745298583,2.7258395624224843e-8
2.15,6.25,-0.0001757400315275148,1.9870596444952413e-8
2.15,6.5,-0.00017351929163326917,1.4535598807767242e-8
2.15,6.75,-0.00017172799334159292,5.625925158082943e-9
2.15,7.,-0.00017028698593579816,4.170649662215906e-9
2.15,7.25,-0.00016913094606787506,5.754969862367242e-9
2.15,7.5,-0.00016820615041055587,4.263768806826804e-9
2.15,7.75,-0.0001674685560713839,2.8333032664278578e-9
2.15,8.,-0.00016688216124486949,2.12457220707344e-9
2.15,8.25,-0.00016641761594338793,1.5884003340058128e-9
2.15,8.5,-0.00016605105241747042,1.1891678674755268e-9
2.15,8.75,-0.00016576310615640775,8.721285038549784e-10
2.15,9.,-0.0001655381005201141,6.523348270522263e-10
2.15,9.25,-0.0001653633706581513,3.026436778052685e-10
2.15,9.5,-0.00016522870512988686,2.345996027650066e-10
2.15,9.75,-0.00016512588636233662,1.8191652942064e-10
2.15,10.,-0.00016504831365399587,1.4108881174913074e-10
2.25,0.15,-0.0013462579128435286,0.0006971635887769709
2.25,0.2,-0.0012702995194913216,0.0006235908802529099
2.25,0.25,-0.001206168659601785,0.0005570731080415445
2.25,0.30000000000000004,-0.0011497669502659163,0.000496573652199875
2.25,0.35,-0.0010988169055569082,0.00044131149772750207
2.25,0.4,-0.001051910606823614,0.00039056790573430725
2.25,0.45000000000000007,-0.0010081143776990806,0.00034385810088327526
2.25,0.5,-0.0009667779445428916,0.0003006698521831812
2.25,0.55,-0.0009274319890602,0.0002608930318494873
2.25,0.6,-0.0008897286149665399,0.00022333619384428926
2.25,0.65,-0.0008534045668441103,0.00018849810820336765
2.25,0.7000000000000001,-0.0008182573776071377,0.0001558621833750789
2.25,0.7500000000000001,-0.0007841292838176272,0.000125192855548173
2.25,0.8,-0.0007508960276036807,0.00009629661774092688
2.25,0.8500000000000001,-0.000718458852434237,0.0000689954439179119
2.25,0.9,-0.0006867386548199021,0.000043084878717401397
2.25,0.9500000000000001,-0.0006556716317557251,0.000018472425897822823
2.25,1.,-0.0006252059905993473,-4.976460391178917e-6
2.25,1.05,-0.0005952994290518447,-0.000027379375766303554
2.25,1.1,-0.0005659171832511744,-0.00004883061621748229
2.25,1.15,-0.0005874906671790846,-0.000018961889359822668
2.25,1.2,-0.0005969702265124558,-8.750945422743533e-7
2.25,1.25,-0.0005959374371279029,6.959290729151215e-6
2.25,1.3,-0.0005909589825491725,0.000011061147191470744
2.25,1.35,-0.0005839083786374633,0.000013260848396812728
2.25,1.4,-0.0005756257254241827,0.000014359288502448903
2.25,1.45,-0.0005665686946290831,0.000014778337957622567
2.25,1.5,-0.0005570164293721273,0.000014764595853637436
2.25,1.55,-0.0005471523208485771,0.00001447193043249451
2.25,1.6,-0.0005371033493482081,0.000013999953481123645
2.25,1.65,-0.0005269609095025663,0.000013417908118171533
2.25,1.7,-0.0005167927403780582,0.00001276989960078594
2.25,1.75,-0.0005066501875846013,0.00001208847369215234
2.25,1.8,-0.0004965728427417542,0.000011395818783780558
2.25,1.85,-0.00048659162701873113,0.00001070738201929542
2.25,1.9,-0.0004767309095705263,0.000010033795562025603
2.25,1.95,-0.00046701000468081093,9.382068792789823e-6
2.25,2.,-0.0004574442561241393,8.757095578405187e-6
2.25,2.0500000000000003,-0.0004480458397242773,8.161690086461138e-6
2.25,2.1,-0.0004388243689054888,7.597409712057279e-6
2.25,2.15,-0.0004297873595985552,7.064865394412257e-6
2.25,2.2,-0.0004209405928392672,6.563979676790712e-6
2.25,2.25,-0.00041228840167697957,6.094183782143366e-6
2.25,2.3,-0.0004038339012154209,5.65456655891145e-6
2.25,2.35,-0.00039557917531719806,5.243991362045722e-6
2.25,2.4,-0.0003875254298468325,4.861144579488023e-6
2.25,2.45,-0.00037967311975814857,4.50465065243049e-6
2.25,2.5,-0.0003720220555002192,4.173085328334353e-6
2.25,2.5500000000000003,-0.0003645714928905995,3.865009513390758e-6
2.25,2.6,-0.0003573202096374179,3.5789971429234734e-6
2.25,2.65,-0.00035026657097167186,3.3136621476412558e-6
2.25,2.7,-0.0003434085863155403,3.0676612204380387e-6
2.25,2.75,-0.00033674395850582964,2.839704917492194e-6
2.25,2.8000000000000003,-0.0003302701267819604,2.6285644844521987e-6
2.25,2.85,-0.00032398430450942905,2.433038569480111e-6
2.25,2.9,-0.0003178835124246182,2.2521279239154433e-6
2.25,2.95,-0.000311964608042065,1.6642577176868346e-6
2.25,3.,-0.0003062243117512138,1.9296689103579455e-6
2.25,3.25,-0.00028008029236672094,1.3133566612601156e-6
2.25,3.5,-0.0002578651134429996,8.965991369409734e-7
2.25,3.75,-0.0002391175457847965,6.149552470966109e-7
2.25,4.,-0.0002233903004187331,4.238651062873802e-7
2.25,4.25,-0.0002102659293600077,2.937914056399746e-7
2.25,4.5,-0.0001993649462223357,2.0484881758047304e-7
2.25,4.75,-0.00019034899668974328,1.4370597525994273e-7
2.25,5.,-0.0001829208979605027,1.0140272732134465e-7
2.25,5.25,-0.00017682275944926802,7.204688635996988e-8
2.25,5.5,-0.0001718330043488724,5.14348884819325e-8
2.25,5.75,-0.00016776284519528725,3.6904907579828495e-8
2.25,6.,-0.00016445258104005227,2.564740789250076e-8
2.25,6.25,-0.00016176795330833014,1.8691404649853922e-8
2.25,6.5,-0.0001595967056785503,1.3673859981745608e-8
2.25,6.75,-0.00015784542945940724,5.372702324268203e-9
2.25,7.,-0.00015643673226099238,7.373027169702007e-9
2.25,7.25,-0.00015530673867538013,5.408035439879045e-9
2.25,7.5,-0.0001544029130761697,4.005553309557094e-9
2.25,7.75,-0.0001536821834672649,2.9775695935025e-9
2.25,8.,-0.0001531093393043038,1.984988717992041e-9
2.25,8.25,-0.00015265567372301365,1.4842792198772013e-9
2.25,8.5,-0.00015229784043513533,1.1113933433498993e-9
2.25,8.75,-0.00015201689683246822,8.091669577220059e-10
2.25,9.,-0.0001517975069654219,6.055003960248398e-10
2.25,9.25,-0.00015162728061480894,2.9166994795944146e-10
2.25,9.5,-0.0001514962273728816,2.2638201664822166e-10
2.25,9.75,-0.000151396307309696,1.7575196772099191e-10
2.25,10.,-0.00015132106231241144,1.364570864073253e-10
2.35,0.15,-0.0013174359923551716,0.0006653028219894023
2.35,0.2,-0.0012448465758583456,0.0005967838510717318
2.35,0.25,-0.0011833315491056485,0.0005347824259011497
2.35,0.30000000000000004,-0.0011291051673657689,0.00047835835287452107
2.35,0.35,-0.0010800561870432446,0.00042683868325355917
2.35,0.4,-0.0010348743728231004,0.00037954634316930095
2.35,0.45000000000000007,-0.0009926872298497542,0.0003360724198979905
2.35,0.5,-0.0009528844636828139,0.0002958898494665334
2.35,0.55,-0.0009150236302689148,0.00025857523323868605
2.35,0.6,-0.0008787752285156534,0.00022390338847279475
2.35,0.65,-0.0008438887206802701,0.00019156305847049554
2.35,0.7000000000000001,-0.0008101704556855872,0.000161269017358783
2.35,0.7500000000000001,-0.0007774687517080049,0.00013284472431393112
2.35,0.8,-0.0007456634880747033,0.00010609102982835522
2.35,0.8500000000000001,-0.0007146586484905708,0.0000808332679904098
2.35,0.9,-0.0006843768595157528,0.0000569248598952413
2.35,0.9500000000000001,-0.0006547553156012105,0.00003424127585366604
2.35,1.,-0.000625742690753838,0.000012641198987637108
2.35,1.05,-0.0005972967667022279,-7.954718933856036e-6
2.35,1.1,-0.0005693825906773443,-0.000027640229925560795
2.35,1.15,-0.0005419710307513108,-0.00004651722680566717
2.35,1.2,-0.0005602949780735201,-0.000019389005754553925
2.35,1.25,-0.0005677705747667213,-2.8875141458857795e-6
2.35,1.3,-0.0005658326606116016,4.378315236373549e-6
2.35,1.35,-0.0005603772418084766,8.264954136021237e-6
2.35,1.4,-0.0005530874247312328,0.000010419630954893052
2.35,1.45,-0.0005447181480904312,0.000011564547879967563
2.35,1.5,-0.0005356806672102225,0.000012081207128153003
2.35,1.55,-0.0005262256934609617,0.000012193277582186264
2.35,1.6,-0.0005165177758871876,0.00001204102125302724
2.35,1.65,-0.000506670670440988,0.000011716090090053738
2.35,1.7,-0.0004967660735431964,0.000011280285680622185
2.35,1.75,-0.0004868643606650287,0.000010776363472587253
2.35,1.8,-0.0004770111274843306,0.00001023402678888098
2.35,1.85,-0.0004672413716154273,9.674191134704136e-6
2.35,1.9,-0.00045758227380901745,9.111497585767743e-6
2.35,1.95,-0.00044805510992525737,8.556287189449363e-6
2.35,2.,-0.00043867660298539657,8.015637094437424e-6
2.35,2.0500000000000003,-0.00042945990297510613,7.494334782332478e-6
2.35,2.1,-0.00042041531234580064,6.9954668098534505e-6
2.35,2.15,-0.0004115508336161557,6.520894301344227e-6
2.35,2.2,-0.000402872589885255,6.071556399782059e-6
2.35,2.25,-0.0003943851528405679,5.647733992603359e-6
2.35,2.3,-0.0003860918022865782,5.249231687681224e-6
2.35,2.35,-0.00037799473419431904,4.875495408366236e-6
2.35,2.4,-0.0003700952295012785,4.525737523640048e-6
2.35,2.45,-0.00036239379259201543,4.199030433488064e-6
2.35,2.5,-0.00035489026607103235,3.894315016672904e-6
2.35,2.5500000000000003,-0.0003475839267835186,3.610482862152146e-6
2.35,2.6,-0.0003404735668447823,3.3463928050986606e-6
2.35,2.65,-0.0003335575625601308,3.1009081360635488e-6
2.35,2.7,-0.00032683393346905033,2.872904824886412e-6
2.35,2.75,-0.0003203003932605092,2.6612798871295256e-6
2.35,2.8000000000000003,-0.00031395439393841804,2.464985912259041e-6
2.35,2.85,-0.00030779316433541333,2.2829951534306787e-6
2.35,2.9,-0.0003018137438568504,2.114337939960846e-6
2.35,2.95,-0.00029601301216893586,1.958116471753558e-6
2.35,3.,-0.0002903877154135043,1.8134304727764885e-6
2.35,3.25,-0.000264772242858425,1.23629008276407e-6
2.35,3.5,-0.00024301203042848913,8.448670538102132e-7
2.35,3.75,-0.00022465219716359832,5.797982259916619e-7
2.35,4.,-0.00020925258137457692,3.9985544575160984e-7
2.35,4.25,-0.00019640304176234426,2.770536613402072e-7
2.35,4.5,-0.00018573116234364164,1.9314221015890795e-7
2.35,4.75,-0.00017690516707903668,1.3543569288987237e-7
2.35,5.,-0.00016963382349382313,9.553942527791527e-8
2.35,5.25,-0.00016366451102144177,6.787525632355202e-8
2.35,5.5,-0.0001587802448485895,4.83712378771331e-8
2.35,5.75,-0.00015479618722064037,3.316298421003573e-8
2.35,6.,-0.00015155599891688643,2.4069646013238823e-8
2.35,6.25,-0.00014892825788141796,1.7534561432116982e-8
2.35,6.5,-0.00014680308376863828,6.927728453615459e-9
2.35,6.75,-0.00014508904580077324,9.404812459628403e-9
2.35,7.,-0.00014371038938745969,6.920031218242504e-9
2.35,7.25,-0.0001426045890455647,5.074560913999587e-9
2.35,7.5,-0.0001417202173177005,3.757912625014254e-9
2.35,7.75,-0.00014101510869064278,2.7927553416552675e-9
2.35,8.,-0.00014045479179347796,1.8525158561560721e-9
2.35,8.25,-0.00014001116081863637,1.385415605208249e-9
2.35,8.5,-0.00013966135700004527,1.0375128675567565e-9
2.35,8.75,-0.00013938683227131192,7.77947655188245e-10
2.35,9.,-0.0001391725693275329,5.620934887787428e-10
2.35,9.25,-0.00013900643482257752,2.8022791243509024e-10
2.35,9.5,-0.00013887864507787073,2.1773694604048863e-10
2.35,9.75,-0.00013878132628309336,1.69210156628595e-10
2.35,10.,-0.00013870815362644284,1.3150027236823875e-10
2.45,0.15,-0.001290183566012966,0.0006350551260859866
2.45,0.2,-0.0012206685553478205,0.0005710488551161798
2.45,0.25,-0.001161529639557709,0.0005131050027874835
2.45,0.30000000000000004,-0.0011092689884947204,0.00046045133108305676
2.45,0.35,-0.0010619287838102812,0.00041233533640826507
2.45,0.4,-0.0010182891920404238,0.00036820556848526193
2.45,0.45000000000000007,-0.0009775345296700038,0.00032757991846076826
2.45,0.5,-0.0009390917722954118,0.00029008346965764796
2.45,0.55,-0.0009025436436432479,0.00025530082639193115
2.45,0.6,-0.0008675779612256684,0.00022301110447171054
2.45,0.65,-0.000833956235290396,0.00019288483098756472
2.45,0.7000000000000001,-0.0008014932290056933,0.0001647175384458413
2.45,0.7500000000000001,-0.0007700431188570587,0.0001383002240113217
2.45,0.8,-0.0007394898174882289,0.00011348049693036069
2.45,0.8500000000000001,-0.0007097400246725432,0.00009007213898006911
2.45,0.9,-0.0006807181254726302,0.00006793100858059356
2.45,0.9500000000000001,-0.00065236237418904,0.000046960430676481915
2.45,1.,-0.0006246219948510144,0.000027043045871423337
2.45,1.05,-0.0005974549485491539,8.030650690401154e-6
2.45,1.1,-0.0005708261946375984,-0.000010074523674884271
2.45,1.15,-0.0005447063234128184,-0.000027415688136778822
2.45,1.2,-0.0005190704720184347,-0.00004405003902745576
2.45,1.25,-0.0005345179855256182,-0.000019418460035809844
2.45,1.3,-0.0005402330259211601,-4.3756244016870775e-6
2.45,1.35,-0.0005375166342668647,2.3452884400334195e-6
2.45,1.4,-0.0005316657939247191,6.007364660577002e-6
2.45,1.45,-0.0005241932480143145,8.093644601688736e-6
2.45,1.5,-0.000515777609532322,9.255405002096481e-6
2.45,1.55,-0.0005067884682741948,9.837642825260532e-6
2.45,1.6,-0.0004974509808983942,0.000010043203570695401
2.45,1.65,-0.00048791274495108244,9.999654914227677e-6
2.45,1.7,-0.0004782756124982926,9.79075277454303e-6
2.45,1.75,-0.0004686125489813666,9.473322529525679e-6
2.45,1.8,-0.0004589773025154794,9.086717839563562e-6
2.45,1.85,-0.0004494102971693241,8.658577563430063e-6
2.45,1.9,-0.0004399424027791764,8.208448971865816e-6
2.45,1.95,-0.0004305974436938821,7.750268861932282e-6
2.45,2.,-0.0004213939244416973,7.293875374878337e-6
2.45,2.0500000000000003,-0.0004123462506900145,6.846205056816276e-6
2.45,2.1,-0.00040346561447015747,6.412020497745718e-6
2.45,2.15,-0.00039476064990777974,5.994525150605995e-6
2.45,2.2,-0.00038623792831138343,5.595755871589064e-6
2.45,2.25,-0.00037790233843278007,5.216890588699845e-6
2.45,2.3,-0.00036975738309792867,4.858482588120398e-6
2.45,2.35,-0.00036180541389451977,4.520596553815072e-6
2.45,2.4,-0.0003540478192699412,4.202981064863542e-6
2.45,2.45,-0.0003464851770908879,3.905149451024592e-6
2.45,2.5,-0.00033911737973961806,3.6264214328359575e-6
2.45,2.5500000000000003,-0.00033194373772721055,3.3660212529121173e-6
2.45,2.6,-0.00032496306631169875,3.1230954928621567e-6
2.45,2.65,-0.00031817375852495725,2.8967552617637274e-6
2.45,2.7,-0.00031157384722115455,2.686091134250382e-6
2.45,2.75,-0.00030516105817137584,2.4901915583492727e-6
2.45,2.8000000000000003,-0.000298932855788834,2.3081365008552346e-6
2.45,2.85,-0.0002928864827359042,2.1391600846027065e-6
2.45,2.9,-0.0002870189944097181,1.982329329378962e-6
2.45,2.95,-0.000281327289106974,1.8368498887550355e-6
2.45,3.,-0.00027580813451628017,1.7019597307526635e-6
2.45,3.25,-0.0002506810756775283,1.1625019820682989e-6
2.45,3.5,-0.00022934207346229395,7.95460887884113e-7
2.45,3.75,-0.0002113418002399625,5.461583524635249e-7
2.45,4.,-0.00019624643843542595,3.766405412730287e-7
2.45,4.25,-0.00018365242782846628,2.610495455707877e-7
2.45,4.5,-0.00017319377383253953,1.8193305416968415e-7
2.45,4.75,-0.00016454471141571857,1.2754054014529849e-7
2.45,5.,-0.00015741947065867128,9.004524517249794e-8
2.45,5.25,-0.00015157028672517254,6.380950677570144e-8
2.45,5.5,-0.00014678441828022695,4.549183392097908e-8
2.45,5.75,-0.00014288068634064845,3.113695989698283e-8
2.45,6.,-0.00013970587206460434,2.2591313285873346e-8
2.45,6.25,-0.0001371311907466301,8.972542651111649e-9
2.45,6.5,-0.00013504897437651995,1.2028002485881591e-8
2.45,6.75,-0.00013336963613760442,8.819133471736022e-9
2.45,7.,-0.00013201894993358044,6.477598783315858e-9
2.45,7.25,-0.00013093565125127572,4.747424946595965e-9
2.45,7.5,-0.0001300693485737491,3.5157987444208068e-9
2.45,7.75,-0.0001293787243358421,2.299052848109013e-9
2.45,8.,-0.00012882999897890368,1.727195851728043e-9
2.45,8.25,-0.0001283956294819908,1.2918485728309788e-9
2.45,8.5,-0.00012805321370959097,9.67560941577631e-10
2.45,8.75,-0.0001277845732211924,7.255866884972942e-10
2.45,9.,-0.00012757498927144857,5.218150207720804e-10
2.45,9.25,-0.00012741256920133324,2.684314324638559e-10
2.45,9.5,-0.00012728772301858328,2.087615532373778e-10
2.45,9.75,-0.00012719273252051228,1.623726509150658e-10
2.45,10.,-0.00012712139772047654,8.91877128248765e-11
2.55,0.15,-0.0012644784877400776,0.0006063183590512395
2.55,0.2,-0.0011977696457688039,0.0005464187312388259
2.55,0.25,-0.0011407902036251498,0.0004922158588573336
2.55,0.30000000000000004,-0.0010903073876951793,0.00044292111254353616
2.55,0.35,-0.0010445048949631862,0.0003978698980038518
2.55,0.4,-0.0010022464826726623,0.00035657612101166813
2.55,0.45000000000000007,-0.0009627691551632091,0.00031858537671288254
2.55,0.5,-0.0009255345733090203,0.0002835136845932876
2.55,0.55,-0.0008901489769507381,0.0002511073367668036
2.55,0.6,-0.000856316440025792,0.00022088069951469938
2.55,0.65,-0.0008238098421334568,0.0001927817330421573
2.55,0.7000000000000001,-0.0007924519367649618,0.00016654372750722136
2.55,0.7500000000000001,-0.0007621025062584008,0.0001419635535789739
2.55,0.8,-0.000732649360376664,0.00011886390070963955
2.55,0.8500000000000001,-0.0007040018576731998,0.0000971152978434888
2.55,0.9,-0.0006760861376721478,0.00007659839393699992
2.55,0.9500000000000001,-0.0006488415458960067,0.00005715969600906948
2.55,1.,-0.0006222179106887146,0.00003871813242146277
2.55,1.05,-0.0005961734409232529,0.00002117801826751907
2.55,1.1,-0.0005706730844311789,4.4614344473664115e-6
2.55,1.15,-0.0005456872336694066,-0.000011519876756078203
2.55,1.2,-0.0005211906966773555,-0.00002682081352836066
2.55,1.25,-0.0004971618731526094,-0.000041508028222766134
2.55,1.3,-0.0005100646432061245,-0.00001915116577632422
2.55,1.35,-0.0005142352444698479,-5.445562114121444e-6
2.55,1.4,-0.0005108528856849022,7.575004107533549e-7
2.55,1.45,-0.0005046789298902239,4.1921087921782045e-6
2.55,1.5,-0.0004970735563222874,6.193735611718823e-6
2.55,1.55,-0.0004886469253765946,7.350076765026345e-6
2.55,1.6,-0.0004797312089312671,7.972812484140755e-6
2.55,1.65,-0.0004705285887865023,8.246213499002442e-6
2.55,1.7,-0.0004611714103188355,8.285910743051686e-6
2.55,1.75,-0.0004517508104863827,8.16848564823031e-6
2.55,1.8,-0.0004423318953334725,7.945988538670225e-6
2.55,1.85,-0.0004329624492137383,7.654667676667106e-6
2.55,1.9,-0.00042367824566626454,7.320094904385028e-6
2.55,1.95,-0.0004145064464834894,6.9605232827154185e-6
2.55,2.,-0.00040546786492785835,6.589075370311379e-6
2.55,2.0500000000000003,-0.00039657852330162325,6.215146281902885e-6
2.55,2.1,-0.00038785075549170063,5.845321585457193e-6
2.55,2.15,-0.00037929400667227804,5.4843375702928895e-6
2.55,2.2,-0.00037091542588683235,5.135414715812226e-6
2.55,2.25,-0.0003627203135712104,4.800703395456635e-6
2.55,2.3,-0.00035471246533168353,4.481540088842437e-6
2.55,2.35,-0.0003468944401254309,4.17864692436713e-6
2.55,2.4,-0.0003392677724187611,3.892323058559582e-6
2.55,2.45,-0.00033183314218914785,3.6225354912577815e-6
2.55,2.5,-0.0003245905127571663,3.3690069570251535e-6
2.55,2.5500000000000003,-0.0003175392437475126,3.131290144857109e-6
2.55,2.6,-0.0003106781845905099,2.9088208291547344e-6
2.55,2.65,-0.0003040057526233675,2.700959647884498e-6
2.55,2.7,-0.00029751999887467644,2.5070141798459993e-6
2.55,2.75,-0.0002912186638984551,2.3262640422011126e-6
2.55,2.8000000000000003,-0.00028509922549268,2.1579853769734575e-6
2.55,2.85,-0.00027915893973881384,2.001464155568266e-6
2.55,2.9,-0.00027339487649718743,1.8559696222824641e-6
2.55,2.95,-0.0002678039502625691,1.720809935499396e-6
2.55,3.,-0.00026238294710655434,1.5953392430041453e-6
2.55,3.25,-0.00023770805092254726,1.091984676807533e-6
2.55,3.5,-0.00021675971548023633,7.481693492070889e-7
2.55,3.75,-0.00019909347434331708,5.140338584526513e-7
2.55,4.,-0.00018428116187502018,3.54592933487916e-7
2.55,4.25,-0.00017192515272762283,2.4576079875985603e-7
2.55,4.5,-0.00016166529295754032,1.7124480360401935e-7
2.55,4.75,-0.00015318131920418604,1.2000161771135516e-7
2.55,5.,-0.0001461924850056336,8.469701449865738e-8
2.55,5.25,-0.0001404555075266836,5.989925152299794e-8
2.55,5.5,-0.00013576157396730443,4.2678588341968663e-8
2.55,5.75,-0.00013193290081450838,2.915487720209632e-8
2.55,6.,-0.00012881917090361178,2.1142312891836608e-8
2.55,6.25,-0.0001262940561987959,1.54197309085234e-8
2.55,6.5,-0.00012425195242830392,1.1269486276701797e-8
2.55,6.75,-0.00012260499499198662,8.260471996636605e-9
2.55,7.,-0.00012128038686582391,6.065304290444381e-9
2.55,7.25,-0.0001202180435381509,4.443453657294481e-9
2.55,7.5,-0.00011936854364653915,3.2901527273043046e-9
2.55,7.75,-0.00011869136422924016,2.141804101343228e-9
2.55,8.,-0.00011815337435514423,1.599649005460833e-9
2.55,8.25,-0.00011772755887763049,1.2056179137702808e-9
2.55,8.5,-0.00011739194409788112,9.029014764582594e-10
2.55,8.75,-0.00011712869845183431,6.634437790266866e-10
2.55,9.,-0.00011692338340800281,4.952511178935026e-10
2.55,9.25,-0.00011676433220502035,2.5639777865953117e-10
2.55,9.5,-0.00011664213661547734,1.995548019905792e-10
2.55,9.75,-0.0001165492244331893,1.5532183346564019e-10
2.55,10.,-0.00011647951274495626,8.065613080849784e-11
2.65,0.15,-0.0012402853534096798,0.0005789526972913292
2.65,0.2,-0.0011761380648489324,0.0005227713272242379
2.65,0.25,-0.0011211218740061343,0.00047203454830606096
2.65,0.30000000000000004,-0.0010722479389235558,0.0004257679821075435
2.65,0.35,-0.0010278304223252503,0.00038358693280958657
2.65,0.4,-0.0009868103174443736,0.0003448784779749975
2.65,0.45000000000000007,-0.0009484734413794783,0.0003092838669266268
2.65,0.5,-0.0009123136887487607,0.00027645047717936457
2.65,0.55,-0.0008779592304967224,0.0002460496196454572
2.65,0.6,-0.0008451293621107427,0.0002178354295756872
2.65,0.65,-0.0008136076576988958,0.00019157057003567205
2.65,0.7000000000000001,-0.0007832244270741598,0.00016707677970725026
2.65,0.7500000000000001,-0.0007538447879598001,0.0001441280985217269
2.65,0.8,-0.0007253602888297579,0.00012261437557300672
2.65,0.8500000000000001,-0.000697682865674542,0.0001023740307457939
2.65,0.9,-0.000670740384020728,0.0000832772042222276
2.65,0.9500000000000001,-0.0006444732881200546,0.00006522998958473331
2.65,1.,-0.0006188320421608018,0.00004813455661828496
2.65,1.05,-0.0005937751498675205,0.000031896372247871316
2.65,1.1,-0.0005692676041157556,0.000016431421715245047
2.65,1.15,-0.0005452796612844856,1.6742839343159032e-6
2.65,1.2,-0.0005217858642144964,-0.000012437574318210627
2.65,1.25,-0.0004987642577850527,-0.000025962086478622853
2.65,1.3,-0.0004761957553131407,-0.00003894883957071782
2.65,1.35,-0.00048684893104116475,-0.00001866222270665858
2.65,1.4,-0.0004896671350869259,-6.183106041541533e-6
2.65,1.45,-0.0004857187611522658,-4.6884300951554334e-7
2.65,1.5,-0.000479285764854031,2.7399187648196243e-6
2.65,1.55,-0.00047159159066525915,4.646416687347247e-6
2.65,1.6,-0.0004631849698416171,5.780694545014806e-6
2.65,1.65,-0.0004543644568749057,6.424818886271175e-6
2.65,1.7,-0.0004453115731125125,6.745113694082744e-6
2.65,1.75,-0.00043614493950233283,6.84792289503593e-6
2.65,1.8,-0.0004269460482940203,6.801985531712409e-6
2.65,1.85,-0.0004177729316600469,6.655274150803292e-6
2.65,1.9,-0.0004086680084755005,6.441074152887757e-6
2.65,1.95,-0.0003996628714650717,6.1830935740571314e-6
2.65,2.,-0.00039078135251056787,5.898133095427315e-6
2.65,2.0500000000000003,-0.0003820415645886439,5.598645720722168e-6
2.65,2.1,-0.0003734573076807924,5.293372136999403e-6
2.65,2.15,-0.0003650390643714822,4.988708535235244e-6
2.65,2.2,-0.00035679472223692203,4.689208870966633e-6
2.65,2.25,-0.0003487301092906075,4.398075098739152e-6
2.65,2.3,-0.0003408493984377634,4.117480198992808e-6
2.65,2.35,-0.00033315541820047215,3.848870699101449e-6
2.65,2.4,-0.0003256498951109974,3.593109601365287e-6
2.65,2.45,-0.00031833364544394695,3.3506446139229496e-6
2.65,2.5,-0.0003112067288102964,3.121603811857745e-6
2.65,2.5500000000000003,-0.000304268572635043,2.905887702763822e-6
2.65,2.6,-0.00029751807411870394,2.7032252744654817e-6
2.65,2.65,-0.00029095368457454645,2.513226734477108e-6
2.65,2.7,-0.0002845734798159243,2.3354182651886624e-6
2.65,2.75,-0.0002783752193844609,2.1691205487987526e-6
2.65,2.8000000000000003,-0.00027235639676218774,2.014224092966241e-6
2.65,2.85,-0.00026651428223011984,1.8697056061381802e-6
2.65,2.9,-0.00026084595967528244,1.7351148744824268e-6
2.65,2.95,-0.00025534835837516263,1.6098780235860384e-6
2.65,3.,-0.0002500182805798074,1.493441031377035e-6
2.65,3.25,-0.00022576272217046626,1.0246790207361456e-6
2.65,3.5,-0.00020517734785166828,7.030639124140268e-7
2.65,3.75,-0.00018782195059332868,4.833793089488762e-7
2.65,4.,-0.00017327340420024429,3.335842784099542e-7
2.65,4.25,-0.0001611394415143751,2.3119565806560072e-7
2.65,4.5,-0.00015106522830570442,1.6108436855360726e-7
2.65,4.75,-0.0001427355443925675,1.1282998517702378e-7
2.65,5.,-0.00013587427044368702,7.942138351558874e-8
2.65,5.25,-0.00013024226757784086,5.626420544090549e-8
2.65,5.5,-0.00012563436615360384,4.006446506716124e-8
2.65,5.75,-0.00012187593919041479,2.731774234878098e-8
2.65,6.,-0.0001188193724820039,1.980139236314269e-8
2.65,6.25,-0.00011634063030814396,1.4437246112502947e-8
2.65,6.5,-0.00011433603683464095,1.0548023865458852e-8
2.65,6.75,-0.00011271933873144882,7.729119700191538e-9
2.65,7.,-0.00011141907737421799,5.672000396163106e-9
2.65,7.25,-0.00011037627435941843,4.154410683331446e-9
2.65,7.5,-0.0001095424184051425,3.0303647767125283e-9
2.65,7.75,-0.00010887773241359509,1.9938749503995053e-9
2.65,8.,-0.00010834969460533477,1.4892987644987352e-9
2.65,8.25,-0.00010793178578019011,1.1221677103441952e-9
2.65,8.5,-0.00010760243488220551,8.40474377974184e-10
2.65,8.75,-0.00010734413640365757,6.15584305697827e-10
2.65,9.,-0.00010714271523188932,4.5975815794979495e-10
2.65,9.25,-0.00010698671696015888,2.4424136077874116e-10
2.65,9.5,-0.00010686690420659182,1.902126519172983e-10
2.65,9.75,-0.00010677584195654589,1.4813722381472154e-10
2.65,10.,-0.0001067075572675805,7.307130811887164e-11
2.75,0.15,-0.0012175589531803663,0.0005529776096079117
2.75,0.2,-0.0011557499065797399,0.0005003186321877458
2.75,0.25,-0.0011025189091737272,0.00045259428448483376
2.75,0.30000000000000004,-0.0010551015503069692,0.00040918826187332207
2.75,0.35,-0.0010119322196595144,0.000369541672266281
2.75,0.4,-0.0009720232305831491,0.00033319561720593555
2.75,0.45000000000000007,-0.0009347055829407952,0.00029977654681437603
2.75,0.5,-0.0008995030907176666,0.0002689724007220664
2.75,0.55,-0.0008660643450972325,0.0002404542784705736
2.75,0.6,-0.0008341228644279425,0.000214034133926989
2.75,0.65,-0.0008034722555413341,0.00018945329394116862
2.75,0.7000000000000001,-0.0007739499495122887,0.0001665301255258844
2.75,0.7500000000000001,-0.0007454261194581588,0.00014508440772517054
2.75,0.8,-0.0007177958797627167,0.0001249960629870412
2.75,0.8500000000000001,-0.0006909736455535703,0.00010611586035287504
2.75,0.9,-0.0006648889618662348,0.00008832889741069202
2.75,0.9500000000000001,-0.0006394833610268761,0.00007153692834894928
2.75,1.,-0.0006147079569057078,0.0000556410912295397
2.75,1.05,-0.0005905215782893199,0.000040568136214079236
2.75,1.1,-0.0005668893038455543,0.000026235061125156472
2.75,1.15,-0.0005437813009625754,0.000012576870595932242
2.75,1.2,-0.0005211718976918969,-4.656780892726151e-7
2.75,1.25,-0.0004990388356705206,-0.000012948456659958422
2.75,1.3,-0.0004773626650481546,-0.000024917597426157053
2.75,1.35,-0.0004561262518831527,-0.00003641814201427168
2.75,1.4,-0.00046479266907911167,-0.000018014295987207245
2.75,1.45,-0.0004664292272359872,-6.657671731609492e-6
2.75,1.5,-0.0004620036133065909,-1.4023285490084858e-6
2.75,1.55,-0.000455368303434225,1.5857362333820046e-6
2.75,1.6,-0.0004476241044109546,3.3905773942532655e-6
2.75,1.65,-0.00043926459052018833,4.4907823356595314e-6
2.75,1.7,-0.00043055810185660507,5.141409706094094e-6
2.75,1.75,-0.0004216675765340238,5.493261745838948e-6
2.75,1.8,-0.0004126992849159502,5.642105106126586e-6
2.75,1.85,-0.00040372603851051837,5.6514486517462515e-6
2.75,1.9,-0.0003947995036888738,5.56486615593295e-6
2.75,1.95,-0.00038595727336089266,5.41267919314779e-6
2.75,2.,-0.00037722718299183685,5.217157975697696e-6
2.75,2.0500000000000003,-0.0003686300753772295,4.993784155894417e-6
2.75,2.1,-0.00036018164313422795,4.7538483860730635e-6
2.75,2.15,-0.0003518936977816967,4.50577181652131e-6
2.75,2.2,-0.0003437750687585231,4.255607871348139e-6
2.75,2.25,-0.0003358322559316052,4.007734045363763e-6
2.75,2.3,-0.0003280699133571212,3.7652605633541796e-6
2.75,2.35,-0.0003204912147492821,3.5303859166412152e-6
2.75,2.4,-0.000313098134269016,3.3045907871253645e-6
2.75,2.45,-0.0003058916655513842,3.0888320476349417e-6
2.75,2.5,-0.00029887199492449157,2.883662540920692e-6
2.75,2.5500000000000003,-0.0002920386401288532,2.6893403187913233e-6
2.75,2.6,-0.0002853905626905333,2.5058951576055694e-6
2.75,2.65,-0.0002789262599119193,2.333196003585574e-6
2.75,2.7,-0.00027264384090531363,2.1709899694583664e-6
2.75,2.75,-0.00026654108999298927,2.018845050806681e-6
2.75,2.8000000000000003,-0.00026061551999962296,1.8766588250963595e-6
2.75,2.85,-0.0002548644173775756,1.7436891990439858e-6
2.75,2.9,-0.0002492848806708957,1.6195849554897124e-6
2.75,2.95,-0.00024387385349785093,1.5038846924342493e-6
2.75,3.,-0.0002386281529846936,1.3961187798318072e-6
2.75,3.25,-0.00021476214577552342,9.605031326937288e-7
2.75,3.5,-0.00019451454509991655,6.601028791551839e-7
2.75,3.75,-0.0001774488816094407,4.54256139735933e-7
2.75,4.,-0.00016314652623918398,3.1358694639499235e-7
2.75,4.25,-0.00015122005452971853,2.1736434696007444e-7
2.75,4.5,-0.0001413194837290697,1.5141434521261945e-7
2.75,4.75,-0.00013313422317675258,1.0601514409844747e-7
2.75,5.,-0.00012639242210631048,7.458454954901018e-8
2.75,5.25,-0.00012085877908129174,5.2798589315612536e-8
2.75,5.5,-0.00011633150840257855,3.7583331970387265e-8
2.75,5.75,-0.00011263892226110196,2.5573159175977826e-8
2.75,6.,-0.00010963592840345263,1.852963886085743e-8
2.75,6.25,-0.00010720063355531481,1.3486718782398672e-8
2.75,6.5,-0.00010523116682427039,9.863561476619468e-9
2.75,6.75,-0.00010364278479867336,7.225046147680322e-9
2.75,7.,-0.00010236528436119033,5.300099511752971e-9
2.75,7.25,-0.00010134072561912104,3.8802729993697976e-9
2.75,7.5,-0.00010052145238397629,2.8275941578405003e-9
2.75,7.75,-0.00009986838878691022,1.8549831422699867e-9
2.75,8.,-0.0000993495860325104,1.3856454527348943e-9
2.75,8.25,-0.00009893899160349973,1.0437691145420702e-9
2.75,8.5,-0.00009861541343747108,7.818078719135091e-10
2.75,8.75,-0.00009836165298849118,5.707695818258675e-10
2.75,9.,-0.0000981637831560287,4.264946749173333e-10
2.75,9.25,-0.00009801054946208528,2.3206940994000176e-10
2.75,9.5,-0.00009789287535030043,1.808247549633414e-10
2.75,9.75,-0.00009780345491700176,9.070510702670169e-11
2.75,10.,-0.00009773641867184725,6.63260048012343e-11
2.85,0.15,-0.0011962470350329614,0.0005283639400143211
2.85,0.2,-0.0011365721869009574,0.00047881682723442437
2.85,0.25,-0.0010849645719510888,0.0004339205714773464
2.85,0.30000000000000004,-0.0010388662084032739,0.00039307557700631306
2.85,0.35,-0.000996822238731048,0.0003557960234285134
2.85,0.4,-0.0009579107980434671,0.00032160847576105536
2.85,0.45000000000000007,-0.0009215046774310836,0.00029020566301871944
2.85,0.5,-0.0008871554337060651,0.0002612352211481323
2.85,0.55,-0.0008545306457236983,0.00023444237059653357
2.85,0.6,-0.0008233770981189881,0.00020967049329746322
2.85,0.65,-0.0007934977882983636,0.00018660181448917055
2.85,0.7000000000000001,-0.0007647368391493338,0.00016511092514480375
2.85,0.7500000000000001,-0.0007369691961013495,0.0001450507819405946
2.85,0.8,-0.0007100933582791914,0.00012623364906343376
2.85,0.8500000000000001,-0.0006840261102379013,0.00010860115476759105
2.85,0.9,-0.0006586986170359826,0.00009199379586475492
2.85,0.9500000000000001,-0.0006340534748019933,0.00007634501038126216
2.85,1.,-0.0006100424473048094,0.00006154755758336307
2.85,1.05,-0.0005866247053752491,0.000047522036724806935
2.85,1.1,-0.0005637654416298344,0.00003421044404751524
2.85,1.15,-0.0005414347697379599,0.000021538994205378163
2.85,1.2,-0.0005196068424037473,9.459699513340609e-6
2.85,1.25,-0.0004982591395020113,-2.086302087035501e-6
2.85,1.3,-0.00047737189000132777,-0.000013140310185669115
2.85,1.35,-0.00045692760006826465,-0.00002375034680044731
2.85,1.4,-0.0004369106661426893,-0.00003394875856839886
2.85,1.45,-0.00044382453004283574,-0.000017255935108837514
2.85,1.5,-0.0004444313262865363,-6.925495696298318e-6
2.85,1.55,-0.00043960728486066523,-2.099077882241002e-6
2.85,1.6,-0.000432819819658004,6.756333689074542e-7
2.85,1.65,-0.0004250596707085511,2.375854689607706e-6
2.85,1.7,-0.0004167708620969037,3.433622626352012e-6
2.85,1.75,-0.00040819456867487636,4.079252327808861e-6
2.85,1.8,-0.00039947701050900444,4.449769669270006e-6
2.85,1.85,-0.0003907133431684043,4.631851132136833e-6
2.85,1.9,-0.0003819685656831143,4.683373154244872e-6
2.85,1.95,-0.00037328861696090277,4.64410902284787e-6
2.85,2.,-0.0003647067505414375,4.542005306914045e-6
2.85,2.0500000000000003,-0.00035624742665338663,4.397154849853377e-6
2.85,2.1,-0.00034792880631207815,4.2240873177458536e-6
2.85,2.15,-0.0003397644140187512,4.033405588849581e-6
2.85,2.2,-0.0003317642833858472,3.832898827224075e-6
2.85,2.25,-0.0003239357689418692,3.6282809627452973e-6
2.85,2.3,-0.00031628413548501937,3.4237069691266976e-6
2.85,2.35,-0.000308812995100908,3.2222115042496516e-6
2.85,2.4,-0.0003015246373497542,3.0259382647303203e-6
2.85,2.45,-0.00029442028294834964,2.836743658001916e-6
2.85,2.5,-0.0002875002816316026,2.6545756681286637e-6
2.85,2.5500000000000003,-0.00028076426859536413,2.481122107462954e-6
2.85,2.6,-0.0002742112897364094,2.3163747306243886e-6
2.85,2.65,-0.0002678399030541568,2.160469994937303e-6
2.85,2.7,-0.0002616482616061356,2.013382170044833e-6
2.85,2.75,-0.0002556341820180749,1.8751312383165786e-6
2.85,2.8000000000000003,-0.00024979520155524296,1.7449967376004173e-6
2.85,2.85,-0.00024412862604084636,1.6231696008653287e-6
2.85,2.9,-0.00023863157037817568,1.509166311545497e-6
2.85,2.95,-0.00023330099304024745,1.4026398064852555e-6
2.85,3.,-0.00022813372559576928,1.3032044861461395e-6
2.85,3.25,-0.00020463018902606853,8.99359140119993e-7
2.85,3.5,-0.00018469741837814766,6.192304705643337e-7
2.85,3.75,-0.00016790223179477017,4.2657034973761173e-7
2.85,4.,-0.00015383001720447405,2.94620737791132e-7
2.85,4.25,-0.0001420977314719403,2.0423320244169173e-7
2.85,4.5,-0.00013235982170764146,1.4207824971282064e-7
2.85,4.75,-0.0001243099528206155,9.955388354261478e-8
2.85,5.,-0.00011768021752218055,7.000599446961423e-8
2.85,5.25,-0.00011223887330322722,4.952791217506026e-8
2.85,5.5,-0.00010778728243290405,3.317320480876289e-8
2.85,5.75,-0.00010415649810099533,2.3923024232441487e-8
2.85,6.,-0.00010120378476755236,1.8110164845140577e-8
2.85,6.25,-0.00009880925463736379,1.2605351837883432e-8
2.85,6.5,-0.00009687272878837732,9.21569352920577e-9
2.85,6.75,-0.00009531088093589672,6.747959972508476e-9
2.85,7.,-0.00009405468752323423,4.948164272013155e-9
2.85,7.25,-0.00009304718519673526,3.560693087248509e-9
2.85,7.5,-0.00009224152242270064,2.6402604677761878e-9
2.85,7.75,-0.00009159928359900767,1.72479836503211e-9
2.85,8.,-0.00009108905970922816,1.2971399368304996e-9
2.85,8.25,-0.00009068523804330576,9.702524276090745e-10
2.85,8.5,-0.00009036698380671949,7.087870176577301e-10
2.85,8.75,-0.00009011738787002225,5.289216912216822e-10
2.85,9.,-0.00008992275698577472,3.954068329269783e-10
2.85,9.25,-0.00008977202518386033,2.1997921846182884e-10
2.85,9.5,-0.00008965626752335232,1.7147235576429366e-10
2.85,9.75,-0.0000895682997841829,8.24387800591516e-11
2.85,10.,-0.00008950234993678374,6.032269743937689e-11
2.95,0.15,-0.001176292465710345,0.0005049664720361006
2.95,0.2,-0.0011185652696570657,0.0004582924899854188
2.95,0.25,-0.0010684338153864519,0.0004159816248256342
2.95,0.30000000000000004,-0.0010235299557561075,0.0003775175890654395
2.95,0.35,-0.0009825008235850015,0.0003423773623890333
2.95,0.4,-0.0009444852732741415,0.0003102028742178857
2.95,0.45000000000000007,-0.0009088947253438777,0.00028061576877097874
2.95,0.5,-0.0008753064387511361,0.0002533734454450217
2.95,0.55,-0.000843405627614474,0.00022820165813280913
2.95,0.6,-0.0008129514320509635,0.00020484853449943352
2.95,0.65,-0.0007837556220830144,0.00018320403074383908
2.95,0.7000000000000001,-0.0007556685934215187,0.0001630140884756663
2.95,0.7500000000000001,-0.0007285697824640871,0.00014419335051998015
2.95,0.8,-0.0007023608881648754,0.00012657286075640531
2.95,0.8500000000000001,-0.0006769609477067015,0.00011004892376742439
2.95,0.9,-0.0006523026776684844,0.00009452870714925492
2.95,0.9500000000000001,-0.0006283297037101682,0.0000798993419082294
2.95,1.,-0.0006049944293631735,0.00006609142888463061
2.95,1.05,-0.0005822563741907812,0.00005302493512145438
2.95,1.1,-0.0005600808629460995,0.00004063473601087215
2.95,1.15,-0.0005384379813743372,0.000028859153243385323
2.95,1.2,-0.0005173017373838614,0.00001763705356991102
2.95,1.25,-0.000496649382313018,6.943396376136481e-6
2.95,1.3,-0.0004764608583333051,-3.2892692500865973e-6
2.95,1.35,-0.00045671834616794967,-0.000013096923038078464
2.95,1.4,-0.00043740589325408727,-0.000022510035410912375
2.95,1.45,-0.0004185091068870664,-0.000031562649334051325
2.95,1.5,-0.0004238792107700772,-0.000016425256706971523
2.95,1.55,-0.0004235913786379726,-7.031985617899424e-6
2.95,1.6,-0.00041843883043199854,-2.605051342264024e-6
2.95,1.65,-0.00041154348992951157,-3.464241397839766e-8
2.95,1.7,-0.0004037972536745391,1.5603125011166776e-6
2.95,1.75,-0.0003955996121039766,2.569832352199218e-6
2.95,1.8,-0.0003871673087380208,3.202282796281402e-6
2.95,1.85,-0.00037863152113215386,3.5814669848537864e-6
2.95,1.9,-0.00037007740197573624,3.7863464928788028e-6
2.95,1.95,-0.000361562920013102,3.869472551911704e-6
2.95,2.,-0.0003531288622292217,3.8670501136099395e-6
2.95,2.0500000000000003,-0.0003448045817137809,3.8047505890139496e-6
2.95,2.1,-0.0003366115080797271,3.7009936499905033e-6
2.95,2.15,-0.0003285653977145332,3.569171177588413e-6
2.95,2.2,-0.0003206778343804031,3.4191475788053526e-6
2.95,2.25,-0.000312957263445353,3.2581381274351777e-6
2.95,2.3,-0.0003054097249338213,3.0915307958140825e-6
2.95,2.35,-0.00029803938580977995,2.9232706782689687e-6
2.95,2.4,-0.00029084893472536353,2.7562460760764793e-6
2.95,2.45,-0.00028383988028472015,2.59255272844238e-6
2.95,2.5,-0.00027701278018723153,2.4336837543192046e-6
2.95,2.5500000000000003,-0.0002703674199196441,2.2806630737282605e-6
2.95,2.6,-0.00026390295400249093,2.134169843193861e-6
2.95,2.65,-0.000257618019015904,1.9946163058127075e-6
2.95,2.7,-0.00025151082506036935,1.8621634981658424e-6
2.95,2.75,-0.00024557923052552017,1.7370120788019077e-6
2.95,2.8000000000000003,-0.00023982080378458974,1.6189466088986854e-6
2.95,2.85,-0.00023423287453406047,1.5078914169108651e-6
2.95,2.9,-0.00022881257684680327,1.403629833052764e-6
2.95,2.95,-0.0002235568855287857,1.3059280684667239e-6
2.95,3.,-0.00021846264701418192,1.214506096950947e-6
2.95,3.25,-0.000195296920089695,8.411322186967262e-7
2.95,3.5,-0.00017565804279347631,5.803746643293984e-7
2.95,3.75,-0.00015911573503441906,4.002918028399576e-7
2.95,4.,-0.00014525897697979814,2.766305629897984e-7
2.95,4.25,-0.00013370869351650582,1.917944353251673e-7
2.95,4.5,-0.00012412338141542915,1.3339822301319283e-7
2.95,4.75,-0.00011620062250472906,9.338708740618288e-8
2.95,5.,-0.00010967615768225463,6.567397042628233e-8
2.95,5.25,-0.00010432154978734306,4.64513639576768e-8
2.95,5.5,-0.00009994109381099697,3.1026907556396975e-8
2.95,5.75,-0.00009636840289731012,1.2955794993741668e-8
2.95,6.,-0.00009346294706589589,1.694548814058761e-8
2.95,6.25,-0.00009110671857059919,1.1772976501420477e-8
2.95,6.5,-0.00008920112690562856,8.60373318420436e-9
2.95,6.75,-0.0000876641777872199,6.277161195022453e-9
2.95,7.,-0.00008642795749759852,4.536040496314715e-9
2.95,7.25,-0.00008543642229503102,3.3175057484382143e-9
2.95,7.5,-0.00008464347894369434,2.4593532765848636e-9
2.95,7.75,-0.00008401133444421376,1.8329726521597745e-9
2.95,8.,-0.00008350908901654972,1.2051010617739662e-9
2.95,8.25,-0.00008311154502979674,9.014249456194747e-10
2.95,8.5,-0.00008279820496313056,6.562490044382998e-10
2.95,8.75,-0.0000825524329539381,4.899305235865712e-10
2.95,9.,-0.00008236075657382886,3.664168018752568e-10
2.95,9.25,-0.00008221228784677992,2.0805658801706373e-10
2.95,9.5,-0.00008209824496898485,1.0274189588292335e-10
2.95,9.75,-0.00008201155856743923,7.507491414020066e-11
2.95,10.,-0.00008194654855957726,5.4973634721006484e-11
3.05,0.15,-0.001157634967973567,0.0004827283174661202
3.05,0.2,-0.0011016847898782701,0.00043866560463748437
3.05,0.25,-0.0010528954266722746,0.00039876949466016536
3.05,0.30000000000000004,-0.0010090732678727933,0.00036249336979950024
3.05,0.35,-0.0009689593402814833,0.0003293532021896088
3.05,0.4,-0.0009317484886773455,0.00029898693665974304
3.05,0.45000000000000007,-0.0008968878206732622,0.000271108128823897
3.05,0.5,-0.000863978388993304,0.0002454260915008609
3.05,0.55,-0.000832721770770706,0.00022171319020712556
3.05,0.6,-0.0008028885985873554,0.0001997318943446092
3.05,0.65,-0.0007742988243106587,0.000179338406867608
3.05,0.7000000000000001,-0.0007468087114013877,0.0001603662318953237
3.05,0.7500000000000001,-0.0007203019111987535,0.00014267569617739762
3.05,0.8,-0.0006946831373487388,0.00012613806766886924
3.05,0.8500000000000001,-0.000669873559122413,0.00011064326081352237
3.05,0.9,-0.0006458073702251001,0.00009610240291840018
3.05,0.9500000000000001,-0.0006224291844539177,0.00008241606852628987
3.05,1.,-0.0005996920272338845,0.00006950346557433272
3.05,1.05,-0.0005775557656258615,0.000057304980611029436
3.05,1.1,-0.0005559858668721596,0.00004574760685164311
3.05,1.15,-0.0005349524070223446,0.00003478743326604814
3.05,1.2,-0.0005144292725573627,0.000024351039378660852
3.05,1.25,-0.000494393512770663,0.000014416687562082958
3.05,1.3,-0.0004748248111692536,4.922984044612808e-6
3.05,1.35,-0.0004557050517237184,-4.161120867709751e-6
3.05,1.4,-0.000437017961333893,-0.000012868395840060843
3.05,1.45,-0.00041874881398781653,-0.000021231583732504852
3.05,1.5,-0.00040088418518363037,-0.00002927869530151096
3.05,1.55,-0.00040489673188771257,-0.000015552033208114755
3.05,1.6,-0.0004038345102477637,-7.013930818917003e-6
3.05,1.65,-0.0003984154316261941,-2.9578831962613432e-6
3.05,1.7,-0.0003914512314183485,-5.817257809260677e-7
3.05,1.75,-0.0003837449936071529,9.091372604247069e-7
3.05,1.8,-0.00037565616722862573,1.8669114120458221e-6
3.05,1.85,-0.0003673795172486164,2.479904510578146e-6
3.05,1.9,-0.0003590326845185536,2.8602909683367013e-6
3.05,1.95,-0.00035069181957384036,3.0796320048138417e-6
3.05,2.,-0.00034240856564082963,3.185792033184539e-6
3.05,2.0500000000000003,-0.0003342190767558638,3.2117219303086993e-6
3.05,2.1,-0.00032614920150947043,3.1809440108205027e-6
3.05,2.15,-0.00031821764981314083,3.1103039396656066e-6
3.05,2.2,-0.0003104380234229783,3.012137233641217e-6
3.05,2.25,-0.0003028201703695393,2.8955537877465545e-6
3.05,2.3,-0.0002953711186687859,2.7672978155869523e-6
3.05,2.35,-0.0002880957382563962,2.63238131350727e-6
3.05,2.4,-0.0002809972217008513,2.4945264000339343e-6
3.05,2.45,-0.00027407744073326516,2.356483763604441e-6
3.05,2.5,-0.0002673372156311763,2.220273467962836e-6
3.05,2.5500000000000003,-0.0002607765221508829,2.087350902128652e-6
3.05,2.6,-0.00025439465286373407,1.9587502349492896e-6
3.05,2.65,-0.00024819034463811744,1.835171269195168e-6
3.05,2.7,-0.00024216188060128857,1.7170068504292787e-6
3.05,2.75,-0.00023630717259421675,1.604709929347453e-6
3.05,2.8000000000000003,-0.00023062382852410463,1.4982044279893527e-6
3.05,2.85,-0.00022510920788546828,1.3975649972954095e-6
3.05,2.9,-0.0002197604679094789,1.3027172048355145e-6
3.05,2.95,-0.00021457460221287197,1.2135319633372753e-6
3.05,3.,-0.0002095484733855244,1.1298274963702495e-6
3.05,3.25,-0.0001866980663682669,7.857034443812497e-7
3.05,3.5,-0.0001673339468462555,5.434550182973035e-7
3.05,3.75,-0.00015102840940451766,3.7535982186541407e-7
3.05,4.,-0.0001373736512970569,2.5958293523931694e-7
3.05,4.25,-0.0001259941950133735,1.8002746436052651e-7
3.05,4.5,-0.00011655224370809516,1.2533463780416425e-7
3.05,4.75,-0.00010874898897416631,8.761289353769386e-8
3.05,5.,-0.00010232355121442304,6.160127224362185e-8
3.05,5.25,-0.00009705056733208074,4.3528598164615205e-8
3.05,5.5,-0.00009273706834146929,2.9002566240970973e-8
3.05,5.75,-0.00008921906163725232,2.0899734534099348e-8
3.05,6.,-0.00008635808427108593,1.58573515042905e-8
3.05,6.25,-0.00008403789346568345,1.0996535602052606e-8
3.05,6.5,-0.00008216139203219585,7.996145904589323e-9
3.05,6.75,-0.00008064783944867564,5.764565302315491e-9
3.05,7.,-0.0000794303677108515,4.224086175757874e-9
3.05,7.25,-0.00007845380030032994,3.0887177012014697e-9
3.05,7.5,-0.00007767275959694627,2.3020172285591074e-9
3.05,7.75,-0.00007705004051148333,1.7050715639746472e-9
3.05,8.,-0.00007655522435795638,1.119078661606255e-9
3.05,8.25,-0.00007616350579404568,8.148738475167224e-10
3.05,8.5,-0.00007585470614168456,6.074246770447402e-10
3.05,8.75,-0.00007561244791648622,4.536649765162111e-10
3.05,9.,-0.00007542346749239698,2.5183045820648294e-10
3.05,9.25,-0.0000752770451946934,1.963751891946499e-10
3.05,9.5,-0.00007516453454132631,9.368587437948162e-11
3.05,9.75,-0.00007507897470561967,6.850570729178412e-11
3.05,10.,-0.00007501477247179742,5.0200493637237234e-11
3.15,0.15,-0.0011402124870319751,0.0004615885657772265
3.15,0.2,-0.0010858831929120246,0.0004200383593946426
3.15,0.25,-0.0010383137409499593,0.0003823023969234602
3.15,0.30000000000000004,-0.000995470955987808,0.00034801334199067936
3.15,0.35,-0.000956182283945779,0.0003167071124240943
3.15,0.4,-0.0009196941809987611,0.0002880435912395356
3.15,0.45000000000000007,-0.0008854867081200279,0.0002617127759552808
3.15,0.5,-0.0008531829310869632,0.00023746989619132268
3.15,0.55,-0.0008224995967056462,0.00021508468263653708
3.15,0.6,-0.0007932180155237417,0.0001943585959026619
3.15,0.65,-0.0007651657594953178,0.00017515527319133986
3.15,0.7000000000000001,-0.0007382045710465245,0.00015728717117641515
3.15,0.7500000000000001,-0.0007122220483537158,0.00014062634962546414
3.15,0.8,-0.0006871257370402217,0.0001250870956715195
3.15,0.8500000000000001,-0.0006628388167651841,0.00011053368643905057
3.15,0.9,-0.0006392968805202184,0.00009688302439587397
3.15,0.9500000000000001,-0.0006164454840008102,0.00008405050794190892
3.15,1.,-0.0005942382510214682,0.00007196162670559155
3.15,1.05,-0.000572635388895498,0.00006054710038681593
3.15,1.1,-0.0005516025116052698,0.000049754134779428556
3.15,1.15,-0.0005311096977297735,0.000039522969018289064
3.15,1.2,-0.0005111307299103566,0.000029804026601346588
3.15,1.25,-0.0004916424764080355,0.000020553453789819934
3.15,1.3,-0.0004726243850662163,0.000011731845172619241
3.15,1.35,-0.0004540580670323344,3.3026751800651266e-6
3.15,1.4,-0.00043592695275090004,-4.766280511390932e-6
3.15,1.45,-0.00041821600657543926,-0.000012505134910244329
3.15,1.5,-0.0004009114892353917,-0.00001994426451368801
3.15,1.55,-0.00038400075959559385,-0.000027103767684766777
3.15,1.6,-0.0003868218418664984,-0.000014659362761962867
3.15,1.65,-0.00038509220684223845,-6.901040333551678e-6
3.15,1.7,-0.0003794614703058136,-3.188431149348046e-6
3.15,1.75,-0.00037246270867832414,-9.958594168926315e-7
3.15,1.8,-0.00036481916744092344,3.9351852285313474e-7
3.15,1.85,-0.00035685428009100777,1.2975203348614996e-6
3.15,1.9,-0.00034874303486360424,1.8867145322989855e-6
3.15,1.95,-0.00034059088972019855,2.262507778154647e-6
3.15,2.,-0.0003324658939300942,2.489831070510095e-6
3.15,2.0500000000000003,-0.00032441400030545545,2.612180950828521e-6
3.15,2.1,-0.0003164671979417778,2.6595655685292003e-6
3.15,2.15,-0.00030864818813864986,2.653483487878236e-6
3.15,2.2,-0.00030097324162662084,2.6093636860621567e-6
3.15,2.25,-0.000293454031050289,2.5385108710736974e-6
3.15,2.3,-0.0002860988535698043,2.449357015103261e-6
3.15,2.35,-0.00027891347385573795,2.3482473485034942e-6
3.15,2.4,-0.00027190172180238485,2.2397068536174846e-6
3.15,2.45,-0.0002650659266425295,2.127285068492834e-6
3.15,2.5,-0.0002584072389237635,2.0135864298031917e-6
3.15,2.5500000000000003,-0.0002519258737676751,1.9005390312702404e-6
3.15,2.6,-0.00024562129770331167,1.7895534937991124e-6
3.15,2.65,-0.0002394923742905753,1.6816477433515909e-6
3.15,2.7,-0.00023353747913859002,1.57751932101691e-6
3.15,2.75,-0.0002277545918470123,1.4776946899678766e-6
3.15,2.8000000000000003,-0.00022214137030381823,1.382429307480212e-6
3.15,2.85,-0.0002166952113207622,1.291899060603687e-6
3.15,2.9,-0.0002114133005638327,1.2061653649839826e-6
3.15,2.95,-0.00020629265400329435,1.1252100965145268e-6
3.15,3.,-0.00020133015257626488,1.0489514285245277e-6
3.15,3.25,-0.00017877453066686508,7.329380797995279e-7
3.15,3.5,-0.00015966765465226805,5.086962139163817e-7
3.15,3.75,-0.00014358412058068578,3.5172158479833946e-7
3.15,4.,-0.00013011901231559033,2.4343037424779984e-7
3.15,4.25,-0.00011890011793426022,1.686270440640948e-7
3.15,4.5,-0.00010959303673467218,1.1751465008554072e-7
3.15,4.75,-0.00010190229111159136,8.215974503525078e-8
3.15,5.,-0.00009557013612998126,5.7736069568201315e-8
3.15,5.25,-0.00009037407146447907,4.078303789258964e-8
3.15,5.5,-0.0000861236841025505,2.7104945826759812e-8
3.15,5.75,-0.00008265722376769157,1.951332616366777e-8
3.15,6.,-0.00007983816736891722,1.4829585078478778e-8
3.15,6.25,-0.00007755193133079204,1.0229206043842198e-8
3.15,6.5,-0.00007570282429557504,7.3394419449585805e-9
3.15,6.75,-0.00007421128746994963,5.3666429794833794e-9
3.15,7.,-0.00007301143948407856,3.93232702698915e-9
3.15,7.25,-0.00007204892274951299,2.873822493100779e-9
3.15,7.5,-0.00007127903589739074,2.1403144891715513e-9
3.15,7.75,-0.0000706651297406345,1.5849904124907391e-9
3.15,8.,-0.00007017724071496925,1.0387776021303363e-9
3.15,8.25,-0.0000697909347288886,7.538064033922338e-10
3.15,8.5,-0.00006948633493133446,5.621138543239305e-10
3.15,8.75,-0.0000692473084699638,4.1998146995715635e-10
3.15,9.,-0.00006906078942667894,2.372098542710501e-10
3.15,9.25,-0.00006891621748018284,1.8499658491839995e-10
3.15,9.5,-0.00006880507425685215,8.559603703996513e-11
3.15,9.75,-0.00006872050166261559,6.263551222823738e-11
3.15,10.,-0.00006865698866273146,4.593380192809311e-11
3.25,0.15,-0.001123962259898085,0.00044152647583850643
3.25,0.2,-0.00107111095705877,0.00040220007579371887
3.25,0.25,-0.0010246500112113814,0.0003665318693579317
3.25,0.30000000000000004,-0.0009826936934104011,0.0003340934041625712
3.25,0.35,-0.0009441489710931621,0.00030448574024450606
3.25,0.4,-0.0009083098608938763,0.0002773858561995425
3.25,0.45000000000000007,-0.0008746868403930365,0.0002524815933104649
3.25,0.5,-0.0008429233298542633,0.0002295660924135595
3.25,0.55,-0.0008127501292318793,0.0002084127920010219
3.25,0.6,-0.000783958460897875,0.0001888542944109234
3.25,0.65,-0.0007563829850689312,0.00017071274697296672
3.25,0.7000000000000001,-0.0007298905521828027,0.00015386900654737305
3.25,0.7500000000000001,-0.0007043724489138811,0.00013817595936766282
3.25,0.8,-0.000679738874534327,0.00012353266234555566
3.25,0.8500000000000001,-0.0006559148981971129,0.00010984186007542576
3.25,0.9,-0.0006328374327960064,0.00009700538686258195
3.25,0.9500000000000001,-0.0006104529266401972,0.00008495606861869099
3.25,1.,-0.0005887155744679864,0.00007362206789432023
3.25,1.05,-0.0005675859121310404,0.00006292588337150358
3.25,1.1,-0.0005470296999078341,0.000052823144778043306
3.25,1.15,-0.0005270170264048111,0.00004325258833529414
3.25,1.2,-0.0005075215833833991,0.00003418471155239202
3.25,1.25,-0.0004885200746415995,0.000025560327008996805
3.25,1.3,-0.00046999173115674513,0.000017348502350493164
3.25,1.35,-0.0004519179112508594,9.507928449029859e-6
3.25,1.4,-0.00043428176935074794,2.015402439516675e-6
3.25,1.45,-0.0004170679804958474,-5.161670114932565e-6
3.25,1.5,-0.00040026251044772274,-0.000012050238217755087
3.25,1.55,-0.0003838524233166323,-0.000018669659046282683
3.25,1.6,-0.00036782572021119804,-0.000025045745929884824
3.25,1.65,-0.00036960350671780246,-0.000013764978924474182
3.25,1.7,-0.0003673016107933943,-6.717231039598745e-6
3.25,1.75,-0.00036150773236059107,-3.3219463127602262e-6
3.25,1.8,-0.0003545044791528479,-1.3020307954992433e-6
3.25,1.85,-0.0003469432938766625,-1.0739035726816098e-8
3.25,1.9,-0.0003391152049598078,8.390676974519566e-7
3.25,1.95,-0.00033117740151158504,1.4014131947645862e-6
3.25,2.,-0.000323224376224695,1.7682709402221629e-6
3.25,2.0500000000000003,-0.00031531688830959293,1.9984867155595828e-6
3.25,2.1,-0.0003074957725703533,2.131528230797967e-6
3.25,2.15,-0.00029978927523745697,2.194803869345289e-6
3.25,2.2,-0.0002922172725851487,2.207844079678441e-6
3.25,2.25,-0.0002847938492642712,2.184846028732766e-6
3.25,2.3,-0.0002775289522512296,2.1342153369517647e-6
3.25,2.35,-0.0002704294945366691,2.069421692421484e-6
3.25,2.4,-0.0002635001162438254,1.9906104679185657e-6
3.25,2.45,-0.00025674372434506725,1.9039824554628344e-6
3.25,2.5,-0.0002501618846715339,1.8128054242970968e-6
3.25,2.5500000000000003,-0.00024375511265064645,1.7195297036619707e-6
3.25,2.6,-0.0002375230929374387,1.6259870088946985e-6
3.25,2.65,-0.00023146484806091353,1.533506058545343e-6
3.25,2.7,-0.00022557886982557625,1.4431624822839814e-6
3.25,2.75,-0.0002198632230456755,1.3555757939844623e-6
3.25,2.8000000000000003,-0.00021431562841291008,1.2712761990333254e-6
3.25,2.85,-0.0002089335294074911,1.190586245698776e-6
3.25,2.9,-0.00020371414685105746,1.1137011060217777e-6
3.25,2.95,-0.0001986545237752444,1.040717737753403e-6
3.25,3.,-0.00019375156261778183,9.716590144771592e-7
3.25,3.25,-0.0001714719566990471,6.827082012488158e-7
3.25,3.5,-0.0001526062734495197,4.751156999399425e-7
3.25,3.75,-0.00013673118723859265,3.293510089130193e-7
3.25,4.,-0.0001234443785334836,2.2816099690960937e-7
3.25,4.25,-0.00011237660351202269,1.5811296556839864e-7
3.25,4.5,-0.00010319657702593203,1.1019102426497972e-7
3.25,4.75,-0.00009561189861628582,7.917349216456072e-8
3.25,5.,-0.00008936773458416414,5.410906880572771e-8
3.25,5.25,-0.00008424425406096769,3.818805788076613e-8
3.25,5.5,-0.00008005343494194201,1.525336406192775e-8
3.25,5.75,-0.00007663562977348926,1.8211692512273402e-8
3.25,6.,-0.00007385613838312387,1.3854124505783714e-8
3.25,6.25,-0.00007160193903349184,9.381431780941876e-9
3.25,6.5,-0.00006977866558665703,6.829615760705092e-9
3.25,6.75,-0.00006830787455212101,4.9954355040807575e-9
3.25,7.,-0.00006712461667797477,3.658648311421391e-9
3.25,7.25,-0.00006617530871721688,2.6865965059997676e-9
3.25,7.5,-0.00006541588919141583,1.9887243699165565e-9
3.25,7.75,-0.0000648102352392815,1.2908343863205982e-9
3.25,8.,-0.0000643288144126486,9.63897410646104e-10
3.25,8.25,-0.00006394754442264658,6.972400600673348e-10
3.25,8.5,-0.0000636468345137049,5.201086708940626e-10
3.25,8.75,-0.0000634107837567164,3.887303142682992e-10
3.25,9.,-0.00006322651368524098,2.2306361255721233e-10
3.25,9.25,-0.00006308361506089034,1.0724986120014789e-10
3.25,9.5,-0.00006297369095296977,7.835589636981041e-11
3.25,9.75,-0.00006288998062980785,5.737987537370037e-11
3.25,10.,-0.00006282705091147404,4.2112239043157196e-11
3.35,0.15,-0.0011088216616884175,0.0004224973505968757
3.35,0.2,-0.0010573175619308334,0.0003852281592076536
3.35,0.25,-0.0010118635030888761,0.00035147142642200156
3.35,0.30000000000000004,-0.0009707092403562138,0.0003207377378857503
3.35,0.35,-0.0009328349012844091,0.00029268501888413513
3.35,0.4,-0.0008975783195928265,0.00026701103162642733
3.35,0.45000000000000007,-0.000864478038064115,0.00024343528236322955
3.35,0.5,-0.000833196288933378,0.00022174905000896434
3.35,0.55,-0.0008034768829072156,0.00020174409254794187
3.35,0.6,-0.0007751202355175756,0.00018324529908109774
3.35,0.65,-0.0007479675936263771,0.00016610318333535137
3.35,0.7000000000000001,-0.0007218905634526637,0.0001501910257830499
3.35,0.7500000000000001,-0.0006967838728540928,0.00013537926094901417
3.35,0.8,-0.0006725602022288374,0.00012157755487222943
3.35,0.8500000000000001,-0.0006491463916158079,0.00010867738785727684
3.35,0.9,-0.0006264805943496664,0.00009658812838849243
3.35,0.9500000000000001,-0.0006045101004334303,0.0000852568699682368
3.35,1.,-0.0005831896454334683,0.00007460250725204083
3.35,1.05,-0.0005624800787946866,0.0000645682429491921
3.35,1.1,-0.0005423473030927263,0.000055098492763602986
3.35,1.15,-0.0005227614207741182,0.000046143662618430294
3.35,1.2,-0.0005036960419976513,0.000037659214596849296
3.35,1.25,-0.00048512771907952365,0.000029607393878898318
3.35,1.3,-0.0004670354814946411,0.000021941320329531928
3.35,1.35,-0.0004494004514958365,0.000014639748428673088
3.35,1.4,-0.0004322055249028247,7.668916863319813e-6
3.35,1.45,-0.00041543510495957133,1.0002275419908075e-6
3.35,1.5,-0.00039907487968666706,-5.388280079356405e-6
3.35,1.55,-0.00038311163508754586,-0.000011524311829961165
3.35,1.6,-0.0003675330980604322,-0.00001742422472830209
3.35,1.65,-0.00035232780403308,-0.000023107043938063333
3.35,1.7,-0.00035319447048084746,-0.000012882344642667733
3.35,1.75,-0.00035040491475917137,-6.481722223551601e-6
3.35,1.8,-0.00034449071992761094,-3.379082762935688e-6
3.35,1.85,-0.0003375092541996078,-1.5209012149482344e-6
3.35,1.9,-0.00033004735887158905,-3.235049524291981e-7
3.35,1.95,-0.00032236689735340294,4.725029699623423e-7
3.35,2.,-0.0003146090367274277,1.0060986248140009e-6
3.35,2.0500000000000003,-0.0003068583999297848,1.3608638624179603e-6
3.35,2.1,-0.00029916918673053415,1.590055936691358e-6
3.35,2.15,-0.00029157762988809037,1.729443338515811e-6
3.35,2.2,-0.00028410861343908836,1.8040637585548035e-6
3.35,2.25,-0.00027677947937389626,1.8316808334441909e-6
3.35,2.3,-0.0002696023546194794,1.825302261435611e-6
3.35,2.35,-0.0002625856440047693,1.7943118027862305e-6
3.35,2.4,-0.0002557350266695985,1.7459407995053483e-6
3.35,2.45,-0.0002490541432770291,1.685515799698656e-6
3.35,2.5,-0.00024254508335176575,1.6170498542212642e-6
3.35,2.5500000000000003,-0.00023620873924362957,1.5435849880976308e-6
3.35,2.6,-0.00023004506862599943,1.467420035966083e-6
3.35,2.65,-0.00022405329275735286,1.390258677465392e-6
3.35,2.7,-0.00021823204867368033,1.3134716626481938e-6
3.35,2.75,-0.00021257950771917162,1.237940822837512e-6
3.35,2.8000000000000003,-0.00020709346906604216,1.164611316856461e-6
3.35,2.85,-0.0002017714343676291,1.09330451870238e-6
3.35,2.9,-0.00019661066798166011,1.0250408392684747e-6
3.35,2.95,-0.0001916082460163548,9.598009096445153e-7
3.35,3.,-0.00018676109661680638,8.977268265880937e-7
3.35,3.25,-0.00016474033707896934,6.348644842705804e-7
3.35,3.5,-0.00014610112030560965,4.4351721266807547e-7
3.35,3.75,-0.0001304220229804416,3.081288315618443e-7
3.35,4.,-0.00011730306906256223,2.1371385142016108e-7
3.35,4.25,-0.00010637771650369115,1.4842045846437694e-7
3.35,4.5,-0.00009731754181136601,1.0328553036814355e-7
3.35,4.75,-0.00008983299079710368,7.216925520863934e-8
3.35,5.,-0.0000836719368627833,5.068036191538047e-8
3.35,5.25,-0.00007861704148935008,3.299928001801499e-8
3.35,5.5,-0.00007448252193595813,2.3165026221349215e-8
3.35,5.75,-0.00007111070527903378,1.7730863884261416e-8
3.35,6.,-0.00006836860657743331,1.2696350326724744e-8
3.35,6.25,-0.00006614467616911797,9.132604898056253e-9
3.35,6.5,-0.00006434579874721759,6.3586313958202125e-9
3.35,6.75,-0.00006289458477713582,4.647647109006013e-9
3.35,7.,-0.00006172696674349855,3.4199425209087073e-9
3.35,7.25,-0.0000607900945120403,2.4961044449504617e-9
3.35,7.5,-0.00006004051285915524,1.846809411954896e-9
3.35,7.75,-0.00005944259788064038,1.1975171467241887e-9
3.35,8.,-0.000058967226025392026,8.660898407958015e-10
3.35,8.25,-0.00005859064880375535,6.448847365131665e-10
3.35,8.5,-0.00005829354699199521,4.811999194834042e-10
3.35,8.75,-0.000058060239819354706,3.5976038811956317e-10
3.35,9.,-0.00005787802677778635,2.0943696587118546e-10
3.35,9.25,-0.000057736642058370017,9.829297426444845e-11
3.35,9.5,-0.000057627804007243855,7.186295197694585e-11
3.35,9.75,-0.00005754484428951152,5.2664512101329233e-11
3.35,10.,-0.00005748240358202997,3.868188899074955e-11
3.45,0.15,-0.0010947288609810606,0.0004044308334815208
3.45,0.2,-0.0010444522609027761,0.00036907777038207453
3.45,0.25,-0.0009999123681585617,0.00033703817425622534
3.45,0.30000000000000004,-0.0009594834248536665,0.0003079002615542987
3.45,0.35,-0.0009222128528267484,0.00028131240644867727
3.45,0.4,-0.0008874788446456737,0.000256969683549746
3.45,0.45000000000000007,-0.0008548458313714739,0.00023462111983769344
3.45,0.5,-0.0008239934246697555,0.00021405260377962325
3.45,0.55,-0.0007946774745154558,0.0001951163842519076
3.45,0.6,-0.0007667069170912476,0.00017760518678132582
3.45,0.65,-0.0007399291142407007,0.0001613778532215921
3.45,0.7000000000000001,-0.0007142200948746186,0.00014633956077197757
3.45,0.7500000000000001,-0.0006894777925284466,0.00013234918298533752
3.45,0.8,-0.000665617203010085,0.00011930390957630541
3.45,0.8500000000000001,-0.0006425668220146828,0.00010707918407701605
3.45,0.9,-0.0006202659648986476,0.00009573833974066924
3.45,0.9500000000000001,-0.0005986627119027794,0.00008505755352860927
3.45,1.,-0.0005777123077483184,0.00007503289245073424
3.45,1.05,-0.0005573758982883814,0.00006560249372183544
3.45,1.1,-0.0005376195217631299,0.000056707132107016106
3.45,1.15,-0.0005184132954345163,0.00004830827565496126
3.45,1.2,-0.0004997307542290694,0.000040359201263888704
3.45,1.25,-0.0004815483090788703,0.00003282486279242722
3.45,1.3,-0.000463844800523531,0.000025662570023165794
3.45,1.35,-0.00044660112883561007,0.000018848729912439863
3.45,1.4,-0.0004297999461267969,0.000012351480211405326
3.45,1.45,-0.00041342539902371086,6.144097426850361e-6
3.45,1.5,-0.00039746291287053097,2.0104876036696698e-7
3.45,1.55,-0.00038189901022877415,-5.490417161267203e-6
3.45,1.6,-0.0003667211578474056,-0.000010957679928646125
3.45,1.65,-0.0003519176373729254,-0.000016218060811889947
3.45,1.7,-0.0003374774359338212,-0.000021288004139857948
3.45,1.75,-0.00033755087463145937,-0.0000120214544067385
3.45,1.8,-0.00033434883612292143,-6.21006895404466e-6
3.45,1.85,-0.00032835205434937327,-3.3767188371233194e-6
3.45,1.9,-0.00032141525686542056,-1.6694709889485669e-6
3.45,1.95,-0.00031406714197344305,-5.614212266396657e-7
3.45,2.,-0.00030654331744095253,1.8166042846102766e-7
3.45,2.0500000000000003,-0.0002989705259720327,6.857528014704638e-7
3.45,2.1,-0.00029142450671284267,1.0261632023513727e-6
3.45,2.15,-0.00028395355816376844,1.2512776474817933e-6
3.45,2.2,-0.0002765897761722325,1.3936745801329422e-6
3.45,2.25,-0.0002693550259199374,1.4760070855657876e-6
3.45,2.3,-0.0002622643774077275,1.5145160031452003e-6
3.45,2.35,-0.00025532820585507103,1.5210131153546016e-6
3.45,2.4,-0.00024855353947749815,1.504232715532816e-6
3.45,2.45,-0.0002419449590958819,1.4707060887234036e-6
3.45,2.5,-0.00023550521863066671,1.4253618484215001e-6
3.45,2.5500000000000003,-0.0002292356851328877,1.37191505056864e-6
3.45,2.6,-0.00022313665837055293,1.3131892944648338e-6
3.45,2.65,-0.000217207607798696,1.2513070764185656e-6
3.45,2.7,-0.00021144735149605166,1.188329620580616e-6
3.45,2.75,-0.00020585419347268766,1.1243670046939673e-6
3.45,2.8000000000000003,-0.00020042603055420844,1.0613907882878063e-6
3.45,2.85,-0.00019516043665699308,9.999375401095745e-7
3.45,2.9,-0.00019005473000573213,9.398948776228894e-7
3.45,2.95,-0.00018510602730292987,8.822120009838348e-7
3.45,3.,-0.0001803112877905023,8.269113839384464e-7
3.45,3.25,-0.00015853365821329169,5.892883248599494e-7
3.45,3.5,-0.0001401073830418391,4.135135563603041e-7
3.45,3.75,-0.00012461281028992583,2.880328258860333e-7
3.45,4.,-0.0001116520881613818,2.0006750103848214e-7
3.45,4.25,-0.00010086113828615821,1.3904056967337336e-7
3.45,4.5,-0.00009191416902584364,9.677238926015619e-8
3.45,4.75,-0.00008452426214175133,6.762114091995997e-8
3.45,5.,-0.00007844181141772941,4.662628749692614e-8
3.45,5.25,-0.00007345180822212143,3.080826829090469e-8
3.45,5.5,-0.00006937056986300595,2.36855643466076e-8
3.45,5.75,-0.00006604227980373512,1.6555835548562217e-8
3.45,6.,-0.00006333556902843662,1.1840714225379084e-8
3.45,6.25,-0.00006114027707840905,8.512918303198473e-9
3.45,6.5,-0.00005936447073409007,5.916159530127514e-9
3.45,6.75,-0.000057931757680251485,4.3221857494289305e-9
3.45,7.,-0.000056778905512543146,3.1779691459101573e-9
3.45,7.25,-0.00005585375903409443,2.3179709764304963e-9
3.45,7.5,-0.000055113438118566185,1.866466262321069e-9
3.45,7.75,-0.00005452279245856602,1.1106702168351768e-9
3.45,8.,-0.00005405308680714858,8.008434748278713e-10
3.45,8.25,-0.00005368088978614662,5.964554971210926e-10
3.45,8.5,-0.000053387140204074244,4.451815897258543e-10
3.45,8.75,-0.000053156366544092005,3.329224991527194e-10
3.45,9.,-0.000052976037459191364,1.9636325162728733e-10
3.45,9.25,-0.00005283602347956577,9.024669264656986e-11
3.45,9.5,-0.0000527281525180399,6.602727899477322e-11
3.45,9.75,-0.0000526458440404505,4.8424278990951905e-11
3.45,10.,-0.000052583808882400955,3.5595491574354383e-11
3.55,0.15,-0.0010816233551660072,0.0003872439842528585
3.55,0.2,-0.0010324646785781432,0.0003536798446961032
3.55,0.25,-0.0009887543383581597,0.00032326860337770027
3.55,0.30000000000000004,-0.0009489809292763965,0.00029560740738661167
3.55,0.35,-0.0009122537636336182,0.0002703546445418883
3.55,0.4,-0.0008779882008754108,0.0002472653614223279
3.55,0.45000000000000007,-0.0008457725459354675,0.0002260471127124462
3.55,0.5,-0.0008153024611682064,0.00020654718739485448
3.55,0.55,-0.0007863449318290627,0.0001885722587104833
3.55,0.6,-0.0007587167867085815,0.00017197318390374495
3.55,0.65,-0.0007322710603246645,0.00015660689796451275
3.55,0.7000000000000001,-0.0007068878903685712,0.00014235162158864588
3.55,0.7500000000000001,-0.0006824681927893835,0.00012910777580964759
3.55,0.8,-0.0006589291205634012,0.00011677494509822802
3.55,0.8500000000000001,-0.0006362007139779294,0.00010527240211746086
3.55,0.9,-0.0006142233738704065,0.00009452038981836407
3.55,0.9500000000000001,-0.0005929459195758473,0.00008445231132550525
3.55,1.,-0.0005723240725469015,0.00007500223853584365
3.55,1.05,-0.0005523192564092878,0.00006612090168308564
3.55,1.1,-0.000532897636543332,0.000057755447227525025
3.55,1.15,-0.0005140293438537759,0.000049863584664279915
3.55,1.2,-0.0004956878421327863,0.00004240453089185143
3.55,1.25,-0.00047784940872263237,0.000035340184799511004
3.55,1.3,-0.00046049270552581595,0.000028639829736091583
3.55,1.35,-0.0004435984227335744,0.000022270317569917752
3.55,1.4,-0.000427148981567322,0.000016203114577386757
3.55,1.45,-0.0004111282852602889,0.000010415996068684945
3.55,1.5,-0.0003955215097282685,4.887239487025882e-6
3.55,1.55,-0.0003803149270814577,-4.092930759363924e-7
3.55,1.6,-0.00036549575644900545,-5.487253633949113e-6
3.55,1.65,-0.0003510520376208717,-0.00001036569776946127
3.55,1.7,-0.00033697252382736473,-0.000015061824463926353
3.55,1.75,-0.000323246590626492,-0.0000195871289266325
3.55,1.8,-0.00032263192685255964,-0.000011189707588299738
3.55,1.85,-0.00031908415932787763,-5.914214187628826e-6
3.55,1.9,-0.00031303795553136427,-3.3286072861081527e-6
3.55,1.95,-0.00030616566121378257,-1.7618097051839499e-6
3.55,2.,-0.0002989436277040163,-7.382804496297926e-7
3.55,2.0500000000000003,-0.00029158382100189493,-4.637769733469065e-8
3.55,2.1,-0.0002841999963514243,4.2773662791117635e-7
3.55,2.15,-0.0002768598967451115,7.523300517590578e-7
3.55,2.2,-0.0002696065124296004,9.71163974616818e-7
3.55,2.25,-0.00026246822169254195,1.1138608562164583e-6
3.55,2.3,-0.00025546418053170396,1.2010207217670122e-6
3.55,2.35,-0.00024860742357661326,1.247417350447289e-6
3.55,2.4,-0.00024190676018277365,1.2638338253948976e-6
3.55,2.45,-0.0002353679912417676,1.2582656387344457e-6
3.55,2.5,-0.00022899472143458712,1.2367047511165682e-6
3.55,2.5500000000000003,-0.00022278891948951108,1.2036865314539956e-6
3.55,2.6,-0.0002167513154847951,1.1625759726192897e-6
3.55,2.65,-0.00021088168937089945,1.1160692240141695e-6
3.55,2.7,-0.00020517908486446712,1.0661959055563506e-6
3.55,2.75,-0.00019964197091005615,1.014414607640999e-6
3.55,2.8000000000000003,-0.00019426836552391814,9.619052308279118e-7
3.55,2.85,-0.0001890559321409972,9.095395414858171e-7
3.55,2.9,-0.00018400205552465443,8.57970331121546e-7
3.55,2.95,-0.0001791039022550542,8.076767042679734e-7
3.55,3.,-0.0001743584694199447,7.590043020832638e-7
3.55,3.25,-0.00015280957749254058,5.458266655263314e-7
3.55,3.5,-0.00013458381125310806,3.8500890434564855e-7
3.55,3.75,-0.00011926320278046752,2.6900119966705464e-7
3.55,4.,-0.00010645183660159474,1.8681428914487578e-7
3.55,4.25,-0.00009578788560932273,1.3014853312580854e-7
3.55,4.5,-0.00008694798203046956,9.06363407472471e-8
3.55,4.75,-0.00007964765184636456,6.332695839199039e-8
3.55,5.,-0.00007363963826224495,4.4425564946117945e-8
3.55,5.25,-0.00006871111333278052,2.8753216488482374e-8
3.55,5.5,-0.00006468036618279724,2.2163875145611643e-8
3.55,5.75,-0.000061393327725775,1.5723590051137004e-8
3.55,6.,-0.00005872015317302916,1.126483550969342e-8
3.55,6.25,-0.00005655199465689639,8.091221285981402e-9
3.55,6.5,-0.00005479803743273912,5.5024719993899875e-9
3.55,6.75,-0.00005338283386163324,4.017947730658531e-9
3.55,7.,-0.00005224394344291917,2.9518953225115023e-9
3.55,7.25,-0.00005132987052208002,2.1515840364786168e-9
3.55,7.5,-0.00005059828117003608,1.7335582056497451e-9
3.55,7.75,-0.00005001447514651085,1.2456367607169413e-9
3.55,8.,-0.000049550086398638886,7.405595587445506e-10
3.55,8.25,-0.000049181985172273345,5.516767872198016e-10
3.55,8.5,-0.00004889135577971884,4.1185401919126893e-10
3.55,8.75,-0.000048662925839251194,2.3593640096372746e-10
3.55,9.,-0.000048484325003212194,1.1366173087901284e-10
3.55,9.25,-0.00004834555356510969,8.30021498852019e-11
3.55,9.5,-0.000048238543711139345,6.077016938711016e-11
3.55,9.75,-0.00004815679844984997,4.46021855110253e-11
3.55,10.,-0.00004809509535203674,3.281172166922589e-11
3.65,0.15,-0.0010694463135478196,0.00037091824074892777
3.65,0.2,-0.0010213052794085615,0.0003390311863312929
3.65,0.25,-0.0009783472722588486,0.00031012464639618674
3.65,0.30000000000000004,-0.0009391659154571279,0.0002838293442496366
3.65,0.35,-0.0009029274384575974,0.00025983252201333814
3.65,0.4,-0.0008690814213908779,0.00023786805858528638
3.65,0.45000000000000007,-0.0008372381813893308,0.00021772680037034791
3.65,0.5,-0.0008071082000699163,0.0001991987041215866
3.65,0.55,-0.000778468757936969,0.0001821378598358069
3.65,0.6,-0.0007511439909768789,0.00016638108815598995
3.65,0.65,-0.0007249921925071501,0.00015180219036029852
3.65,0.7000000000000001,-0.0006998973140325773,0.00013828749322495368
3.65,0.7500000000000001,-0.0006757630430701795,0.00012574295055386303
3.65,0.8,-0.0006525085393894568,0.00011406729921364109
3.65,0.8500000000000001,-0.0006300652815145155,0.00010317744657872135
3.65,0.9,-0.0006083746817222166,0.00009301394467176613
3.65,0.9500000000000001,-0.0005873862482534796,0.00008349887296079652
3.65,1.,-0.0005670561467619804,0.00007458610724515294
3.65,1.05,-0.0005473460591859004,0.00006621153648136697
3.65,1.1,-0.0005282222682244917,0.00005833366158248079
3.65,1.15,-0.0005096549156625214,0.000050910225752054676
3.65,1.2,-0.0004916173965014211,0.000043897812012815484
3.65,1.25,-0.0004740858604615145,0.00003726662067394702
3.65,1.3,-0.00045703879927334363,0.00003097897623014433
3.65,1.35,-0.00044045670315232097,0.000025020136642056124
3.65,1.4,-0.0004243217735248255,0.0000193422705076601
3.65,1.45,-0.00040861768182389835,0.000013939390116337702
3.65,1.5,-0.0003933293662588265,8.780963778979916e-6
3.65,1.55,-0.0003784428600646008,3.847598033752259e-6
3.65,1.6,-0.0003639451459800173,-8.754196308933008e-7
3.65,1.65,-0.000349824032677497,-5.409134195313663e-6
3.65,1.7,-0.0003360680496381764,-9.764746709992988e-6
3.65,1.75,-0.0003226663575804288,-0.000013958656952720093
3.65,1.8,-0.0003096086720439043,-0.000018001400708658386
3.65,1.85,-0.00030839961140982197,-0.000010391850468602012
3.65,1.9,-0.000304565335600233,-5.604169181869885e-6
3.65,1.95,-0.0002984987860063479,-3.2459037550932506e-6
3.65,2.,-0.0002917081008065882,-1.809489254883537e-6
3.65,2.0500000000000003,-0.0002846224891099255,-8.65534913986111e-7
3.65,2.1,-0.0002774326247057019,-2.2285828128683393e-7
3.65,2.15,-0.0002702405682274169,2.2150107032635436e-7
3.65,2.2,-0.00026310686583944884,5.292977976899716e-7
3.65,2.25,-0.0002560697339321348,7.402799282056117e-7
3.65,2.3,-0.0002491542113335025,8.812419207878124e-7
3.65,2.35,-0.000242377024158639,9.709332580802848e-7
3.65,2.4,-0.00023574938510423555,1.0227987200678323e-6
3.65,2.45,-0.00022927870528482202,1.0466747212761816e-6
3.65,2.5,-0.0002229696928822543,1.0498653699938533e-6
3.65,2.5500000000000003,-0.0002168250865535255,1.0378414363350612e-6
3.65,2.6,-0.00021084616130063612,1.01481611932086e-6
3.65,2.65,-0.00020503308717674624,9.838919819422746e-7
3.65,2.7,-0.00019938518973864093,9.475613056141876e-7
3.65,2.75,-0.0001939011430813875,9.076356182620405e-7
3.65,2.8000000000000003,-0.0001885791154989644,8.655447901425358e-7
3.65,2.85,-0.00018341688115061747,8.223843233785822e-7
3.65,2.9,-0.0001784119068754855,7.789753444684101e-7
3.65,2.95,-0.00017356142053348523,7.35945697400163e-7
3.65,3.,-0.00016886246540496756,6.937589035906739e-7
3.65,3.25,-0.00014752912895882862,5.043478723926696e-7
3.65,3.5,-0.00012949243398469674,3.5792948179487276e-7
3.65,3.75,-0.00011433605260601648,2.5096964159591743e-7
3.65,4.,-0.00010166584698489807,1.750130991039862e-7
3.65,4.25,-0.00009112205232294062,1.2181044958434976e-7
3.65,4.5,-0.0000823835365232251,8.486747406317107e-8
3.65,4.75,-0.00007516809490812386,5.928597191744557e-8
3.65,5.,-0.00006923066342987146,4.157453199501277e-8
3.65,5.25,-0.00006436045765927499,1.6937272029934457e-8
3.65,5.5,-0.00006037762036886542,2.0658236989887788e-8
3.65,5.75,-0.000057129729351667536,1.4710340108338763e-8
3.65,6.,-0.00005448837926721473,1.0507800715452804e-8
3.65,6.25,-0.0000523459639235215,7.542742968584472e-9
3.65,6.5,-0.00005061272811158755,5.231802974883597e-9
3.65,6.75,-0.00004921412014694089,3.733830964899876e-9
3.65,7.,-0.00004808845134170684,2.740892211287806e-9
3.65,7.25,-0.000047184852724804126,2.1847749897874235e-9
3.65,7.5,-0.000046461509724639024,1.6091532378635512e-9
3.65,7.75,-0.00004588415030965579,1.153410822960551e-9
3.65,8.,-0.00004542475986533838,6.848746783724106e-10
3.65,8.25,-0.00004506049587077678,5.102852225377609e-10
3.65,8.5,-0.00004477277650125281,3.8102598886365774e-10
3.65,8.75,-0.00004454651910970012,2.2071649759605738e-10
3.65,9.,-0.00004436950676754048,1.0463944130395444e-10
3.65,9.25,-0.000044231863426595396,7.646418418686025e-11
3.65,9.5,-0.00004412562063462235,5.602285780734965e-11
3.65,9.75,-0.000044044360994334123,4.114846629394136e-11
3.65,10.,-0.0000439829256395461,3.0294512761547786e-11
3.75,0.15,-0.0010581408976054428,0.00035542838023128057
3.75,0.2,-0.001010925733879547,0.0003250820735492758
3.75,0.25,-0.0009686495821015331,0.0002975680058448181
3.75,0.30000000000000004,-0.0009300025221235261,0.0002725420906205698
3.75,0.35,-0.0008942031138772624,0.00024971938581709965
3.75,0.4,-0.0008607324441582011,0.00022882261984921628
3.75,0.45000000000000007,-0.000829221121592004,0.0002096689282413478
3.75,0.5,-0.0007993933072496172,0.0001920537712467611
3.75,0.55,-0.0007710357972314907,0.00017582560962989215
3.75,0.6,-0.0007439794897613044,0.00016086649422277118
3.75,0.65,-0.0007180875505093041,0.00014701383995023695
3.75,0.7000000000000001,-0.0006932474683325668,0.00013419119994412254
3.75,0.7500000000000001,-0.000669365503814457,0.00012228401472745998
3.75,0.8,-0.0006463626812260152,0.00011121041721373225
3.75,0.8500000000000001,-0.0006241718160325068,0.00010090179688007975
3.75,0.9,-0.0006027352608426019,0.00009127731754000553
3.75,0.9500000000000001,-0.0005820031640513479,0.00008227745317325517
3.75,1.,-0.0005619321033741036,0.00007385214236622754
3.75,1.05,-0.0005424839992661336,0.00006594986787246404
3.75,1.1,-0.000523625241102313,0.000058517807369461335
3.75,1.15,-0.0005053259776452036,0.000051520456366619836
3.75,1.2,-0.00048755953611636667,0.00004492366052238396
3.75,1.25,-0.00047030194314664066,0.00003868702881669678
3.75,1.3,-0.00045353152728663473,0.00003278726505548857
3.75,1.35,-0.00043722858741679767,0.00002718981723507036
3.75,1.4,-0.0004213751148402008,0.000021877447035004833
3.75,1.45,-0.00040595455942264795,0.000016819943637977276
3.75,1.5,-0.0003909516321063616,0.000012000326481650275
3.75,1.55,-0.00037635213763147836,7.395267964947858e-6
3.75,1.6,-0.00036214283247147465,2.9947475414767236e-6
3.75,1.65,-0.0003483113039087128,-1.2241739649167726e-6
3.75,1.7,-0.0003348458669049111,-5.272821566983349e-6
3.75,1.75,-0.0003217354760033648,-9.165251855673955e-6
3.75,1.8,-0.00030896964996816894,-0.00001291252355126117
3.75,1.85,-0.0002965384072453387,-0.000016526633280181764
3.75,1.9,-0.0002948184347952519,-9.632189702679921e-6
3.75,1.95,-0.0002907501314481965,-5.2874778080580715e-6
3.75,2.,-0.00028468865010400146,-3.1377162125506997e-6
3.75,2.0500000000000003,-0.000277994236153136,-1.8220224848240177e-6
3.75,2.1,-0.00027105363289716506,-9.527501859690366e-7
3.75,2.15,-0.00026403833484082127,-3.570108648158119e-7
3.75,2.2,-0.0002570398716344626,5.817124534141221e-8
3.75,2.25,-0.00025011231258715113,3.487644288829362e-7
3.75,2.3,-0.00024328958187296381,5.507136965850526e-7
3.75,2.35,-0.00023659371978319537,6.883894600623894e-7
3.75,2.4,-0.00023003927445128654,7.788029069299594e-7
3.75,2.45,-0.00022363582914977135,8.341973716774996e-7
3.75,2.5,-0.0002173895479151615,8.635334701605516e-7
3.75,2.5500000000000003,-0.00021130416757236025,8.734816326044347e-7
3.75,2.6,-0.00020538165997056022,8.690680256479618e-7
3.75,2.65,-0.0001996226887392173,8.552464224461601e-7
3.75,2.7,-0.0001940269331291648,8.315047453105089e-7
3.75,2.75,-0.0001885933231001852,8.035399637038618e-7
3.75,2.8000000000000003,-0.00018332021350059633,7.7188946077757e-7
3.75,2.85,-0.00017820551544109228,7.379040084623295e-7
3.75,2.9,-0.00017324679694819995,7.025933494408368e-7
3.75,2.95,-0.00016844136115662145,6.667391439252074e-7
3.75,3.,-0.00016378630780316,6.309342964642224e-7
3.75,3.25,-0.00014265645424339503,4.64711101743774e-7
3.75,3.5,-0.00012479830117015676,3.3217891750369284e-7
3.75,3.75,-0.00010979716038660349,2.3383873655675232e-7
3.75,4.,-0.00009726054056201399,1.634980912808585e-7
3.75,4.25,-0.00008683057178854127,1.1394082276289371e-7
3.75,4.5,-0.0000781881874787117,7.942133178205537e-8
3.75,4.75,-0.00007105329272229493,5.5485072089847954e-8
3.75,5.,-0.00006518287251961567,3.889785193379421e-8
3.75,5.25,-0.000060368059721442644,1.5961670917315944e-8
3.75,5.5,-0.000056430741732051213,1.9339642343656075e-8
3.75,5.75,-0.00005322005026927264,1.3734732547143226e-8
3.75,6.,-0.00005060894096525447,9.801620700407992e-9
3.75,6.25,-0.0000484909835819195,7.03392411694891e-9
3.75,6.5,-0.000046777427769525385,4.864812526788839e-9
3.75,6.75,-0.00004539457256399312,3.4687456336641477e-9
3.75,7.,-0.00004428144384530083,2.544139165479428e-9
3.75,7.25,-0.000043387768783996997,2.028282625798146e-9
3.75,7.5,-0.0000426722272093183,1.4928640085866461e-9
3.75,7.75,-0.000042100954968245466,8.521000533043711e-10
3.75,8.,-0.00004164627236771319,6.334451784720946e-10
3.75,8.25,-0.000041285610732734095,4.720312945041567e-10
3.75,8.5,-0.000041000611273193935,3.525160237365576e-10
3.75,8.75,-0.00004077637233388991,2.0626455381753724e-10
3.75,9.,-0.00004060082335749128,9.648282269425403e-11
3.75,9.25,-0.00004046420628036982,7.054972414371943e-11
3.75,9.5,-0.000040358647449559374,5.172534811223855e-11
3.75,9.75,-0.00004027780539697402,3.801972664918985e-11
3.75,10.,-0.00004021658187767494,2.801243378968213e-11
3.85,0.15,-0.0010476524277002318,0.0003407036530861144
3.85,0.2,-0.0010012791829866164,0.0003118017076937157
3.85,0.25,-0.0009596205695194535,0.0002855982804279289
3.85,0.30000000000000004,-0.0009214552539859241,0.00026175993556154693
3.85,0.35,-0.0008860499083478224,0.00024001577383513085
3.85,0.4,-0.0008529146220626822,0.00022010605520388343
3.85,0.45000000000000007,-0.0008216987075188469,0.00020186076310146537
3.85,0.5,-0.0007921389504643264,0.00018511166931928723
3.85,0.55,-0.0007640309397419356,0.00016967006521554522
3.85,0.6,-0.0007372118293213354,0.00015543393187322416
3.85,0.65,-0.0007115492969771884,0.00014226698867823026
3.85,0.7000000000000001,-0.0006869341103428321,0.00013008234271125218
3.85,0.7500000000000001,-0.0006632749167406897,0.00011877162428484142
3.85,0.8,-0.000640494470759055,0.00010826329196133905
3.85,0.8500000000000001,-0.0006185268287744766,0.00009847805409157826
3.85,0.9,-0.0005973152158506358,0.00008936150450028686
3.85,0.9500000000000001,-0.0005768103735739044,0.00008083958719111103
3.85,1.,-0.0005569692603448299,0.00007286372495020257
3.85,1.05,-0.0005377540153893491,0.00006538857270721118
3.85,1.1,-0.0005191311236675344,0.00005837341061002018
3.85,1.15,-0.0005010707362391535,0.00005177028446679466
3.85,1.2,-0.00048354611256628426,0.000045552839416191314
3.85,1.25,-0.00046653315960717257,0.00003968327333564404
3.85,1.3,-0.0004500100485476076,0.000034132192978582093
3.85,1.35,-0.00043395689438177577,0.000028875838593307463
3.85,1.4,-0.00041835548678645666,0.00002389044727558315
3.85,1.45,-0.00040318906315897716,0.000019150457611699623
3.85,1.5,-0.0003884421165359143,0.00001463766726198044
3.85,1.55,-0.00037410023253112184,0.00001033911902639155
3.85,1.6,-0.0003601499505382913,6.227162131549539e-6
3.85,1.65,-0.0003465786453129506,2.2934508587368462e-6
3.85,1.7,-0.00033337442573886045,-1.4759165541142032e-6
3.85,1.75,-0.00032052604813555074,-5.094126562071887e-6
3.85,1.8,-0.00030802284190855245,-8.573526116586712e-6
3.85,1.85,-0.0002958546457048363,-0.000011925578892007713
3.85,1.9,-0.00028401175253085455,-0.00001515834093264711
3.85,1.95,-0.0002818552014270936,-8.911927652714528e-6
3.85,2.,-0.00027759931883123725,-4.970105398810964e-6
3.85,2.0500000000000003,-0.00027156504029040874,-3.0113291724835167e-6
3.85,2.1,-0.00026497937270083687,-1.8072343652947406e-6
3.85,2.15,-0.00025819079739489674,-1.007722271953752e-6
3.85,2.2,-0.0002513535305027567,-4.565657805834862e-7
3.85,2.25,-0.0002445496183396461,-6.966759715144486e-8
3.85,2.3,-0.00023782730199451606,2.0355201770953573e-7
3.85,2.35,-0.00023121664756622028,3.957651805490078e-7
3.85,2.4,-0.00022473700421794427,5.290137879621266e-7
3.85,2.45,-0.00021840096927673165,6.18761873479967e-7
3.85,2.5,-0.00021221667019862952,6.761391633046507e-7
3.85,2.5500000000000003,-0.00020618916023218187,7.093124620032617e-7
3.85,2.6,-0.0002003213142137052,7.243630829517947e-7
3.85,2.65,-0.0001946144265483528,7.258985078147312e-7
3.85,2.7,-0.0001890686236121291,7.174184958384203e-7
3.85,2.75,-0.00018368315609662198,7.018200663703122e-7
3.85,2.8000000000000003,-0.00017845661117559742,6.805098732699344e-7
3.85,2.85,-0.00017338706964152714,6.557372701358787e-7
3.85,2.9,-0.00016847222436255007,6.285109212058096e-7
3.85,2.95,-0.00016370947097709725,5.99784721252468e-7
3.85,3.,-0.0001590959782881335,5.702917628111796e-7
3.85,3.25,-0.00013815855605983797,4.2677775114808355e-7
3.85,3.5,-0.00012046924637015816,3.076840267716486e-7
3.85,3.75,-0.00010561504538946737,2.1661627005339326e-7
3.85,4.,-0.0000932050034557206,1.5261075188922934e-7
3.85,4.25,-0.00008288299800771808,1.0652182382842599e-7
3.85,4.5,-0.00007433187425172667,7.430391306397172e-8
3.85,4.75,-0.00006727350140088646,5.193160443059191e-8
3.85,5.,-0.00006146678161005576,3.628075155976101e-8
3.85,5.25,-0.0000567046487270641,2.3361800091672665e-8
3.85,5.5,-0.00005281063411052023,1.80689332081801e-8
3.85,5.75,-0.00004963533739201192,1.2821820523701058e-8
3.85,6.,-0.0000470530024521022,9.145444611872609e-9
3.85,6.25,-0.00004495831402693512,6.5550626801851464e-9
3.85,6.5,-0.00004326347584437019,4.5222610287710486e-9
3.85,6.75,-0.0000418955956149807,3.3077045948157885e-9
3.85,7.,-0.00004079437914455527,2.592990990462696e-9
3.85,7.25,-0.000039910121323594904,1.882133709478419e-9
3.85,7.5,-0.00003920197314921032,1.3454656108593654e-9
3.85,7.75,-0.00003863645941605348,7.881480648512258e-10
3.85,8.,-0.00003818621997030317,5.859483002561327e-10
3.85,8.25,-0.000037828947514940414,4.3668027145129205e-10
3.85,8.5,-0.000037546496210597124,3.2615310316874355e-10
3.85,8.75,-0.00003732413725393948,1.2211442688742254e-10
3.85,9.,-0.00003714993989915531,8.909134977604267e-11
3.85,9.25,-0.000037014258788788333,6.518632169965309e-11
3.85,9.5,-0.000036909310827363815,4.782534699483091e-11
3.85,9.75,-0.00003682882707109381,3.517816601710487e-11
3.85,10.,-0.00003676776716580581,2.5938122689191795e-11
3.95,0.15,-0.0010379285386669045,0.00032672416358728047
3.95,0.2,-0.0009923204314143722,0.0002991598764060053
3.95,0.25,-0.0009512206723825182,0.00027417840950885774
3.95,0.30000000000000004,-0.000913489285750803,0.0002514675960062732
3.95,0.35,-0.0008784371763570336,0.00023071590678335743
3.95,0.4,-0.0008456011301737626,0.000211735501942112
3.95,0.45000000000000007,-0.0008146476977880285,0.00019435881400296524
3.95,0.5,-0.0007853253147916024,0.0001783868152679777
3.95,0.55,-0.0007574376932754884,0.0001636780729440785
3.95,0.6,-0.0007308277726628352,0.00015011734750521553
3.95,0.65,-0.0007053674075287428,0.00013758966609500394
3.95,0.7000000000000001,-0.0006809504029324583,0.00012598928144083913
3.95,0.7500000000000001,-0.0006574876184289322,0.00011524045690389987
3.95,0.8,-0.0006349034127901516,0.00010525356048681996
3.95,0.8500000000000001,-0.0006131329926183681,0.00009596469677048477
3.95,0.9,-0.0005921203909711412,0.00008730840989606883
3.95,0.9500000000000001,-0.0005718168976943076,0.00007922934212466041
3.95,1.,-0.0005521798215423344,0.00007167248637495534
3.95,1.05,-0.0005331715011053557,0.00006459362428887228
3.95,1.1,-0.0005147585056866576,0.00005795923104122327
3.95,1.15,-0.000496910983472251,0.0000517216380786958
3.95,1.2,-0.0004796021254707886,0.00004585097141901072
3.95,1.25,-0.000462807721530029,0.0000403151175906246
3.95,1.3,-0.0004465057903525509,0.00003508292769812348
3.95,1.35,-0.00043067626952792483,0.000030141229090167214
3.95,1.4,-0.0004153007546357585,0.000025450104756365903
3.95,1.45,-0.00040036227875818854,0.0000210085734886178
3.95,1.5,-0.00038584512548075274,0.000016779010096640615
3.95,1.55,-0.0003717346698025027,0.000012750681001927116
3.95,1.6,-0.00035801724242241393,8.90631459403901e-6
3.95,1.65,-0.0003446800136925749,5.236656271134484e-6
3.95,1.7,-0.00033171089418281875,1.7204518180521326e-6
3.95,1.75,-0.0003190984493253328,-1.6487364662085284e-6
3.95,1.8,-0.00030683182603065303,-4.886387477944648e-6
3.95,1.85,-0.0002949006895101269,-7.99860836314545e-6
3.95,1.9,-0.00028329516882098045,-0.000010997766253812412
3.95,1.95,-0.00027200580988147815,-0.00001389101910307121
3.95,2.,-0.00026947881509359437,-8.23235899994251e-6
3.95,2.0500000000000003,-0.000265076401101198,-4.6566113746582195e-6
3.95,2.1,-0.00025908852407841265,-2.872642866718635e-6
3.95,2.15,-0.0002526221223550003,-1.7715010430535303e-6
3.95,2.2,-0.0002459911960601328,-1.0369933582955173e-6
3.95,2.25,-0.00023933439375759918,-5.279370488786529e-7
3.95,2.3,-0.00023272522192047611,-1.6828066751829523e-7
3.95,2.35,-0.0002262066778918409,8.777011235264632e-8
3.95,2.4,-0.00021980536105741595,2.697984425117667e-7
3.95,2.45,-0.0002135382066414394,3.978065307779985e-7
3.95,2.5,-0.00020741606602375453,4.858042740835773e-7
3.95,2.5500000000000003,-0.00020144576737942142,5.439350691039454e-7
3.95,2.6,-0.00019563137602013423,5.796272762615415e-7
3.95,2.65,-0.00018997500332831193,5.984369458929707e-7
3.95,2.7,-0.00018447734672268748,6.046118019072274e-7
3.95,2.75,-0.00017913806200127818,6.01287731258717e-7
3.95,2.8000000000000003,-0.00017395602723161468,5.909540569697309e-7
3.95,2.85,-0.00016892953420452204,5.754945140997814e-7
3.95,2.9,-0.00016405643016579612,5.56398736027919e-7
3.95,2.95,-0.0001593342245955075,5.347990404418364e-7
3.95,3.,-0.00015476017089781282,5.115860195982946e-7
3.95,3.25,-0.00013400507193458814,3.9042278812689716e-7
3.95,3.5,-0.00011647566870400544,2.8433559656483283e-7
3.95,3.75,-0.00010176073402157556,2.0230559449118204e-7
3.95,4.,-0.0000894707804750113,1.4231746774915092e-7
3.95,4.25,-0.0000792513037590684,9.916596521134143e-8
3.95,4.5,-0.0000707869222210604,6.926394652738367e-8
3.95,4.75,-0.00006380133625635355,4.8438289437563366e-8
3.95,5.,-0.00005805524403906044,3.406478532781178e-8
3.95,5.25,-0.000053343273205336346,2.1782274691115587e-8
3.95,5.5,-0.000049490505998340696,1.687955145431442e-8
3.95,5.75,-0.00004634893029239704,1.1968094513106872e-8
3.95,6.,-0.00004379401074762197,8.531124932599195e-9
3.95,6.25,-0.000041721490430718344,5.7883530678824995e-9
3.95,6.5,-0.00004004447992887977,4.202781062919011e-9
3.95,6.75,-0.000038690856500234774,3.0713859633499287e-9
3.95,7.,-0.000037600973618192584,2.4072730424979597e-9
3.95,7.25,-0.00003672566741404124,1.7457988990126358e-9
3.95,7.5,-0.000036024538399662804,1.2450490291526783e-9
3.95,7.75,-0.00003546448266944805,7.291199583247263e-10
3.95,8.,-0.00003501844526719524,5.420825216928982e-10
3.95,8.25,-0.000034664368649187605,4.0401251348045047e-10
3.95,8.5,-0.000034384310525972064,2.3108649138659475e-10
3.95,8.75,-0.000034163707359174874,1.1284761607154373e-10
3.95,9.,-0.000033990762102662103,8.23773538667855e-11
3.95,9.25,-0.000033855937189597744,6.031083178172341e-11
3.95,9.5,-0.00003375153613432495,4.4277304018331895e-11
3.95,9.75,-0.00003367135935108966,3.2590878983724224e-11
3.95,10.,-0.000033610421839883905,2.404777649255875e-11
4.050000000000001,0.15,-0.0010289193221258357,0.00031342552153932994
4.050000000000001,0.2,-0.0009840061069140604,0.00028712797568058936
4.050000000000001,0.25,-0.0009434116553083052,0.00026328271474824463
4.050000000000001,0.30000000000000004,-0.0009060706956524487,0.00024159357075089665
4.050000000000001,0.35,-0.0008713347867556789,0.000221799794372062
4.050000000000001,0.4,-0.0008387652881753635,0.00020370203509741916
4.050000000000001,0.45000000000000007,-0.0008080446370060682,0.00018711207844358444
4.050000000000001,0.5,-0.0007789320181320235,0.0001718691043264913
4.050000000000001,0.55,-0.0007512386471250384,0.0001578540929526662
4.050000000000001,0.6,-0.0007248128127401581,0.00014493285032198097
4.050000000000001,0.65,-0.0006995302346836203,0.0001329897269034487
4.050000000000001,0.7000000000000001,-0.0006752875305292713,0.00012194559912371541
4.050000000000001,0.7500000000000001,-0.0006519976089776558,0.00011170712470740495
4.050000000000001,0.8,-0.0006295863147356878,0.00010221058863348336
4.050000000000001,0.8500000000000001,-0.0006079899192802149,0.0000933782207664665
4.050000000000001,0.9,-0.000587153202714409,0.000085151075868109
4.050000000000001,0.9500000000000001,-0.0005670279604073027,0.00007748173476799397
4.050000000000001,1.,-0.0005475718223781156,0.00007031363849124882
4.050000000000001,1.05,-0.000528747307736176,0.00006360866699045087
4.050000000000001,1.1,-0.0005105210589625448,0.00005732055778652446
4.050000000000001,1.15,-0.0004928632159369265,0.000051420365491225764
4.050000000000001,1.2,-0.0004757469000277435,0.00004587049011969412
4.050000000000001,1.25,-0.00045914778589113,0.00004064426646772218
4.050000000000001,1.3,-0.00044304374389400017,0.00003571340723504705
4.050000000000001,1.35,-0.0004274145399216264,0.000031053350287742133
4.050000000000001,1.4,-0.0004122415821891336,0.00002664288747396444
4.050000000000001,1.45,-0.00039750770682859637,0.000022461799708637948
4.050000000000001,1.5,-0.00038319699566570465,0.000018490692050752663
4.050000000000001,1.55,-0.00036929462086896577,0.000014715170647116986
4.050000000000001,1.6,-0.00035578671214434824,0.000011115245141510408
4.050000000000001,1.65,-0.0003426602429291315,7.680692898820929e-6
4.050000000000001,1.7,-0.0003299029326596364,4.397537921825199e-6
4.050000000000001,1.75,-0.00031750316268558154,1.2535080413237417e-6
4.050000000000001,1.8,-0.000305449903806351,-1.7606080687493342e-6
4.050000000000001,1.85,-0.0002937326537320312,-4.657124415558239e-6
4.050000000000001,1.9,-0.0002823413830403678,-7.443609397968275e-6
4.050000000000001,1.95,-0.00027126648842186,-0.000010128686451216814
4.050000000000001,2.,-0.00026049875218833545,-0.000012719564377785999
4.050000000000001,2.0500000000000003,-0.00025766010255120846,-7.593653178878084e-6
4.050000000000001,2.1,-0.00025314736979099693,-4.35045100536795e-6
4.050000000000001,2.15,-0.0002472224659893277,-2.7263376568250675e-6
4.050000000000001,2.2,-0.00024088410265650937,-1.720051171598565e-6
4.050000000000001,2.25,-0.00023441520041877562,-1.0459619960787449e-6
4.050000000000001,2.3,-0.0002279403805125207,-5.76517904422977e-7
4.050000000000001,2.35,-0.00022152545947432318,-2.428664946393477e-7
4.050000000000001,2.4,-0.00021520871764506432,-3.6160384024120154e-9
4.050000000000001,2.45,-0.00020901364051947519,1.6802999913673568e-7
4.050000000000001,2.5,-0.00020295499931758906,2.9020922054958905e-7
4.050000000000001,2.5500000000000003,-0.00019704208418593847,3.7567860258926446e-7
4.050000000000001,2.6,-0.00019128056513354163,4.3361350920517695e-7
4.050000000000001,2.65,-0.0001856736302400981,4.708232495778024e-7
4.050000000000001,2.7,-0.0001802227161755212,4.923219608706647e-7
4.050000000000001,2.75,-0.00017492799577760118,5.019713557720493e-7
4.050000000000001,2.8000000000000003,-0.0001697887142123194,5.027064176653471e-7
4.050000000000001,2.85,-0.0001648034271565682,4.967667546328797e-7
4.050000000000001,2.9,-0.00015997017353437326,4.859029856882499e-7
4.050000000000001,2.95,-0.00015528660332480662,4.682231852724784e-7
4.050000000000001,3.,-0.00015075007378460327,4.545632884316519e-7
4.050000000000001,3.25,-0.0001301680661758779,3.5548037507484795e-7
4.050000000000001,3.5,-0.00011279033215171678,2.6207444963290594e-7
4.050000000000001,3.75,-0.00009820756494651842,1.8773071512950758e-7
4.050000000000001,4.,-0.00008603168494094371,1.3258689030457515e-7
4.050000000000001,4.25,-0.00007590969425046923,9.292855757402378e-8
4.050000000000001,4.5,-0.00006752785954903498,6.49558091910359e-8
4.050000000000001,4.75,-0.000060611591080705194,4.542945340619002e-8
4.050000000000001,5.,-0.00005492327172301401,3.1851642870564566e-8
4.050000000000001,5.25,-0.00005025912397608961,2.2357207919297857e-8
4.050000000000001,5.5,-0.00004644569484806599,1.5776717067432348e-8
4.050000000000001,5.75,-0.00004333628658158757,1.1176925778603737e-8
4.050000000000001,6.,-0.00004080752195591005,7.955497424564674e-9
4.050000000000001,6.25,-0.000038756149694614146,5.387661187151939e-9
4.050000000000001,6.5,-0.00003709614329047629,4.2163300155147274e-9
4.050000000000001,6.75,-0.000035756113097323195,3.0726818449512824e-9
4.050000000000001,7.,-0.000034677030184024015,2.2341238864741512e-9
4.050000000000001,7.25,-0.00003381024722548302,1.5743882531222067e-9
4.050000000000001,7.5,-0.000033115794045020976,1.1519111440123605e-9
4.050000000000001,7.75,-0.000032560921566443186,6.746305166658835e-10
4.050000000000001,8.,-0.00003211886664489698,5.015673318434785e-10
4.050000000000001,8.25,-0.0000317678106396429,3.738233684055922e-10
4.050000000000001,8.5,-0.00003149000603756222,2.1551785287226167e-10
4.050000000000001,8.75,-0.00003127104748628255,1.0441675687066984e-10
4.050000000000001,9.,-0.00003109926593884914,7.626439918766072e-11
4.050000000000001,9.25,-0.00003096522703670154,5.586823397570745e-11
4.050000000000001,9.5,-0.000030861317226403906,4.104155489309362e-11
4.050000000000001,9.75,-0.0000307814033330785,3.0229231227571485e-11
4.050000000000001,10.,-0.000030720553352254104,2.2320696167559516e-11
4.15,0.15,-0.001020577252099802,0.0003008025085718081
4.15,0.2,-0.0009762947118615015,0.00027567487257189566
4.15,0.25,-0.0009361567471619617,0.0002528958326925427
4.15,0.30000000000000004,-0.0008991666390586534,0.00023217843937670406
4.15,0.35,-0.0008647133358176034,0.0002132697952782201
4.15,0.4,-0.0008323808131669832,0.0001959808161832769
4.15,0.45000000000000007,-0.0008018661483635619,0.0001801413169874456
4.15,0.5,-0.0007729384442175507,0.00016559289615546385
4.15,0.55,-0.0007454158465025849,0.00015221306026085121
4.15,0.6,-0.0007191515892792483,0.00013987779321285548
4.15,0.65,-0.0006940249679877477,0.00012849084137194237
4.15,0.7000000000000001,-0.0006699352034314808,0.00011796407422727832
4.15,0.7500000000000001,-0.0006467971013566251,0.00010821043571989817
4.15,0.8,-0.0006245378817872877,0.0000991575811941798
4.15,0.8500000000000001,-0.000603094800990928,0.00009075297254118348
4.15,0.9,-0.0005824133287081161,0.00008292899178406602
4.15,0.9500000000000001,-0.000562445725383247,0.00007563975471561537
4.15,1.,-0.0005431499145913996,0.00006882794755922882
4.15,1.05,-0.0005244885778406557,0.00006246331663954956
4.15,1.1,-0.0005064284198755787,0.00005650274166824098
4.15,1.15,-0.0004889395667533982,0.00005091097694399861
4.15,1.2,-0.00047199506869932434,0.00004566177842218425
4.15,1.25,-0.0004555704866248852,0.00004071852498604544
4.15,1.3,-0.0004396435461372823,0.00003606354236462199
4.15,1.35,-0.0004241938464891723,0.00003166400620922881
4.15,1.4,-0.00040920261460958805,0.00002750887506492415
4.15,1.45,-0.0003946524963883685,0.000023571538721736066
4.15,1.5,-0.00038052737893895744,0.00001983948487741091
4.15,1.55,-0.00036681223876535465,0.000016290897895244235
4.15,1.6,-0.000353493011697439,0.000012915405107103524
4.15,1.65,-0.0003405564812002013,9.696985211559372e-6
4.15,1.7,-0.0003279901822525653,6.622748647474165e-6
4.15,1.75,-0.00031578231846571205,3.6885179836060496e-6
4.15,1.8,-0.0003039216904944773,8.76421981523478e-7
4.15,1.85,-0.0002923976341079999,-1.82318230119359e-6
4.15,1.9,-0.0002811999665422614,-4.416684216645614e-6
4.15,1.95,-0.00027031893996865296,-6.912069018383271e-6
4.15,2.,-0.0002597452010881735,-9.317267341727429e-6
4.15,2.0500000000000003,-0.0002494697560071221,-0.000011638687689321788
4.15,2.1,-0.0002463716562730443,-6.995370206574526e-6
4.15,2.15,-0.0002417804881173898,-4.054181640455632e-6
4.15,2.2,-0.00023593277992406517,-2.576144886990003e-6
4.15,2.25,-0.00022972966867436102,-1.657119266091267e-6
4.15,2.3,-0.00022342605730078013,-1.0390509602147143e-6
4.15,2.35,-0.0002171339268118696,-6.06707138075418e-7
4.15,2.4,-0.0002109121695791037,-2.977868680366174e-7
4.15,2.45,-0.00020479482371991411,-7.483560212045558e-8
4.15,2.5,-0.00019880257892937174,8.642970733915454e-8
4.15,2.5500000000000003,-0.0001929482677717607,2.0245122739955684e-7
4.15,2.6,-0.00018723978568742442,2.8479544967701916e-7
4.15,2.65,-0.0001816817717023612,3.418145592169546e-7
4.15,2.7,-0.00017627663639148004,3.798742507553983e-7
4.15,2.75,-0.00017102522159968117,4.029756075204301e-7
4.15,2.8000000000000003,-0.0001659272407087717,4.153727990097362e-7
4.15,2.85,-0.0001609815821141922,4.1910721054023384e-7
4.15,2.9,-0.00015618652418116917,4.166807786028877e-7
4.15,2.95,-0.00015153989106635605,4.0954058111740193e-7
4.15,3.,-0.00014703916794104303,3.9895799743331316e-7
4.15,3.25,-0.00012662183834193493,3.2184295591601965e-7
4.15,3.5,-0.00010938818063892696,2.408020650095533e-7
4.15,3.75,-0.00009493100935023354,1.7348458095900444e-7
4.15,4.,-0.00008286362313739244,1.2338295389546783e-7
4.15,4.25,-0.00007283443497084848,8.67053036046763e-8
4.15,4.5,-0.0000645312477976162,6.06909697274758e-8
4.15,4.75,-0.00005768107100598239,4.247180108359083e-8
4.15,5.,-0.000052047869837328954,2.6671034787621056e-8
4.15,5.25,-0.00004742937030484078,2.0539878382996196e-8
4.15,5.5,-0.00004365350441970098,1.4476954007393403e-8
4.15,5.75,-0.000040574820224822823,1.0249925729629173e-8
4.15,6.,-0.00003807104036318385,7.418175126513364e-9
4.15,6.25,-0.00003603987018086611,5.417947008189931e-9
4.15,6.5,-0.00003439610511683231,3.931125424301899e-9
4.15,6.75,-0.00003306905462383607,2.853072421802531e-9
4.15,7.,-0.00003200027930104006,2.0461411283777156e-9
4.15,7.25,-0.000031141625306428414,1.4567009105578323e-9
4.15,7.5,-0.000030453532903323582,8.421091298715651e-10
4.15,7.75,-0.000029903592456727783,6.24323055052774e-10
4.15,8.,-0.00002946532012488875,4.64142612988409e-10
4.15,8.25,-0.00002911712603145654,3.4592277589081235e-10
4.15,8.5,-0.000028841449242631658,2.0086383451705173e-10
4.15,8.75,-0.000028624035979985144,9.672906170433895e-11
4.15,9.,-0.0000284533398733158,7.068584157940167e-11
4.15,9.25,-0.000028320025496213136,5.181058651494621e-11
4.15,9.5,-0.000028216558798020655,3.808356097655379e-11
4.15,9.75,-0.000028136870268850825,2.8068305695633754e-11
4.15,10.,-0.000028076078704576714,2.073888244024779e-11
4.25,0.15,-0.0010128572884489314,0.0002887988270815205
4.25,0.2,-0.0009691467360920425,0.00026475691574180064
4.25,0.25,-0.0009294207203680213,0.00024298906354126523
4.25,0.30000000000000004,-0.0008927454757076227,0.00022317507898087625
4.25,0.35,-0.0008585443093514462,0.0002050989819116706
4.25,0.4,-0.0008264220155118291,0.00018857813722899857
4.25,0.45000000000000007,-0.0007960891640886508,0.00017343730699280577
4.25,0.5,-0.0007673240079524894,0.0001595383195009581
4.25,0.55,-0.0007399510935799549,0.00014675203581985315
4.25,0.6,-0.0007138282261749544,0.00013497444899103852
4.25,0.65,-0.0006888380085117696,0.00012410259436149563
4.25,0.7000000000000001,-0.0006648820701666975,0.00011405189212070847
4.25,0.7500000000000001,-0.0006418769722745938,0.00010474840749804377
4.25,0.8,-0.0006197512069271741,0.00009611763147449504
4.25,0.8500000000000001,-0.0005984429402362118,0.00008810973476768534
4.25,0.9,-0.0005778982776827843,0.00008066108697260446
4.25,0.9500000000000001,-0.0005580699066689886,0.00007371577085732613
4.25,1.,-0.0005389160180877073,0.0000672469732537678
4.25,1.05,-0.0005203994385619345,0.00006119751591585564
4.25,1.1,-0.0005024869245678982,0.00005554163049692473
4.25,1.15,-0.00048514858287876936,0.00005023098182321069
4.25,1.2,-0.00046835739089796355,0.00004526034294942091
4.25,1.25,-0.00045208879690410543,0.00004058029748529347
4.25,1.3,-0.0004363203848812736,0.00003617417246472082
4.25,1.35,-0.00042103159201800156,0.000032020590526751313
4.25,1.4,-0.0004062034694984368,0.000028098509214846234
4.25,1.45,-0.00039181847912951264,0.000024388281743678163
4.25,1.5,-0.00037786031981645543,0.000020871325017275352
4.25,1.55,-0.0003643137790379352,0.000017536525219567236
4.25,1.6,-0.00035116460536276865,0.00001436477224007202
4.25,1.65,-0.00033839939875481776,0.000011346454792958796
4.25,1.7,-0.0003260055159744432,8.466893819159904e-6
4.25,1.75,-0.00031397098883704404,5.718804117114842e-6
4.25,1.8,-0.00030228445345524335,3.0893204447983652e-6
4.25,1.85,-0.00029093508889015026,5.694254948720437e-7
4.25,1.9,-0.0002799125638824935,-1.8470759041321798e-6
4.25,1.95,-0.0002692069905370534,-4.16988239923771e-6
4.25,2.,-0.0002588088840021401,-6.405727802046078e-6
4.25,2.0500000000000003,-0.00024870912732633346,-8.561513803365551e-6
4.25,2.1,-0.00023889894079249697,-0.00001064244501439881
4.25,2.15,-0.00023558769381990918,-6.436587705413433e-6
4.25,2.2,-0.0002309460977100894,-3.7696230368176506e-6
4.25,2.25,-0.00022518770801948008,-2.4249846836635488e-6
4.25,2.3,-0.0002191256734295292,-1.586138470048668e-6
4.25,2.35,-0.00021298963601446618,-1.0199867723970817e-6
4.25,2.4,-0.00020688018608464525,-6.222442506274091e-7
4.25,2.45,-0.00020084998194656745,-3.3671801475830456e-7
4.25,2.5,-0.00019492924748121037,-1.2941213104421517e-7
4.25,2.5500000000000003,-0.00018913616336790182,2.1626338558334863e-8
4.25,2.6,-0.00018348182668163394,1.3130276640992752e-7
4.25,2.65,-0.00017797288826117776,2.1012027034999397e-7
4.25,2.7,-0.00017261307074560898,2.6565412629300615e-7
4.25,2.75,-0.00016740409700978772,3.0351478644632685e-7
4.25,2.8000000000000003,-0.00016234628595622065,3.2790483413502576e-7
4.25,2.85,-0.00015743895005260801,3.420178865897155e-7
4.25,2.9,-0.00015268066928389624,3.4829288003882897e-7
4.25,2.95,-0.00014806948512273863,3.4863056837792605e-7
4.25,3.,-0.00014360304106587906,3.444981527887087e-7
4.25,3.25,-0.00012334274668028474,2.89370407477121e-7
4.25,3.5,-0.00010624616751009034,2.2043274558019568e-7
4.25,3.75,-0.00009190850505519575,1.6036006464175637e-7
4.25,4.,-0.00007994443216007986,1.1464736505229021e-7
4.25,4.25,-0.00007000369257363005,8.082461756771025e-8
4.25,4.5,-0.00006177552528021909,5.6677418188696765e-8
4.25,4.75,-0.00005498843786260026,3.969838750396003e-8
4.25,5.,-0.000049407883804388076,1.6876677644088716e-8
4.25,5.25,-0.00004483300821325169,1.9204302522586613e-8
4.25,5.5,-0.00004109305416405287,1.35287758548636e-8
4.25,5.75,-0.00003804375179516242,1.0345839831227819e-8
4.25,6.,-0.00003556386939791827,7.465762699887686e-9
4.25,6.25,-0.00003355202324652358,5.053712240056735e-9
4.25,6.5,-0.000031923792516405114,3.652039370474259e-9
4.25,6.75,-0.00003060915401805318,2.6485896358267153e-9
4.25,7.,-0.000029550231660416534,1.8472624821873232e-9
4.25,7.25,-0.00002869934352877966,1.3477918444322677e-9
4.25,7.5,-0.000028017322679921255,7.795448260633476e-10
4.25,7.75,-0.000027472084527182404,5.778681244996732e-10
4.25,8.,-0.000027037412831396698,4.295677633251566e-10
4.25,8.25,-0.000026691936996813315,2.415226734632666e-10
4.25,8.5,-0.00002641827500237182,1.2309424723147772e-10
4.25,8.75,-0.000026202318461040386,8.970355382977024e-11
4.25,9.,-0.000026032638704693532,6.558355589289175e-11
4.25,9.25,-0.000025899995244542284,4.8096102736605324e-11
4.25,9.5,-0.00002579693033140493,3.537323799623687e-11
4.25,9.75,-0.00002571743555946709,2.6086413716273297e-11
4.25,10.,-0.000025656678479885684,1.9286679526120572e-11
4.35,0.15,-0.001005716799860758,0.0002773929913958591
4.35,0.2,-0.0009625246338617163,0.00025438996823636787
4.35,0.25,-0.0009231699655227701,0.00023354651405932923
4.35,0.30000000000000004,-0.0008867768587413141,0.00021458762131960256
4.35,0.35,-0.0008528002012445014,0.00019728997868797096
4.35,0.4,-0.0008208639481144048,0.00018147911079348508
4.35,0.45000000000000007,-0.0007906911042070741,0.00016699315505521264
4.35,0.5,-0.0007620683648939821,0.0001536988037272463
4.35,0.55,-0.0007348261878116748,0.00014147595737125504
4.35,0.6,-0.00070882660322026,0.00013021569346780243
4.35,0.65,-0.0006839552726034406,0.0001198266314941009
4.35,0.7000000000000001,-0.0006601160537781793,0.00011022899663838508
4.35,0.7500000000000001,-0.0006372271315576313,0.00010134320367623868
4.35,0.8,-0.0006152181739062852,0.00009310773698860018
4.35,0.8500000000000001,-0.0005940281867943574,0.00008547049343767931
4.35,0.9,-0.0005736038609975664,0.00007836759759876071
4.35,0.9500000000000001,-0.000553898275091299,0.00007175911614792506
4.35,1.,-0.0005348698625613045,0.00006559500063101878
4.35,1.05,-0.0005164815787785643,0.0000598424869097527
4.35,1.1,-0.0004987002218962189,0.000054458631819545426
4.35,1.15,-0.0004814958741018724,0.00004942431487013914
4.35,1.2,-0.0004648414382309361,0.000044702540245413055
4.35,1.25,-0.0004487122508157545,0.00004026681071653824
4.35,1.3,-0.00043308575702121437,0.00003609352069493244
4.35,1.35,-0.0004179412361390662,0.00003216526152771627
4.35,1.4,-0.0004032595687093601,0.00002845699693714628
4.35,1.45,-0.0003890230381571112,0.00002495845233784215
4.35,1.5,-0.0003752151612231525,0.00002163903302266788
4.35,1.55,-0.00036182054254962345,0.00001849559435242545
4.35,1.6,-0.00034882474962702877,0.000015512397012142423
4.35,1.65,-0.00033621420498087265,0.00001267688927761865
4.35,1.7,-0.00032397609301115137,9.969900690249027e-6
4.35,1.75,-0.0003120982793296057,7.398756721020846e-6
4.35,1.8,-0.00030056924078958157,4.937922978640345e-6
4.35,1.85,-0.000289378004689235,2.582916194749025e-6
4.35,1.9,-0.00027851409586396975,3.2620165989574214e-7
4.35,1.95,-0.0002679674905783457,-1.8403872995710721e-6
4.35,2.,-0.0002577285762893926,-3.922352872076564e-6
4.35,2.0500000000000003,-0.00024778811648828845,-5.926610489908365e-6
4.35,2.1,-0.00023813721994078856,-7.859352383902854e-6
4.35,2.15,-0.0002287673137423744,-9.725339343596658e-6
4.35,2.2,-0.0002252839316966659,-5.916047866865218e-6
4.35,2.25,-0.00022061644561006271,-3.4980244307146664e-6
4.35,2.3,-0.00021495762265623305,-2.2751343107255064e-6
4.35,2.35,-0.00020904125329176534,-1.5098725743152813e-6
4.35,2.4,-0.0002030742017530222,-9.916172090223261e-7
4.35,2.45,-0.00019714679353322192,-6.261942669618823e-7
4.35,2.5,-0.000191306074885596,-3.626594868988008e-7
4.35,2.5500000000000003,-0.00018557884129321336,-1.7030437995642703e-7
4.35,2.6,-0.00017998102297672633,-2.924111038948938e-8
4.35,2.65,-0.0001745221646702887,7.40290745033026e-8
4.35,2.7,-0.00016920780788579157,1.490575599948714e-7
4.35,2.75,-0.0001640408620985316,2.026776885144456e-7
4.35,2.8000000000000003,-0.0001590224433191224,2.4004236740150916e-7
4.35,2.85,-0.00015415241215294273,2.649590441074852e-7
4.35,2.9,-0.0001494297327430049,2.803307955927313e-7
4.35,2.95,-0.00014485272004953546,2.883939748287616e-7
4.35,3.,-0.00014041921485897683,2.908856378290635e-7
4.35,3.25,-0.00012030904518184258,2.579057660353438e-7
4.35,3.5,-0.00010334309815580948,2.0092246483165784e-7
4.35,3.75,-0.00008911930332892299,1.4819891776948952e-7
4.35,4.,-0.00007725373007144091,1.0638839060291125e-7
4.35,4.25,-0.000067397387748452,7.548548797146795e-8
4.35,4.5,-0.000059240862144925,5.484104211115476e-8
4.35,4.75,-0.00005251406706240793,3.713136308241248e-8
4.35,5.,-0.000046983857640464405,1.7879274129454863e-8
4.35,5.25,-0.00004245072001604883,1.938980041491531e-8
4.35,5.5,-0.000038745139726866954,1.3861051573955713e-8
4.35,5.75,-0.00003572396976394792,9.804734605991844e-9
4.35,6.,-0.000033266973560994025,6.961522723461077e-9
4.35,6.25,-0.000031273635694554,4.697778742334085e-9
4.35,6.5,-0.000029660283394481558,3.392236394710621e-9
4.35,6.75,-0.000028357531162289946,2.4583323752648393e-9
4.35,7.,-0.000027308041693422715,1.71034630340759e-9
4.35,7.25,-0.00002646458482959722,1.2469290101935833e-9
4.35,7.5,-0.00002578836990210088,7.217836394757607e-10
4.35,7.75,-0.0000252476238961959,5.349620051006395e-10
4.35,8.,-0.00002481638721853908,3.976206586954619e-10
4.35,8.25,-0.000024473499673123174,2.250229168309411e-10
4.35,8.5,-0.00002420175097343721,1.1421951010465213e-10
4.35,8.75,-0.000023987172336712222,8.326952196074499e-11
4.35,9.,-0.000023818448142291005,6.090681694344464e-11
4.35,9.25,-0.000023686429103586204,4.468833907523423e-11
4.35,9.5,-0.00002358373078142508,3.288436568811863e-11
4.35,9.75,-0.000023504403483203843,2.4264665357011644e-11
4.35,10.,-0.000023443661608252974,1.795046145010087e-11
4.45,0.15,-0.0009991156068783482,0.00026653634560315953
4.45,0.2,-0.0009563928178407898,0.00024451185512165837
4.45,0.25,-0.0009173725060215729,0.00022455934848601353
4.45,0.30000000000000004,-0.0008812317916079822,0.0002063838095021672
4.45,0.35,-0.0008474545971498932,0.0001898184831175397
4.45,0.4,-0.000815682516427915,0.00017467947285717297
4.45,0.45000000000000007,-0.0007856500138276293,0.00016081225618956932
4.45,0.5,-0.0007571515746271054,0.0001480835504369274
4.45,0.55,-0.0007300231161174561,0.0001363841566295145
4.45,0.6,-0.0007041305736272905,0.00012560932982342296
4.45,0.65,-0.0006793624370487539,0.00011567597106527288
4.45,0.7000000000000001,-0.0006556246251070717,0.00010649748482116097
4.45,0.7500000000000001,-0.0006328368239711243,0.0000980071573950577
4.45,0.8,-0.0006109297880041904,0.00009013871570554173
4.45,0.8500000000000001,-0.0005898432978200392,0.00008284795966754317
4.45,0.9,-0.0005695245823929574,0.00007606997786005346
4.45,0.9500000000000001,-0.0005499270779905522,0.00006976521305284106
4.45,1.,-0.000531009437499071,0.00006389130732585991
4.45,1.05,-0.0005127347296314982,0.00005841198337887244
4.45,1.1,-0.0004950697847067645,0.00005329274053608149
4.45,1.15,-0.0004779846552631,0.00004850513945588999
4.45,1.2,-0.00046145216783946954,0.000044017105859722066
4.45,1.25,-0.0004454475479690058,0.000039806453793850456
4.45,1.3,-0.0004299481045548245,0.00003585307856356762
4.45,1.35,-0.00041493296284124544,0.00003213042297951535
4.45,1.4,-0.00040038283746375873,0.000028621202560525695
4.45,1.45,-0.0003862798387827158,0.000025309227270315033
4.45,1.5,-0.00037260730702759666,0.000022178865922112853
4.45,1.55,-0.00035934966980629877,0.000019214676102485774
4.45,1.6,-0.00034649231933996024,0.000016403329195626066
4.45,1.65,-0.0003340215064231794,0.000013734189838889455
4.45,1.7,-0.000321924248620877,0.000011196224284849257
4.45,1.75,-0.00031018825062539395,8.777546255319909e-6
4.45,1.8,-0.0002988018350323266,6.470546619612486e-6
4.45,1.85,-0.00028775388206763456,4.265011992457524e-6
4.45,1.9,-0.0002770337770240716,2.1546112301715453e-6
4.45,1.95,-0.00026663136435172634,1.3155518349678005e-7
4.45,2.,-0.00025653690750290325,-1.8097974432394488e-6
4.45,2.0500000000000003,-0.0002467410537615768,-3.6770816274137572e-6
4.45,2.1,-0.00023723480339698532,-5.474644407304911e-6
4.45,2.15,-0.00022800948257310685,-7.207783348830586e-6
4.45,2.2,-0.00021905671952397398,-8.882083081800975e-6
4.45,2.25,-0.00021543747187812137,-5.432240802445731e-6
4.45,2.3,-0.00021076552901802168,-3.240160394381536e-6
4.45,2.35,-0.00020521484877295362,-2.128318768269055e-6
4.45,2.4,-0.000199447635308472,-1.4305389619875255e-6
4.45,2.45,-0.00019365021206269603,-9.564970065615392e-7
4.45,2.5,-0.00018790365440315553,-6.210483413897762e-7
4.45,2.5500000000000003,-0.00018224995725111992,-3.7815453172085e-7
4.45,2.6,-0.00017671283555433786,-2.0000249400484475e-7
4.45,2.65,-0.0001713062021750195,-6.859900907176886e-8
4.45,2.7,-0.00016603821458814995,2.8332225376990344e-8
4.45,2.75,-0.00016091342685995203,9.952855685002159e-8
4.45,2.8000000000000003,-0.00015593402824859142,1.5081560525052277e-7
4.45,2.85,-0.00015110060062909574,1.8729864643583175e-7
4.45,2.9,-0.00014641260441165506,2.1229296435698792e-7
4.45,2.95,-0.00014186870262195868,2.2844743767072074e-7
4.45,3.,-0.0001374669840838969,2.3780192103642936e-7
4.45,3.25,-0.0001175007330324182,2.2734224234833558e-7
4.45,3.5,-0.00010065948469399528,1.8217787046682877e-7
4.45,3.75,-0.00008654432735560123,1.3624869692852948e-7
4.45,4.,-0.00007477277738217939,9.855413153809795e-8
4.45,4.25,-0.0000649970591431793,7.022496628455131e-8
4.45,4.5,-0.00005690902628392677,4.9338724557353576e-8
4.45,4.75,-0.00005023991512737869,3.731773893859405e-8
4.45,5.,-0.0000447579028032286,1.6793098775612554e-8
4.45,5.25,-0.00004026474424236349,1.6784642750507163e-8
4.45,5.5,-0.00003659210374456455,1.1813148700693906e-8
4.45,5.75,-0.00003359790200886621,8.475228366204882e-9
4.45,6.,-0.000031162850514573074,6.491044822479132e-9
4.45,6.25,-0.000029187262336936476,4.0338639623429314e-9
4.45,6.5,-0.000027588179404163282,3.15053862553062e-9
4.45,6.75,-0.000026296826151894647,2.273625038484413e-9
4.45,7.,-0.0000252563811018706,1.5835763324560312e-9
4.45,7.25,-0.000024420046957213217,1.1535516529148572e-9
4.45,7.5,-0.000023749393843775032,6.684429885962188e-10
4.45,7.75,-0.000023212947686862928,4.953250881898079e-10
4.45,8.,-0.00002278499526762489,3.6809652605184796e-10
4.45,8.25,-0.000022444578464577028,2.0955582389926017e-10
4.45,8.5,-0.000022174651997592385,1.0608211627649491e-10
4.45,8.75,-0.000021961381265307315,7.736516569929351e-11
4.45,9.,-0.000021793559334709303,5.661131840948219e-11
4.45,9.25,-0.000021662124624541596,4.155548337213136e-11
4.45,9.5,-0.000021559763207273206,3.059407067962372e-11
4.45,9.75,-0.000021480581869048198,2.258659282012871e-11
4.45,10.,-0.000021419840077049167,1.6718357736611802e-11
4.550000000000001,0.15,-0.0009930158276070548,0.00025621171289488907
4.550000000000001,0.2,-0.0009507176555600055,0.0002350999327205036
4.550000000000001,0.25,-0.0009119980060301993,0.00021595750481754618
4.550000000000001,0.30000000000000004,-0.0008760826578033407,0.00019855054816468815
4.550000000000001,0.35,-0.0008424822314131432,0.0001826766584572797
4.550000000000001,0.4,-0.0008108545576484841,0.00016816763111836752
4.550000000000001,0.45000000000000007,-0.0007809446647424447,0.00015487657410892335
4.550000000000001,0.5,-0.0007525542261745933,0.00014268139018715773
4.550000000000001,0.55,-0.000725524201874959,0.00013147684703580928
4.550000000000001,0.6,-0.0006997241365919515,0.00012116200565995315
4.550000000000001,0.65,-0.0006750451357082782,0.00011164802379745684
4.550000000000001,0.7000000000000001,-0.0006513950238026245,0.00010286441415036226
4.550000000000001,0.7500000000000001,-0.0006286948749406651,0.00009474273389654107
4.550000000000001,0.8,-0.0006068764467777486,0.00008722479009659156
4.550000000000001,0.8500000000000001,-0.0005858802339266492,0.00008025414147092274
4.550000000000001,0.9,-0.0005656539596866738,0.00007378038141788758
4.550000000000001,0.9500000000000001,-0.0005461513867899041,0.00006776398482891924
4.550000000000001,1.,-0.0005273313658511531,0.0000621574832565322
4.550000000000001,1.05,-0.0005091570645059842,0.000056936612974675845
4.550000000000001,1.1,-0.0004915953363141211,0.00005205832617126427
4.550000000000001,1.15,-0.0004746161993939983,0.00004749891649966315
4.550000000000001,1.2,-0.00045819240234105366,0.00004323005529495612
4.550000000000001,1.25,-0.0004422990603649904,0.000039231343524925334
4.550000000000001,1.3,-0.00042691334848570813,0.00003547644435109086
4.550000000000001,1.35,-0.0004120142414990146,0.000031942491954957105
4.550000000000001,1.4,-0.00039758229257903457,0.000028620147234374575
4.550000000000001,1.45,-0.0003835994440164656,0.00002548644699157073
4.550000000000001,1.5,-0.0003700488648491658,0.00002252571632165739
4.550000000000001,1.55,-0.00035691481112011476,0.000019725921757709933
4.550000000000001,1.6,-0.00034418250526515736,0.00001707405983172503
4.550000000000001,1.65,-0.00033183803174470023,0.000014550176468972466
4.550000000000001,1.7,-0.0003198682465213194,0.000012169322256791156
4.550000000000001,1.75,-0.00030826069838046287,9.89603879171107e-6
4.550000000000001,1.8,-0.0002970035604122592,7.72907585938848e-6
4.550000000000001,1.85,-0.00028608557023528287,5.6616360246171e-6
4.550000000000001,1.9,-0.00027549597775992153,3.685206545839801e-6
4.550000000000001,1.95,-0.0002652244994684548,1.7936077446227354e-6
4.550000000000001,2.,-0.0002552612783386582,-2.0356474912078433e-8
4.550000000000001,2.0500000000000003,-0.000245596848663063,-1.7621074130962002e-6
4.550000000000001,2.1,-0.0002362221051214549,-3.4369964780198896e-6
4.550000000000001,2.15,-0.00022712827555326553,-5.049251704362023e-6
4.550000000000001,2.2,-0.00021830689695209716,-6.605465160925425e-6
4.550000000000001,2.25,-0.00020974979426895222,-8.107882338831646e-6
4.550000000000001,2.3,-0.0002060266994549098,-4.983489735403126e-6
4.550000000000001,2.35,-0.00020136895563797625,-2.9964424864707055e-6
4.550000000000001,2.4,-0.00019593350404774898,-1.9858414108418006e-6
4.550000000000001,2.45,-0.0001903179638554903,-1.3498614361946108e-6
4.550000000000001,2.5,-0.00018469013364907737,-9.165472834959227e-7
4.550000000000001,2.5500000000000003,-0.0001791227533305931,-6.089202329035825e-7
4.550000000000001,2.6,-0.00017365327202122834,-3.853214978465644e-7
4.550000000000001,2.65,-0.00016830263776823617,-2.2060505179468531e-7
4.550000000000001,2.7,-0.0001630829562134095,-9.846321658344261e-8
4.550000000000001,2.75,-0.0001580011463458469,-7.795222642565953e-9
4.550000000000001,2.8000000000000003,-0.0001530608845702654,5.923659976702104e-8
4.550000000000001,2.85,-0.00014826372358833081,1.0830398388598887e-7
4.550000000000001,2.9,-0.0001436097765400692,1.436185501347794e-7
4.550000000000001,2.95,-0.0001390981558268205,1.6834653017796814e-7
4.550000000000001,3.,-0.00013472726569833875,1.8489892718095307e-7
4.550000000000001,3.25,-0.00011489941535480206,1.9758424102276012e-7
4.550000000000001,3.5,-0.00009817741171696086,1.6413057807854918e-7
4.550000000000001,3.75,-0.00008416604144382725,1.248323515456529e-7
4.550000000000001,4.,-0.00007248434897681806,9.111369684030961e-8
4.550000000000001,4.25,-0.00006278573748828956,6.525309051599968e-8
4.550000000000001,4.5,-0.00005476325924894285,4.598473147874964e-8
4.550000000000001,4.75,-0.00004814939706567728,3.2363710843996934e-8
4.550000000000001,5.,-0.00004271357675904386,1.4000647420773474e-8
4.550000000000001,5.25,-0.000038258755174481344,1.5688186617547834e-8
4.550000000000001,5.5,-0.0000346177161754189,1.1037531238517135e-8
4.550000000000001,5.75,-0.00003164939679194207,7.909121850102499e-9
4.550000000000001,6.,-0.000029235412588639354,5.61442032290569e-9
4.550000000000001,6.25,-0.000027276867933790032,3.748217092903799e-9
4.550000000000001,6.5,-0.00002569148824027536,2.9258116872598076e-9
4.550000000000001,6.75,-0.000024411081880870554,2.109488503920288e-9
4.550000000000001,7.,-0.000023379321684331422,1.4662332218791352e-9
4.550000000000001,7.25,-0.00002254982549659184,1.0671316958140256e-9
4.550000000000001,7.5,-0.000021884509716352096,6.191714809934017e-10
4.550000000000001,7.75,-0.000021352187356042286,4.5870021909771245e-10
4.550000000000001,8.,-0.000020927381932174843,3.4080678172821637e-10
4.550000000000001,8.25,-0.000020589329585017087,1.3565291814512546e-10
4.550000000000001,8.5,-0.000020321143727636886,9.860647766520535e-11
4.550000000000001,8.75,-0.000020109118853038685,7.193641151238394e-11
4.550000000000001,9.,-0.000019942152627691566,5.2658315784269525e-11
4.550000000000001,9.25,-0.000019811267898536356,3.8669733302238666e-11
4.550000000000001,9.5,-0.00001970921862908991,2.8482374899092052e-11
4.550000000000001,9.75,-0.000019630165993673356,2.1037821942957065e-11
4.550000000000001,10.,-0.00001956941286355813,1.558001385510658e-11
4.65,0.15,-0.0009873817608413327,0.0002463932531681309
4.65,0.2,-0.0009454674367867037,0.00022614121079717942
4.65,0.25,-0.0009070177621890182,0.00020777662679268656
4.65,0.30000000000000004,-0.0008713032341545074,0.00019108034665911216
4.65,0.35,-0.0008378590171193752,0.00017585151560661934
4.65,0.4,-0.0008063578940009627,0.0001619330958060319
4.65,0.45000000000000007,-0.000776554629736337,0.00014919012840244493
4.65,0.5,-0.0007482575322295041,0.00013749602907266309
4.65,0.55,-0.0007213122195322255,0.00012675239889247888
4.65,0.6,-0.000695591572784688,0.00011686630517167783
4.65,0.65,-0.0006709891159433464,0.00010775107833972696
4.65,0.7000000000000001,-0.0006474144359443495,0.00009934072869315601
4.65,0.7500000000000001,-0.0006247898896385807,0.00009156725250515163
4.65,0.8,-0.0006030481608807751,0.00008437063381917277
4.65,0.8500000000000001,-0.0005821304019618315,0.00007770025970352777
4.65,0.9,-0.000561984789738427,0.00007151232967654206
4.65,0.9500000000000001,-0.0005425653843547176,0.00006576550694747474
4.65,1.,-0.0005238312139782306,0.00006041139960190952
4.65,1.05,-0.0005057455317345112,0.000055425487164911065
4.65,1.1,-0.00048827520611040536,0.00005077406841102984
4.65,1.15,-0.0004713902163681595,0.000046431395257184394
4.65,1.2,-0.00045506323163953624,0.00004236650470743487
4.65,1.25,-0.0004392692574671489,0.0000385614164914146
4.65,1.3,-0.0004239853372418762,0.00003498998606676733
4.65,1.35,-0.00040919029871342154,0.00003163645519794068
4.65,1.4,-0.00039486453779417045,0.00002848220607504855
4.65,1.45,-0.00038098983342839025,0.000025511900439981563
4.65,1.5,-0.0003675491884967797,0.000022708502145326378
4.65,1.55,-0.00035452669265800417,0.000020060952980457698
4.65,1.6,-0.000341907403762973,0.00001755601230871281
4.65,1.65,-0.00032967724506138195,0.000015182659251935897
4.65,1.7,-0.0003178229158875784,0.000012935659733851693
4.65,1.75,-0.00030633181389144227,0.00001078960439680819
4.65,1.8,-0.00029519196718784586,8.753190199718296e-6
4.65,1.85,-0.00028439197505090525,6.8112465266461156e-6
4.65,1.9,-0.00027392095598757337,4.957166408797915e-6
4.65,1.95,-0.00026376850219813236,3.185325147845447e-6
4.65,2.,-0.0002539246395753024,1.4884031446382338e-6
4.65,2.0500000000000003,-0.0002443797925146934,-1.3837617376488524e-7
4.65,2.1,-0.00023512475291116236,-1.701319814683311e-6
4.65,2.15,-0.00022615065280176506,-3.204544463174556e-6
4.65,2.2,-0.00021744894018916846,-4.651969141894279e-6
4.65,2.25,-0.00020901135764169333,-6.048653545885629e-6
4.65,2.3,-0.00020082992331947852,-7.397420910453217e-6
4.65,2.35,-0.00019703119007141213,-4.568009327991763e-6
4.65,2.4,-0.00019240381776436345,-2.7669964715369244e-6
4.65,2.45,-0.00018708935484767073,-1.848628622357388e-6
4.65,2.5,-0.00018162714436027632,-1.2692414728071675e-6
4.65,2.5500000000000003,-0.00017616827717078387,-8.733955793495266e-7
4.65,2.6,-0.00017077798234845616,-5.915121322478865e-7
4.65,2.65,-0.00016548961903248654,-3.8591328168139077e-7
4.65,2.7,-0.00016032165114821708,-2.3384227940852816e-7
4.65,2.75,-0.0001552845665388147,-1.205333982941129e-7
4.65,2.8000000000000003,-0.00015038417975797734,-3.592374151108061e-8
4.65,2.85,-0.0001456233884063196,2.708545200204673e-8
4.65,2.9,-0.00014100318389854958,7.372465931024404e-8
4.65,2.95,-0.00013652326941661965,1.0758810107326959e-7
4.65,3.,-0.0001321824561916337,1.3178379810511683e-7
4.65,3.25,-0.00011248817421920831,1.6823308860651042e-7
4.65,3.5,-0.00009588041221129247,1.4669325933076892e-7
4.65,3.75,-0.00008196833013242659,1.1390680968036853e-7
4.65,4.,-0.000070372615683305,8.404174877623771e-8
4.65,4.25,-0.00006074782915327572,6.040979821651566e-8
4.65,4.5,-0.00005278816142571894,4.282439679606509e-8
4.65,4.75,-0.000046227272866891195,3.019464386441945e-8
4.65,5.,-0.000040835770556645195,1.314402376752287e-8
4.65,5.25,-0.00003641775130230339,1.466096761194532e-8
4.65,5.5,-0.000032807063473682276,1.0312115823090436e-8
4.65,5.75,-0.000029863612522187263,7.3809126009626e-9
4.65,6.,-0.000027469877025553263,5.2349315236613326e-9
4.65,6.25,-0.000025527717833237006,3.4827538130326836e-9
4.65,6.5,-0.000023955514604243976,2.716968097458473e-9
4.65,6.75,-0.000022685635274718762,1.957055625548135e-9
4.65,7.,-0.00002166222679063711,1.3576416782782284e-9
4.65,7.25,-0.00002083930550788399,7.770723935263233e-10
4.65,7.5,-0.000020179120460777872,5.736465783049175e-10
4.65,7.75,-0.000019650760615010025,4.248510520642244e-10
4.65,8.,-0.00001922897716690872,2.3576337521255715e-10
4.65,8.25,-0.000018893193178696147,1.2615876741992483e-10
4.65,8.5,-0.000018626674826375404,9.17263299617479e-11
4.65,8.75,-0.00001841584092007167,6.693588027329844e-11
4.65,9.,-0.000018249689888071794,4.901387911667278e-11
4.65,9.25,-0.000018119325930896727,3.600675453732964e-11
4.65,9.5,-0.00001801756844625299,2.6531802179796758e-11
4.65,9.75,-0.000017938631038497267,1.960578593462707e-11
4.65,10.,-0.000017877858426404648,1.4526382721214478e-11
4.75,0.15,-0.0009821800511070808,0.00023705157953713188
4.75,0.2,-0.0009406123284960247,0.00021760675510398625
4.75,0.25,-0.0009024046761095092,0.00019998136180838068
4.75,0.30000000000000004,-0.0008668686809293877,0.0001839450255844569
4.75,0.35,-0.0008335620620964915,0.00016932851241033145
4.75,0.4,-0.0008021713642241544,0.00015596852635594
4.75,0.45000000000000007,-0.000772460332430459,0.00014373768387186225
4.75,0.5,-0.0007442433975542878,0.00013251534218193636
4.75,0.55,-0.0007173704811990664,0.00012221181858914623
4.75,0.6,-0.0006917175490684046,0.00011272710105192656
4.75,0.65,-0.000667180361676173,0.00010398736321129746
4.75,0.7000000000000001,-0.0006436701356560245,0.00009595144143492653
4.75,0.7500000000000001,-0.0006211104133078834,0.00008847353093831343
4.75,0.8,-0.0005994347332808231,0.0000815812069268609
4.75,0.8500000000000001,-0.00057858485333683,0.00007519497272237097
4.75,0.9,-0.0005585093660636811,0.00006927190193157075
4.75,0.9500000000000001,-0.0005391626020547518,0.00006376185226357022
4.75,1.,-0.0005205037483140759,0.000058659297761158797
4.75,1.05,-0.0005024961309999978,0.00005389816965943963
4.75,1.1,-0.00048510662583499685,0.0000494590550594807
4.75,1.15,-0.00046830516914383373,0.00004531296741059872
4.75,1.2,-0.0004520643492372938,0.00004143886284631445
4.75,1.25,-0.0004363590626665615,0.00003781459958328672
4.75,1.3,-0.00042116622336510695,0.00003441930328955704
4.75,1.35,-0.0004064645152857537,0.00003122698483028414
4.75,1.4,-0.00039223418107800495,0.000028229248393683718
4.75,1.45,-0.00037845684083285885,0.000025412178396094277
4.75,1.5,-0.0003651153360621501,0.000022754345566212736
4.75,1.55,-0.0003521935949693766,0.000020248274449581496
4.75,1.6,-0.0003396765157714259,0.000017878308023319993
4.75,1.65,-0.00032754986538905496,0.000015634977330744918
4.75,1.7,-0.0003158001912725405,0.000013506128562131145
4.75,1.75,-0.0003044147444920869,0.000011491659847306544
4.75,1.8,-0.0002933814125185133,9.572511164551126e-6
4.75,1.85,-0.000282688660362838,7.747232456163265e-6
4.75,1.9,-0.0002723254789439937,6.00688793084129e-6
4.75,1.95,-0.0002622813397206633,4.343738199644284e-6
4.75,2.,-0.00025254615476245993,2.7542056608846925e-6
4.75,2.0500000000000003,-0.0002431102415524827,1.231509618015731e-6
4.75,2.1,-0.00023396429191183203,-2.287303803909452e-7
4.75,2.15,-0.00022509934452000802,-1.631244471606572e-6
4.75,2.2,-0.00021650676057601777,-2.980698793693024e-6
4.75,2.25,-0.00020817820220546274,-4.2805114211199235e-6
4.75,2.3,-0.00020010561327061686,-5.5347221204624574e-6
4.75,2.35,-0.00019228120228493353,-6.746070747822171e-6
4.75,2.4,-0.00018843162601307907,-4.183964765371864e-6
4.75,2.45,-0.00018384857851585316,-2.5517186919619505e-6
4.75,2.5,-0.000178659686132264,-1.7173672611332726e-6
4.75,2.5500000000000003,-0.00017335170215004652,-1.189730769720254e-6
4.75,2.6,-0.00016806064798595318,-8.283170110755115e-7
4.75,2.65,-0.00016284498545287882,-5.702200050585263e-7
4.75,2.7,-0.0001577343947322913,-3.8137063927234753e-7
4.75,2.75,-0.00015274511058258752,-2.411314929193632e-7
4.75,2.8000000000000003,-0.00014788617377719607,-1.3623286596552413e-7
4.75,2.85,-0.0001431624151922225,-5.746174412969685e-8
4.75,2.9,-0.00013857604261148455,1.580215201881863e-9
4.75,2.95,-0.00013412755384994323,4.5578689989296496e-8
4.75,3.,-0.00012981629492178542,7.799985622325358e-8
4.75,3.25,-0.00011025144895885626,1.3952376238669903e-7
4.75,3.5,-0.0000937533528373416,1.2979832084071986e-7
4.75,3.75,-0.00007993638643282244,1.0342843428397643e-7
4.75,4.,-0.0000684230347583356,7.730618055945516e-8
4.75,4.25,-0.00005886900843206977,5.5968711571609676e-8
4.75,4.5,-0.00005096958578466582,3.9884675792466054e-8
4.75,4.75,-0.00004445954244940764,2.816279965067996e-8
4.75,5.,-0.00003911060475282854,1.2333494360056369e-8
4.75,5.25,-0.00003472795204914254,1.3698513941026052e-8
4.75,5.5,-0.00003114644597016324,9.76340899330085e-9
4.75,5.75,-0.000028226915672578394,6.888099573820793e-9
4.75,6.,-0.000025852664337105898,4.881355284363327e-9
4.75,6.25,-0.00002392627669022021,3.236121911716068e-9
4.75,6.5,-0.000022366759221035774,2.522969527781328e-9
4.75,6.75,-0.000021107016553788206,1.8155585536762473e-9
4.75,7.,-0.00002009165078961161,1.2571690685472532e-9
4.75,7.25,-0.000019275061164357915,7.203430528121297e-10
4.75,7.5,-0.000018619816527837568,5.315723362585311e-10
4.75,7.75,-0.00001809527132944605,3.935604519754725e-10
4.75,8.,-0.000017676395928888072,2.1955818315776837e-10
4.75,8.25,-0.00001734279340741053,1.1741294966990078e-10
4.75,8.5,-0.000017077877127295508,8.538348875180473e-11
4.75,8.75,-0.000016868185724502192,6.232198913565853e-11
4.75,9.,-0.00001670281478259246,4.5648243404651165e-11
4.75,9.25,-0.000016572946967788618,3.354521016160888e-11
4.75,9.5,-0.00001647146480600058,2.472703648553811e-11
4.75,9.75,-0.00001639263249540057,1.827947697857291e-11
4.75,10.,-0.000016331835144258114,1.3549543797608359e-11
4.85,0.15,-0.0009773793602063233,0.00022815914902790668
4.85,0.2,-0.0009361242359085158,0.00020947966409309436
4.85,0.25,-0.0008981332105440929,0.0001925435127560918
4.85,0.30000000000000004,-0.0008627555293238559,0.00017714047574590957
4.85,0.35,-0.0008295696646404399,0.00016309536883488693
4.85,0.4,-0.0007982748400429731,0.00015024966884585812
4.85,0.45000000000000007,-0.0007686430791575664,0.00013851438903751418
4.85,0.5,-0.0007404944664483065,0.00012774024503254492
4.85,0.55,-0.0007136829000872069,0.00011784176981949205
4.85,0.6,-0.0006880871978717577,0.00010873962230829783
4.85,0.65,-0.0006636051888780783,0.00010035397529250091
4.85,0.7000000000000001,-0.0006401495967676299,0.00009261531748586734
4.85,0.7500000000000001,-0.0006176450593027836,0.00008546894918925064
4.85,0.8,-0.0005960259038431642,0.00007887392516883513
4.85,0.8500000000000001,-0.0005752344452688226,0.00007274794244312372
4.85,0.9,-0.0005552196568765111,0.00006707586809533302
4.85,0.9500000000000001,-0.0005359361147540703,0.00006181026987022039
4.85,1.,-0.0005173431474196914,0.00005691652909531634
4.85,1.05,-0.0004994041425655466,0.00005236294794065948
4.85,1.1,-0.00048208597607772623,0.00004811887930916746
4.85,1.15,-0.0004653585376319338,0.00004416255040889266
4.85,1.2,-0.00044919433354496637,0.000040466905545074325
4.85,1.25,-0.00043356815210022603,0.00003700823444811397
4.85,1.3,-0.00041845677989604986,0.00003377184028690791
4.85,1.35,-0.0004038387602180484,0.00003073781203455112
4.85,1.4,-0.000389694186285437,0.000027887208441860546
4.85,1.45,-0.00037600452363281884,0.000025208557702473375
4.85,1.5,-0.00036275245697809814,0.00002268666957674849
4.85,1.55,-0.00034992175777796906,0.000020310109383683264
4.85,1.6,-0.00033749716934547425,0.000018065573171674345
4.85,1.65,-0.00032546430693894776,0.000015941814487645625
4.85,1.7,-0.00031380957066295484,0.000013932300528840666
4.85,1.75,-0.000302520069370259,0.000012028448167054982
4.85,1.8,-0.00029158355403929035,0.000010219850498681144
4.85,1.85,-0.000280988359335035,8.499812550778643e-6
4.85,1.9,-0.0002707233522553791,6.8626529480178685e-6
4.85,1.95,-0.00026077788692545394,5.300696984703696e-6
4.85,2.,-0.0002511417647373322,3.8086941919000914e-6
4.85,2.0500000000000003,-0.00024180519914526218,2.3823966640982067e-6
4.85,2.1,-0.0002327587845221173,1.0152707845666339e-6
4.85,2.15,-0.00022399346856347534,-2.965645843668323e-7
4.85,2.2,-0.0002155005277945037,-1.5551188775613672e-6
4.85,2.25,-0.00020727154579352946,-2.7671602111181714e-6
4.85,2.3,-0.00019929839379643233,-3.93463440546461e-6
4.85,2.35,-0.00019157321338921068,-5.06124662567859e-6
4.85,2.4,-0.000184088401033304,-6.149526330342155e-6
4.85,2.45,-0.00018020971995620573,-3.8294980693099234e-6
4.85,2.5,-0.00017568296883369884,-2.350306170956131e-6
4.85,2.5500000000000003,-0.0001706231837371684,-1.5924752019864518e-6
4.85,2.6,-0.00016546965473507574,-1.1121399337745276e-6
4.85,2.65,-0.00016034481108085605,-7.823330758882749e-7
4.85,2.7,-0.00015530101790505469,-5.461888414936894e-7
4.85,2.75,-0.00015036464708352652,-3.728794251241425e-7
4.85,2.8000000000000003,-0.00014554993406851605,-2.43777218074219e-7
4.85,2.85,-0.00014086462642301994,-1.467582742051667e-7
4.85,2.9,-0.00013631268010091903,-7.357829333553808e-8
4.85,2.95,-0.00013189569314071977,-1.83603735400223e-8
4.85,3.,-0.0001276137305935264,2.3017034780198863e-8
4.85,3.25,-0.00010817492485857237,1.1101176771431166e-7
4.85,3.5,-0.00009178232782257837,1.1336707550968148e-7
4.85,3.75,-0.00007805660851269791,9.335495600697056e-8
4.85,4.,-0.00006662224862248084,7.088064281785553e-8
4.85,4.25,-0.000057136117913463935,5.17573987787349e-8
4.85,4.5,-0.00004929453958083274,3.7062998382470804e-8
4.85,4.75,-0.00004283334844681593,2.6241777453204227e-8
4.85,5.,-0.00003752533308788952,1.1566526418479951e-8
4.85,5.25,-0.00003317670217519115,1.2963732545622907e-8
4.85,5.5,-0.000029623282872365652,9.115713770575708e-9
4.85,5.75,-0.000026726786269794154,6.428316720794827e-9
4.85,6.,-0.00002437130419665829,4.551955740799156e-9
4.85,6.25,-0.00002246011469008532,3.007043003773577e-9
4.85,6.5,-0.000020912825336459934,2.166056905135449e-9
4.85,6.75,-0.000019662855957340413,1.5141134998347336e-9
4.85,7.,-0.000018655245981685362,1.1642237822667018e-9
4.85,7.25,-0.00001784476282244268,6.679078065968615e-10
4.85,7.5,-0.000017194283080254477,4.926772507757998e-10
4.85,7.75,-0.00001667341683286811,3.6462896678396807e-10
4.85,8.,-0.000016257345585333083,2.0441621407184772e-10
4.85,8.25,-0.000015925845938797504,1.0934369500738587e-10
4.85,8.5,-0.000015662473191912835,7.95267690134431e-11
4.85,8.75,-0.000015453881579318192,5.80581718633141e-11
4.85,9.,-0.00001528926044667341,4.253524481012726e-11
4.85,9.25,-0.000015159868210302947,3.126635223242493e-11
4.85,9.5,-0.000015058648357413472,2.3054625781148905e-11
4.85,9.75,-0.000014979913956059394,1.7049231025177605e-11
4.85,10.,-0.000014919089136682197,1.2642546433567006e-11
4.95,0.15,-0.0009729503079147653,0.00021969502621901958
4.95,0.2,-0.0009319768797060859,0.0002017387577884207
4.95,0.25,-0.0008941793499057596,0.0001854540540851921
4.95,0.30000000000000004,-0.0008589416439169074,0.00017064340754678717
4.95,0.35,-0.0008258613034160839,0.00015714143144278966
4.95,0.4,-0.0007946492264800246,0.00014479372770741044
4.95,0.45000000000000007,-0.000765085074723072,0.00013351401776931396
4.95,0.5,-0.0007369941528610037,0.00012315802008298297
4.95,0.55,-0.0007102340347674768,0.0001136484589677187
4.95,0.6,-0.0006846861756505615,0.00010490312655797129
4.95,0.65,-0.0006602503181608023,0.00009685014405540139
4.95,0.7000000000000001,-0.0006368405797147082,0.00008942167613516403
4.95,0.7500000000000001,-0.0006143826103524873,0.00008256551769001449
4.95,0.8,-0.000592811465028227,0.00007622699159478066
4.95,0.8500000000000001,-0.0005720699710591155,0.00007035990602664681
4.95,0.9,-0.0005521074500721619,0.00006492076728522819
4.95,0.9500000000000001,-0.0005328787005824639,0.00005987611067911035
4.95,1.,-0.0005143431766520276,0.000055189974963262335
4.95,1.05,-0.0004964643169288104,0.000050831830118094044
4.95,1.1,-0.0004792089909977621,0.000046775328528477845
4.95,1.15,-0.0004625470385505381,0.000042991413042098824
4.95,1.2,-0.0004464508829339852,0.000039459327315139554
4.95,1.25,-0.0004308952049563573,0.00003616057883887129
4.95,1.3,-0.0004158566659776422,0.00003307347551199165
4.95,1.35,-0.0004013136716532725,0.000030180785115409845
4.95,1.4,-0.00038724616946640564,0.000027467061728968494
4.95,1.45,-0.00037363547452329765,0.00002492035496129278
4.95,1.5,-0.00036046411913614464,0.000022522837812689314
4.95,1.55,-0.00034771572252800874,0.00002026502656220317
4.95,1.6,-0.0003353748776415256,0.000018136594269695387
4.95,1.65,-0.00032342705254611426,0.000016126471370489937
4.95,1.7,-0.00031185850435344847,0.00001422456323909335
4.95,1.75,-0.00030065620388593385,0.000012424017290862347
4.95,1.8,-0.00028980776961816927,0.000010716555052480564
4.95,1.85,-0.0002793014096364851,9.094703351304355e-6
4.95,1.9,-0.0002691258705490552,7.551680731711298e-6
4.95,1.95,-0.00025927039243421737,6.082472972214969e-6
4.95,2.,-0.0002497246690451109,4.680909600643412e-6
4.95,2.0500000000000003,-0.00024047881259791804,3.3418022984565325e-6
4.95,2.1,-0.00023152332256361877,2.0607874211755355e-6
4.95,2.15,-0.00022284905796142942,8.333913960283231e-7
4.95,2.2,-0.00021444721271893387,-3.438788406881369e-7
4.95,2.25,-0.00020630929372088014,-1.4753549265944846e-6
4.95,2.3,-0.0001984271012175703,-2.5640666696130653e-6
4.95,2.35,-0.00019079271130578574,-3.6132028508926257e-6
4.95,2.4,-0.0001833984602314902,-4.6255021537953424e-6
4.95,2.45,-0.0001762369302948768,-5.603445824711641e-6
4.95,2.5,-0.0001723481455248933,-3.502770257378721e-6
4.95,2.5500000000000003,-0.00016788789404312586,-2.162401425652373e-6
4.95,2.6,-0.00016295982766942164,-1.4742020101235877e-6
4.95,2.65,-0.0001579603960526795,-1.0370768884069475e-6
4.95,2.7,-0.00015299976863687088,-7.362596151346619e-7
4.95,2.75,-0.00014812481867454818,-5.203332510741988e-7
4.95,2.8000000000000003,-0.00014335894399213195,-3.614473768040515e-7
4.95,2.85,-0.00013871458795984828,-2.426760459712813e-7
4.95,2.9,-0.0001341983435636026,-1.5310462753406382e-7
4.95,2.95,-0.00012981338975231744,-8.524769836755096e-8
4.95,3.,-0.0001255607868368358,-3.382614823806791e-8
4.95,3.25,-0.00010624542928142091,8.259988923492944e-8
4.95,3.5,-0.00008995456077927574,9.73283557658181e-8
4.95,3.75,-0.00007631650418343851,8.365034137627057e-8
4.95,4.,-0.00006495799123407257,6.474170729043932e-8
4.95,4.25,-0.000055537076344545886,4.77586449530189e-8
4.95,4.5,-0.00004775109342612432,3.441730245060408e-8
4.95,4.75,-0.000041336886268058405,2.44325581320252e-8
4.95,5.,-0.000036068253354919923,1.0840666994880739e-8
4.95,5.25,-0.00003175238331020228,1.2101639578317646e-8
4.95,5.5,-0.000028226024341601726,8.510359832544442e-9
4.95,5.75,-0.000025351730418738248,5.99933003699282e-9
4.95,6.,-0.000023014348332002755,4.25429195054927e-9
4.95,6.25,-0.0000211178207453772,2.794311058927667e-9
4.95,6.5,-0.000019582332165457063,2.011219725314608e-9
4.95,6.75,-0.000018341797400624666,1.40392479826073e-9
4.95,7.,-0.000017341676429962084,1.0782534313316986e-9
4.95,7.25,-0.000016537090998413494,6.19427221788696e-10
4.95,7.5,-0.000015891214091828102,4.567122288877076e-10
4.95,7.75,-0.000015373902129277086,2.48838712879802e-10
4.95,8.,-0.000014960540204248905,1.4063959745462496e-10
4.95,8.25,-0.000014631072312187177,1.0188771465522058e-10
4.95,8.5,-0.000014369190740339141,7.41110482139725e-11
4.95,8.75,-0.000014161661338996155,5.411220287094643e-11
4.95,9.,-0.000013997764019828453,3.965183231399976e-11
4.95,9.25,-0.000013868830392686557,2.915366828970447e-11
4.95,9.5,-0.000013767862867434053,2.1502725672890768e-11
4.95,9.75,-0.00001368922176152517,1.5906541580049897e-11
4.95,10.,-0.000013628368943702072,1.1799274515886422e-11


==> sunset_XY_single_scalar.csv <==
"m/T","X/T^2","Y/T^2"
0.075,-0.0026782308057666086,0.0037169719240308322
0.1,-0.002618054179978906,0.003050099900366498
0.125,-0.0025596571128652505,0.0025723377599071373
0.15000000000000002,-0.0025029169706747346,0.002208300236872145
0.175,-0.002447733901082157,0.0019212827815545154
0.2,-0.0023940236755823742,0.0016881449228919572
0.22500000000000003,-0.002341713464169818,0.001494968260841059
0.25,-0.002290739127936503,0.0013323962357760558
0.275,-0.0022410433784033983,0.0011938599976702422
0.3,-0.002192574468507948,0.0010745867004858054
0.325,-0.0021452852281095744,0.000971010530390724
0.35000000000000003,-0.002099132332676705,0.0008804052517278464
0.37500000000000006,-0.0020540757354893676,0.0008006457354955442
0.4,-0.002010078217927582,0.0007300477596554264
0.42500000000000004,-0.001967105027192697,0.0006672573471763607
0.45,-0.0019251235801268733,0.0006111723695409266
0.47500000000000003,-0.001884103217990269,0.0005608858011530869
0.5,-0.0018440150011408906,0.0005156439884242906
0.525,-0.0018048315350932557,0.0004748152145718865
0.55,-0.0017665268227665292,0.00043786587067061087
0.575,-0.0017290761364721846,0.00040434204671814414
0.6,-0.0016924559076470186,0.00037385519198727176
0.625,-0.0016566436304076184,0.0003460707794634692
0.65,-0.001621617776955814,0.0003206992451532145
0.675,-0.0015873577229305277,0.0002974887671286485
0.7,-0.0015538436812010145,0.000276219347086998
0.725,-0.0015210566428707688,0.0002566979910776624
0.75,-0.0014889783244777075,0.00023875478908287823
0.775,-0.0014575911205509076,0.00022223958312041713
0.8,-0.0014268780608056716,0.00020701926919014296
0.825,-0.0013968227714215725,0.00019297547161167356
0.85,-0.0013674094398540505,0.0001800026297624192
0.875,-0.0013386227827893076,0.00016800635096059972
0.9,-0.0013104480168675413,0.00015690202443513664
0.925,-0.001282870831855966,0.00014661362244042705
0.95,-0.0012558773660141414,0.00013707268051958227
0.975,-0.0012294541834072534,0.00012821741732395843
1.,-0.0012035882529688774,0.00011999177196908548
1.0250000000000001,-0.0011782669291347638,0.00011234573805535442
1.05,-0.0011534779338920552,0.00010523279709715583
1.075,-0.0011292093401070967,0.00009861140842774115
1.1,-0.001105449556011174,0.00009244356250594738
1.125,-0.0010821873107373346,0.00008669465873626154
1.15,-0.001059411640813703,0.00008133301080372491
1.175,-0.0010371118775284246,0.00007632970554857195
1.2,-0.0010152776350918248,0.00007165826630105626
1.225,-0.000993898799527723,0.00006729441903432731
1.25,-0.0009729655182339025,0.00006321586901662205
1.2750000000000001,-0.0009524681901574216,0.000059402209739934254
1.3,-0.0009323974565359094,0.00005583455769150869
1.325,-0.0009127441921607455,0.000052495607541818616
1.35,-0.0008934994971222352,0.00004936938941815406
1.375,-0.0008746546890006407,0.00004644118040941954
1.4000000000000001,-0.0008562012954702425,0.000043697351363815144
1.425,-0.0008381310472865883,0.000041125367631267995
1.45,-0.0008204358716297286,0.0000387136006251147
1.475,-0.0008031078857786238,0.0000364512771307945
1.5,-0.0007861393910940291,0.000034328457717893834
1.5250000000000001,-0.0007695228672890872,0.00003233587977403079
1.55,-0.0007532509669685887,0.00003046497483596858
1.6,-0.0007217124806360057,0.000027057056890114237
1.6500000000000001,-0.0006914684185641081,0.000024047545528646367
1.7000000000000002,-0.0006624657232683771,0.00002138709778451908
1.75,-0.0006346536567392383,0.00001903293004397146
1.8,-0.0006079836748918103,0.00001694785000317761
1.85,-0.0005824093118008603,0.000015099606457625572
1.9000000000000001,-0.00055788607265503,0.000013459904577081217
1.9500000000000002,-0.0005343713345082054,0.00001200381399061348
2.,-0.0005118242540272002,0.000010710800230193725
2.0500000000000003,-0.0004902056815376773,9.560959035686406e-6
2.1,-0.0004694780807577147,8.538078185067028e-6
2.1500000000000004,-0.0004496054536831213,7.627605161944549e-6
2.2,-0.0004305532701527208,6.816731920305814e-6
2.25,-0.0004122884016769795,6.094183782143908e-6
2.3000000000000003,-0.0003947790591610153,5.450031215607678e-6
2.35,-0.0003779947341943191,4.875495408366833e-6
2.4000000000000004,-0.0003619061436154115,4.3628125144408165e-6
2.45,-0.00034648517709088796,3.905149451025026e-6
2.5,-0.00033170484747616427,3.4964341728406056e-6
2.5500000000000003,-0.0003175392437475126,3.1312901448565128e-6
2.6,-0.00030396348631919924,2.8049627545959576e-6
2.6500000000000004,-0.00029095368457454645,2.51322673447765e-6
2.7,-0.0002784868964585165,2.252329218168248e-6
2.75,-0.00026654108999298927,2.018845050806735e-6
2.8000000000000003,-0.0002550951065889052,1.8101064271786862e-6
2.85,-0.00024412862604084642,1.623169600865437e-6
2.9000000000000004,-0.00023362213309978603,1.4558038322308453e-6
2.95,-0.00022355688552878574,1.3059280684671304e-6
3.,-0.00021391488355450812,1.1716782950823526e-6
3.0500000000000003,-0.000204678840634647,1.0513959936314275e-6
3.1,-0.00019583215546786125,9.43606419294982e-7
3.1500000000000004,-0.0001873588851786206,8.469925265167425e-7
3.2,-0.00017924371961460973,7.603752730273472e-7
3.25,-0.00017147195669904713,6.827082012484634e-7
3.3000000000000003,-0.00016402947878453825,6.13045161704809e-7
3.35,-0.0001569027299589149,5.505653222721352e-7
3.4000000000000004,-0.0001500786942570032,4.945119217722243e-7
3.45,-0.00014354487473540648,4.4421552614459076e-7
3.5,-0.00013728927337025804,3.990763959808711e-7
3.5500000000000003,-0.0001313003717404982,3.5856102135139014e-7
3.6,-0.00012556711246160238,3.2218171256283117e-7
3.6500000000000004,-0.0001200788813368484,2.8953255995137596e-7
3.7,-0.00011482549019518933,2.6021678262847024e-7
3.75,-0.00010979716038660349,2.3383873655618312e-7
3.8000000000000003,-0.00010498450690745392,2.102189945130345e-7
3.85,-0.00010037852312991269,1.8767633388968056e-7
3.9000000000000004,-0.00009597056611090337,1.699289794931621e-7
3.95,-0.00009175234245731022,1.5278678552397402e-7
4.,-0.00008771589472539141,1.3738456274044598e-7
4.050000000000001,-0.00008385358833343928,1.235472379294356e-7
4.1,-0.00008015809896774994,1.1110946112640103e-7
4.15,-0.00007662240046291416,9.99284823582317e-8
4.2,-0.00007323975313832714,8.987995411566881e-8
4.25,-0.00007000369257363006,8.082461756602974e-8
4.300000000000001,-0.00006690801880657287,7.270621000693173e-8
4.35,-0.00006394678593749895,6.54077016511872e-8
4.4,-0.0000611142921253293,5.884481362216688e-8
4.45,-0.00005840506996055623,5.2943917030725185e-8
4.5,-0.000055813877201347594,4.763692134351482e-8
4.550000000000001,-0.00005333568785942753,4.2863683415568466e-8
4.6,-0.00005096568362292536,3.863777488760493e-8
4.65,-0.000048699245603884855,3.4767647364924797e-8
4.7,-0.00004653194639860238,3.128563808679188e-8
4.75,-0.00004445954244940765,2.816279964906721e-8
4.800000000000001,-0.000042477966696931956,2.5342650821969155e-8
4.85,-0.0000405833215123132,1.4304788165805872e-8
4.9,-0.000038771871899173654,1.2898734274405829e-8
4.95,-0.00003704003895557929,1.1632663679430992e-8
5.,-0.00003538439358653819,1.0492409105360774e-8


==> sunset_XY_two_scalar.csv <==
"m1/T","m2/T","X/T^2","Y/T^2"
0.05,0.15,-0.0037554765545197415,0.0025767193942587523
0.05,0.2,-0.003996352457616003,0.0020380788029089004
0.05,0.25,-0.004152640064939602,0.0016530071110979865
0.05,0.30000000000000004,-0.004250842450123987,0.0013646089549270496
0.05,0.35,-0.004307229738975408,0.0011414903577268987
0.05,0.4,-0.004332558873019671,0.0009646972825697658
0.05,0.45000000000000007,-0.004334317788593301,0.0008220163751140016
0.05,0.5,-0.004317922682643894,0.0007051806180858678
0.05,0.55,-0.004287409211173605,0.0006083746668978066
0.05,0.6,-0.004245855969810975,0.0005273795252476758
0.05,0.65,-0.004195656446673167,0.0004590559599782422
0.05,0.7000000000000001,-0.004138700507174188,0.00040101843861625047
0.05,0.7500000000000001,-0.004076499449747971,0.0003514216252939995
0.05,0.8,-0.00401027455387412,0.00030881617019051766
0.05,0.8500000000000001,-0.003941021261136267,0.00027204867736805856
0.05,0.9,-0.003869556649571183,0.000240190700251784
0.05,0.9500000000000001,-0.0037965551813759573,0.0002124873162941039
0.05,1.,-0.0037225760478553577,0.0001883192151215969
0.05,1.05,-0.00364808438183741,0.00016717430540237892
0.05,1.1,-0.0035734679204489825,0.0001486261492559648
0.05,1.15,-0.0034990502424624447,0.00013231737413788068
0.05,1.2,-0.003425101392018818,0.00011794676701310848
0.05,1.25,-0.0033518464838438477,0.000105259129032524
0.05,1.3,-0.003279472732245858,0.00009403722483272757
0.05,1.35,-0.0032081352367475066,0.0000840953388171826
0.05,1.4,-0.0031379617777463472,0.00007527407684238173
0.05,1.45,-0.003069056817163522,0.00006743614210582008
0.05,1.5,-0.003001504855557497,0.000060462879659301
0.05,1.55,-0.0029353732644689934,0.00005425143218797034
0.05,1.6,-0.0028707146879059058,0.00004871238550364663
0.05,1.65,-0.002807569087808797,0.00004376780906685892
0.05,1.7,-0.0027459654935815905,0.0000393496171999327
0.05,1.75,-0.002685923504258724,0.00003539819219496238
0.05,1.8,-0.002627454582827679,0.000031861222494852293
0.05,1.85,-0.002570563175056587,0.00002869271842735442
0.05,1.9,-0.0025152476794601843,0.00002585217521088414
0.05,1.95,-0.0024615012904500577,0.00002330385872040101
0.05,2.,-0.0024093127330114435,0.000021016193972959768
0.05,2.0500000000000003,-0.0023586669042415494,0.00001896123999680613
0.05,2.1,-0.002309545434629123,0.000017114237469612048
0.05,2.15,-0.0022619271799402168,0.000015453218087516703
0.05,2.2,-0.002215788652913577,0.000013958666302726214
0.05,2.25,-0.002171104402592529,0.000012613225745816974
0.05,2.3,-0.002127847347974673,0.00001140144379470191
0.05,2.35,-0.0020859890717033758,0.000010309548911475856
0.05,2.4,-0.0020455000787216434,9.325256113388984e-6
0.05,2.45,-0.002006350024132118,8.437596715352939e-6
0.05,2.5,-0.0019685079139362158,7.63676902696428e-6
0.05,2.5500000000000003,-0.0019319422818350085,6.9140072263723954e-6
0.05,2.6,-0.001896621344870194,6.261465986215028e-6
0.05,2.65,-0.0018625131403201582,5.672118825184903e-6
0.05,2.7,-0.0018295856459704003,5.139668405060825e-6
0.05,2.75,-0.0017978068856148444,4.658467273654498e-6
0.05,2.8000000000000003,-0.0017671450214207262,4.223447735961835e-6
0.05,2.85,-0.001737568434595833,3.830059735842597e-6
0.05,2.9,-0.0017090457956287655,3.4742157604770313e-6
0.05,2.95,-0.001681546125226765,3.1522419243804577e-6
0.05,3.,-0.0016550388469482762,2.860834492239995e-6
0.05,3.25,-0.001536351526043742,1.7680379503983313e-6
0.05,3.5,-0.0014381816597318696,1.099507698689578e-6
0.05,3.75,-0.001357333756028094,6.881265790163564e-7
0.05,4.,-0.0012910020197917675,4.335424278027484e-7
0.05,4.25,-0.0012367604722873108,2.750887773165459e-7
0.05,4.5,-0.001192536128884027,1.7587881360548244e-7
0.05,4.75,-0.0011565741697329,1.1336870715068434e-7
0.05,5.,-0.0011274004637718917,7.371413897707714e-8
0.05,5.25,-0.00110378459932394,4.837329465093819e-8
0.05,5.5,-0.0010847051918329402,3.205083827484932e-8
0.05,5.75,-0.0010693183690923362,2.144766721038152e-8
0.05,6.,-0.0010569297903480475,1.4497407978958377e-8
0.05,6.25,-0.0010469702226216073,9.898304573771957e-9
0.05,6.5,-0.0010389745020168426,6.8250971077023215e-9
0.05,6.75,-0.0010325636017362817,4.750990149904322e-9
0.05,7.,-0.0010274294802454422,3.337164370797313e-9
0.05,7.25,-0.0010233223712329262,2.3639322227139714e-9
0.05,7.5,-0.0010200401874387245,1.6876078629164681e-9
0.05,7.75,-0.0010174197335276372,1.213351175609334e-9
0.05,8.,-0.0010153294526676789,8.779605545176927e-10
0.05,8.25,-0.0010136634632573287,6.389125222806824e-10
0.05,8.5,-0.0010123366737773384,4.673078898669025e-10
0.05,8.75,-0.0010112807935071869,3.4332117400739937e-10
0.05,9.,-0.0010104410840254471,2.532190550991187e-10
0.05,9.25,-0.0010097737206493337,1.8740414558723884e-10
0.05,9.5,-0.0010092436541974837,1.3911178198960927e-10
0.05,9.75,-0.001008822881797474,1.0353447569763641e-10
0.05,10.,-0.001008489051123429,7.723271371398721e-11
0.1,0.15,-0.002928724706436272,0.002410628934507656
0.1,0.2,-0.0031320860140410223,0.0019445533052502746
0.1,0.25,-0.0032725487295966046,0.001596965715967986
0.1,0.30000000000000004,-0.0033690167419860957,0.0013300268173299951
0.1,0.35,-0.0034327670408892132,0.001120016735511519
0.1,0.4,-0.003471405905820152,0.0009515892462050079
0.1,0.45000000000000007,-0.003490389800876682,0.0008144102389961104
0.1,0.5,-0.0034937865667837857,0.0007012668053985659
0.1,0.55,-0.003484712734355766,0.0006069691098279503
0.1,0.6,-0.0034656061521883257,0.0005276861236340998
0.1,0.65,-0.0034384054810940186,0.00046052796852954917
0.1,0.7000000000000001,-0.003404673198764233,0.0004032741146896869
0.1,0.7500000000000001,-0.003365682572290304,0.00035419107676624333
0.1,0.8,-0.0033224807459660034,0.000311906865968963
0.1,0.8500000000000001,-0.0032759354980421295,0.0002753225015105973
0.1,0.9,-0.0032267705395236084,0.0002435483547828677
0.1,0.9500000000000001,-0.003175592594958948,0.0002158575205155359
0.1,1.,-0.003122912475304618,0.00019165110473174643
0.1,1.05,-0.0030691616839188954,0.00017043200770729724
0.1,1.1,-0.0030147056512844776,0.00015178486369347554
0.1,1.15,-0.002959854390875164,0.00013536050999956304
0.1,1.2,-0.0029048711581746967,0.00012086383374568981
0.1,1.25,-0.002849979546310393,0.00010804416879765084
0.1,1.3,-0.002795369345239296,0.00009668764002985104
0.1,1.35,-0.0027412014139427403,0.00008661101009529255
0.1,1.4,-0.002687611757998414,0.00007765669662541502
0.1,1.45,-0.0026347149623333213,0.00006968870925105444
0.1,1.5,-0.002582607096875406,0.00006258931542820104
0.1,1.55,-0.0025313681883889936,0.000056256288105504106
0.1,1.6,-0.002481064332998644,0.000050600621192119184
0.1,1.65,-0.0024317495093428973,0.000045544623611973295
0.1,1.7,-0.0023834671409140888,0.00004102032162796212
0.1,1.75,-0.002336251447170854,0.00003696811362157386
0.1,1.8,-0.0022901286158928647,0.00003333563273476254
0.1,1.85,-0.0022451178235616065,0.000030076781512853592
0.1,1.9,-0.002201232125979933,0.000027150909565107134
0.1,1.95,-0.0021584792376459576,0.000024522110656259675
0.1,2.,-0.0021168622153894165,0.000022158619961054485
0.1,2.0500000000000003,-0.0020763800593191603,0.000020032295657138868
0.1,2.1,-0.002037028242108663,0.00001811817178534931
0.1,2.15,-0.0019987991759764425,0.000016394071561394268
0.1,2.2,-0.0019616826253324757,0.000014840272117345597
0.1,2.25,-0.0019256660719065692,0.000013439213150515106
0.1,2.3,-0.0018907350382077982,0.000012175243163400776
0.1,2.35,-0.0018568733743516198,0.000011034397975986086
0.1,2.4,-0.0018240635126057529,0.000010004207022854786
0.1,2.45,-0.0017922866934253511,9.07352363088091e-6
0.1,2.5,-0.0017615231662559822,8.232376043029559e-6
0.1,2.5500000000000003,-0.0017317523679583088,7.471836432747171e-6
0.1,2.6,-0.001702953081356185,6.783905552567508e-6
0.1,2.65,-0.0016751035760926864,6.161410997186883e-6
0.1,2.7,-0.0016481817337186057,5.597917346494103e-6
0.1,2.75,-0.0016221651587063693,5.087646692808869e-6
0.1,2.8000000000000003,-0.0015970312768841294,4.625408262573776e-6
0.1,2.85,-0.0015727574226123793,4.206536015517867e-6
0.1,2.9,-0.0015493209158754136,3.826833252965501e-6
0.1,2.95,-0.0015266991303290339,3.482523394094522e-6
0.1,3.,-0.0015048695532313737,3.1702061874595063e-6
0.1,3.25,-0.0014068309061446391,1.9912702380097194e-6
0.1,3.5,-0.0013253614547108195,1.2608065276535803e-6
0.1,3.75,-0.0012579929368403092,8.048620818656115e-7
0.1,4.,-0.0012025204116755499,5.181741092449496e-7
0.1,4.25,-0.0011570121594140501,3.365578828433066e-7
0.1,4.5,-0.0011198002390220623,2.2060824899695387e-7
0.1,4.75,-0.0010894606639977485,1.459785752481839e-7
0.1,5.,-0.0010647887233724371,9.753303873566432e-8
0.1,5.25,-0.001044772825965621,6.580350044114308e-8
0.1,5.5,-0.0010285688787977385,4.482927346374267e-8
0.1,5.75,-0.0010154763344334865,3.08325641708556e-8
0.1,6.,-0.0010049164814382547,2.1401990880909327e-8
0.1,6.25,-0.0009964131977011537,1.4986676064206172e-8
0.1,6.5,-0.000989576167913581,1.0581132326879447e-8
0.1,6.75,-0.0009840864379262412,7.527911668374701e-9
0.1,7.,-0.0009796841092594689,5.393327363704958e-9
0.1,7.25,-0.0009761579459736312,3.888629035312188e-9
0.1,7.5,-0.0009733366593480005,2.8197904803229507e-9
0.1,7.75,-0.0009710816438570197,2.055192475404477e-9
0.1,8.,-0.0009692809543826852,1.5047209572099929e-9
0.1,8.25,-0.0009678443352310326,1.1061141993659596e-9
0.1,8.5,-0.0009666991335920087,8.15980167115371e-10
0.1,8.75,-0.0009657869518846185,6.038266349601973e-10
0.1,9.,-0.0009650609139528279,4.480608284569698e-10
0.1,9.25,-0.00096448343878229,3.33283264701556e-10
0.1,9.5,-0.0009640244320632465,2.484384946030427e-10
0.1,9.75,-0.0009636598204978901,1.8554463694642198e-10
0.1,10.,-0.0009633703663281835,1.388073050598293e-10
0.15000000000000002,0.15,-0.002502916970674734,0.0022083002368721433
0.15000000000000002,0.2,-0.0026897272672036197,0.0018233549030962672
0.15000000000000002,0.25,-0.0028169676725458776,0.0015186754041314225
0.15000000000000002,0.30000000000000004,-0.0029063582278615026,0.0012772641332520528
0.15000000000000002,0.35,-0.002968155119786354,0.0010835188518962678
0.15000000000000002,0.4,-0.0030086993583715712,0.0009259422680621089
0.15000000000000002,0.45000000000000007,-0.0030324195534086286,0.0007962456565939607
0.15000000000000002,0.5,-0.0030426090795475933,0.0006883903785836949
0.15000000000000002,0.55,-0.003041809585452136,0.0005979003290717973
0.15000000000000002,0.6,-0.003032031339241891,0.0005213976377670014
0.15000000000000002,0.65,-0.003014892705191847,0.00045629088819732237
0.15000000000000002,0.7000000000000001,-0.0029917142560908815,0.00040056157706760487
0.15000000000000002,0.7500000000000001,-0.002963585156221647,0.0003526163664939602
0.15000000000000002,0.8,-0.0029314115358831674,0.000311182639499501
0.15000000000000002,0.8500000000000001,-0.002895952640385301,0.0002752329997060617
0.15000000000000002,0.9,-0.0028578483951985176,0.00024393017783116457
0.15000000000000002,0.9500000000000001,-0.002817640781703787,0.0002165861221306469
0.15000000000000002,1.,-0.0027757906522829297,0.0001926310034273263
0.15000000000000002,1.05,-0.002732691123125857,0.00017158978189765446
0.15000000000000002,1.1,-0.002688678358579637,0.0001530639079780164
0.15000000000000002,1.15,-0.0026440403400577054,0.0001367169811524794
0.15000000000000002,1.2,-0.0025990240587896044,0.00012226440482924626
0.15000000000000002,1.25,-0.00255384146254839,0.00010946286254045502
0.15000000000000002,1.3,-0.0025086744076718744,0.00009810450458440823
0.15000000000000002,1.35,-0.002463678809908351,0.00008801111610056924
0.15000000000000002,1.4,-0.0024189881446855005,0.00007902875837143759
0.15000000000000002,1.45,-0.002374716415114793,0.0000710244244662799
0.15000000000000002,1.5,-0.00233096068149731,0.00006388269960525815
0.15000000000000002,1.55,-0.0022878032272464753,0.00005750317326445352
0.15000000000000002,1.6,-0.0022453134215330416,0.000051798312629514976
0.15000000000000002,1.65,-0.002203549327536861,0.00004669153514710934
0.15000000000000002,1.7,-0.0021625590961914607,0.00004211581054616682
0.15000000000000002,1.75,-0.0021223821781647324,0.0000380121672938767
0.15000000000000002,1.8,-0.002083050381110272,0.000034328793101387706
0.15000000000000002,1.85,-0.0020445887946314223,0.00003101998016559059
0.15000000000000002,1.9,-0.0020070166016830505,0.000028045395288804815
0.15000000000000002,1.95,-0.001970347792110331,0.00002536936408643344
0.15000000000000002,2.,-0.0019345917915472258,0.00002296027471617877
0.15000000000000002,2.0500000000000003,-0.0018997540168600039,0.00002079009177485564
0.15000000000000002,2.1,-0.001865836367636698,0.000018833917604130484
0.15000000000000002,2.15,-0.0018328376618244704,0.000017069600550180314
0.15000000000000002,2.2,-0.0018007540224497737,0.000015477435063432615
0.15000000000000002,2.25,-0.0017695792213784569,0.000014039843735264034
0.15000000000000002,2.3,-0.001739304985250581,0.000012741148994331554
0.15000000000000002,2.35,-0.0017099212680303077,0.000011567343364850963
0.15000000000000002,2.4,-0.0016814164940227119,0.000010505903558822986
0.15000000000000002,2.45,-0.0016537777747087409,9.54563753885224e-6
0.15000000000000002,2.5,-0.0016269911023234877,8.676509386836527e-6
0.15000000000000002,2.5500000000000003,-0.0016010415227336785,7.88952687621775e-6
0.15000000000000002,2.6,-0.0015759132898628997,7.176627521022138e-6
0.15000000000000002,2.65,-0.0015515900036350535,6.530573888697123e-6
0.15000000000000002,2.7,-0.0015280547331778557,5.944861640342649e-6
0.15000000000000002,2.75,-0.0015052901268237683,5.413660331565046e-6
0.15000000000000002,2.8000000000000003,-0.0014832785102701425,4.931693755687782e-6
0.15000000000000002,2.85,-0.0014620019741071217,4.494255893709069e-6
0.15000000000000002,2.9,-0.0014414424517880278,4.0970744440915145e-6
0.15000000000000002,2.95,-0.0014215817889998215,3.7363185599163535e-6
0.15000000000000002,3.,-0.0014024018052884446,3.4085326568334545e-6
0.15000000000000002,3.25,-0.0013160803050391,2.16510835241465e-6
0.15000000000000002,3.5,-0.0012441133527126553,1.3875034773234637e-6
0.15000000000000002,3.75,-0.0011844322430846707,8.97186986867967e-7
0.15000000000000002,4.,-0.0011351650595860852,5.854793692094701e-7
0.15000000000000002,4.25,-0.0010946558970256282,3.8566294331774525e-7
0.15000000000000002,4.5,-0.0010614640713666555,2.564626399839589e-7
0.15000000000000002,4.75,-0.0010343520338406533,1.7200441980447234e-7
0.15000000000000002,5.,-0.0010122674539571113,1.1660671252796545e-7
0.15000000000000002,5.25,-0.0009943228786831583,7.97948202892803e-8
0.15000000000000002,5.5,-0.0009797750526028405,5.510329323995394e-8
0.15000000000000002,5.75,-0.0009680051265647161,3.839538389657782e-8
0.15000000000000002,6.,-0.0009585004263437607,2.6989238353100978e-8
0.15000000000000002,6.25,-0.0009508380952917581,1.9093813245774083e-8
0.15000000000000002,6.5,-0.000944670699368594,1.3547753670859267e-8
0.15000000000000002,6.75,-0.0009397137454529678,9.686929870007452e-9
0.15000000000000002,7.,-0.0009357349849290896,6.838225613363391e-9
0.15000000000000002,7.25,-0.0009325453342377092,4.9954378591576115e-9
0.15000000000000002,7.5,-0.0009299912287045637,1.6712420852597887e-9
0.15000000000000002,7.75,-0.0009279482262081148,1.2605255342128252e-9
0.15000000000000002,8.,-0.0009263156868060136,9.715298452880883e-10
0.15000000000000002,8.25,-0.0009250123690726386,7.361514824371501e-10
0.15000000000000002,8.5,-0.0009239728008218069,5.606088952433974e-10
0.15000000000000002,8.75,-0.0009231442993153741,4.2872788435718845e-10
0.15000000000000002,9.,-0.0009224845328955294,3.2902318022887123e-10
0.15000000000000002,9.25,-0.0009219595316002745,2.5323929498527464e-10
0.15000000000000002,9.5,-0.0009215420684146782,7.204919733744264e-11
0.15000000000000002,9.75,-0.0009212103452655758,5.184654311776726e-11
0.15000000000000002,10.,-0.0009209469287026027,3.741174947960446e-11
0.2,0.15,-0.002196993919307442,0.0019818145391094916
0.2,0.2,-0.0023940236755823734,0.0016881449228919564
0.2,0.25,-0.002516545240689825,0.001429118999340318
0.2,0.30000000000000004,-0.002601122393614372,0.0012149048389929213
0.2,0.35,-0.0026602037178992243,0.0010387492403507058
0.2,0.4,-0.0027002171162596577,0.00089313703832411
0.2,0.45000000000000007,-0.0027252584273400227,0.0007718680352933982
0.2,0.5,-0.002738244475878298,0.0006701046926553917
0.2,0.55,-0.0027413854307386577,0.0005841065473434584
0.2,0.6,-0.0027364196104094577,0.000510968252926805
0.2,0.65,-0.002724747697240623,0.00044841267040318785
0.2,0.7000000000000001,-0.002707517460675361,0.00039463698755939436
0.2,0.7500000000000001,-0.0026856811200986486,0.0003481994677484437
0.2,0.8,-0.0026600361726644497,0.0003079361301973182
0.2,0.8500000000000001,-0.002631255531584616,0.00027289893800424864
0.2,0.9,-0.0025999103929702423,0.00024230940142410252
0.2,0.9500000000000001,-0.002566487960230894,0.00021552363510074545
0.2,1.,-0.002531405420236903,0.0001920053510086892
0.2,1.05,-0.002495021121050086,0.00017130522723937398
0.2,1.1,-0.002457643619158731,0.00015304464837840941
0.2,1.15,-0.00241953907818118,0.00013690279008537782
0.2,1.2,-0.0023809373742565603,0.00012260716609790485
0.2,1.25,-0.0023420371746356505,0.00010992414166294024
0.2,1.3,-0.002303010192492851,0.00009865375724295734
0.2,1.35,-0.0022640047746628495,0.00008862367259819163
0.2,1.4,-0.002225148944664259,0.00007968496455276498
0.2,1.45,-0.002186552997544242,0.0000717085857759956
0.2,1.5,-0.0021483117234095414,0.00006458217166045149
0.2,1.55,-0.0021105063213635554,0.000058208336221319445
0.2,1.6,-0.00207320605378883,0.000052501206039233734
0.2,1.65,-0.0020364696816683285,0.00004738601997538675
0.2,1.7,-0.002000346714321612,0.00004279719320187346
0.2,1.75,-0.0019648785010968907,0.00003867679769128891
0.2,1.8,-0.0019300991878739302,0.00003497402910760999
0.2,1.85,-0.0018960365574448277,0.00003164386975429504
0.2,1.9,-0.0018627127697590186,0.000028646596506014623
0.2,1.95,-0.0018301450154990413,0.000025947002591342194
0.2,2.,-0.0017983460943814178,0.000023513894086297366
0.2,2.0500000000000003,-0.0017673249278642772,0.00002131953568504613
0.2,2.1,-0.0017370870145209977,0.00001933897488111641
0.2,2.15,-0.001707634835152494,0.000017551182333018457
0.2,2.2,-0.0016789682137165604,0.00001593568430003408
0.2,2.25,-0.0016510846393162333,0.00001447532729528171
0.2,2.3,-0.0016239795537826948,0.000013154521499180241
0.2,2.35,-0.0015976466087893528,0.000011959333923482586
0.2,2.4,-0.0015720778959242136,0.000010877282076365586
0.2,2.45,-0.0015472641527125657,9.897195391596922e-6
0.2,2.5,-0.001523194947210431,9.009061609797052e-6
0.2,2.5500000000000003,-0.0014998588434658672,8.203894990577122e-6
0.2,2.6,-0.0014772435498754278,7.473628625950476e-6
0.2,2.65,-0.0014553360522178314,6.811017311793939e-6
0.2,2.7,-0.0014341227329448397,6.209545705152474e-6
0.2,2.75,-0.0014135894781279498,5.663352961077185e-6
0.2,2.8000000000000003,-0.001393721773303297,5.167157170291037e-6
0.2,2.85,-0.0013745047893203772,4.716212281281732e-6
0.2,2.9,-0.0013559234591804597,4.306248407743413e-6
0.2,2.95,-0.0013379625467454018,3.933368277401865e-6
0.2,3.,-0.0013206067081050655,3.5942217160808178e-6
0.2,3.25,-0.001242365453257749,2.3022121277054084e-6
0.2,3.5,-0.0011769680191657194,1.488406374439968e-6
0.2,3.75,-0.0011226129589730416,9.712779432181386e-7
0.2,4.,-0.0010776529546840483,6.397877140979207e-7
0.2,4.25,-0.001040619307462643,4.254743586889088e-7
0.2,4.5,-0.0010102263656245193,2.8565431168235157e-7
0.2,4.75,-0.0009853642901068206,1.9363944948544431e-7
0.2,5.,-0.0009650854854604188,1.324901224000405e-7
0.2,5.25,-0.0009485880646405678,9.1464119022968e-8
0.2,5.5,-0.0009351984452655611,6.369120288444129e-8
0.2,5.75,-0.0009243543439610511,4.471852580096615e-8
0.2,6.,-0.0009155888910983869,3.159849025773272e-8
0.2,6.25,-0.0009085162340505373,2.2491763202988138e-8
0.2,6.5,-0.0009028187702280914,1.6101203521075996e-8
0.2,6.75,-0.0008982360099139678,1.1577695638352939e-8
0.2,7.,-0.0008945549851008765,4.145773170941003e-9
0.2,7.25,-0.0008916020749325696,3.045874980185659e-9
0.2,7.5,-0.000889236097756122,2.1817856432106153e-9
0.2,7.75,-0.0008873425151541514,1.6414633157487563e-9
0.2,8.,-0.0008858285984561635,1.2564201781837397e-9
0.2,8.25,-0.0008846194189430316,9.49953820900823e-10
0.2,8.5,-0.0008836545364726842,7.214869730300111e-10
0.2,8.75,-0.000882885275757636,5.500904551748037e-10
0.2,9.,-0.000882272493879967,4.207983930921977e-10
0.2,9.25,-0.0008817847561625912,3.2280004537421636e-10
0.2,9.5,-0.0008813968498645022,2.482134116299495e-10
0.2,9.75,-0.0008810885761750057,8.718082766118185e-11
0.2,10.,-0.0008808437706219612,6.308162672774564e-11
0.25,0.15,-0.0019084707800791929,0.0017111177146620837
0.25,0.2,-0.002162144934630219,0.0015413802255814521
0.25,0.25,-0.002290739127936503,0.0013323962357760558
0.25,0.30000000000000004,-0.0023744880263762125,0.001146757204499358
0.25,0.35,-0.0024321197300232835,0.000988959486067574
0.25,0.4,-0.0024714523299487487,0.0008558956908988253
0.25,0.45000000000000007,-0.0024968363091752944,0.0007435506951518119
0.25,0.5,-0.0025111286415814846,0.0006483145013826729
0.25,0.55,-0.0025163971994520452,0.0005671925152275943
0.25,0.6,-0.002514228822089377,0.0004977576917039733
0.25,0.65,-0.0025058865605268954,0.00043805242220429103
0.25,0.7000000000000001,-0.002492400167088871,0.00038649414325259775
0.25,0.7500000000000001,-0.002474623195901773,0.00034179690032491933
0.25,0.8,-0.0024532716358781777,0.0003029092459792791
0.25,0.8500000000000001,-0.002428951452066966,0.0002689658884566814
0.25,0.9,-0.0024021790070472625,0.00023925018481736008
0.25,0.9500000000000001,-0.0023733966625382966,0.000213165015633491
0.25,1.,-0.0023429849780404206,0.00019020993252775466
0.25,1.05,-0.0023112724251333787,0.00016996333639483275
0.25,1.1,-0.0022785432389536785,0.0001520682594632225
0.25,1.15,-0.0022450438423645665,0.00013622093217412223
0.25,1.2,-0.002210988156924734,0.00012216231660023083
0.25,1.25,-0.0021765620326879235,0.00010966962297805077
0.25,1.3,-0.0021419269716943462,0.00009855152380614234
0.25,1.35,-0.0021072232791673096,0.00008864265188800814
0.25,1.4,-0.0020725727466108165,0.00007979974298362504
0.25,1.45,-0.002038080948831024,0.00007189834690220604
0.25,1.5,-0.002003839220153801,0.00006483000515199964
0.25,1.55,-0.001969926362280358,0.00005849999185040737
0.25,1.6,-0.0019364101262761132,0.00005282538204867633
0.25,1.65,-0.0019033485033936983,0.00004773334601625788
0.25,1.7,-0.001870790853265107,0.000043160085243588325
0.25,1.75,-0.0018387788930781216,0.000039049027775437046
0.25,1.8,-0.0018073475673960116,0.00003535055364395996
0.25,1.85,-0.0017765258150755688,0.000032020637309630045
0.25,1.9,-0.0017463372471268543,0.000029020364192049067
0.25,1.95,-0.0017168007472163087,0.000026315138667467382
0.25,2.,-0.001687931004748572,0.000023874511076886983
0.25,2.0500000000000003,-0.0016597389889982006,0.000021671002619556173
0.25,2.1,-0.0016322323715426729,0.00001968043855419166
0.25,2.15,-0.0016054159032272911,0.000017881163605728764
0.25,2.2,-0.00157929175103457,0.000016253890898662495
0.25,2.25,-0.0015538597995065292,0.000014781380935049407
0.25,2.3,-0.0015291179207547615,0.000013448206082089
0.25,2.35,-0.0015050622165713465,0.000012240589483422095
0.25,2.4,-0.0014816872357083536,0.000011146147953619372
0.25,2.45,-0.001458986169012232,0.000010153799684760843
0.25,2.5,-0.0014369510247726845,9.253662448927284e-6
0.25,2.5500000000000003,-0.001415572786360258,8.43673983262985e-6
0.25,2.6,-0.0013948415539885035,7.695034784406204e-6
0.25,2.65,-0.001374746672218722,7.021333029155969e-6
0.25,2.7,-0.0013552768446457144,6.409145886249017e-6
0.25,2.75,-0.0013364202370411047,5.852623595777647e-6
0.25,2.8000000000000003,-0.0013181645700910518,5.346504328847821e-6
0.25,2.85,-0.0013004972027425236,4.88603940830795e-6
0.25,2.9,-0.001283405207064618,4.466445589111569e-6
0.25,2.95,-0.0012668754354366331,4.085172939622176e-6
0.25,3.,-0.0012508945807909906,3.737619029272471e-6
0.25,3.25,-0.0011787534912555057,2.4100274079621835e-6
0.25,3.5,-0.0011183274734453553,1.568680088919177e-6
0.25,3.75,-0.0010680110175108324,1.030769942172256e-6
0.25,4.,-0.0010263227727439735,6.83741863115447e-7
0.25,4.25,-0.000991933222114341,4.5789067517612234e-7
0.25,4.5,-0.0009636725333096624,3.095299073868369e-7
0.25,4.75,-0.0009405266486523083,2.112000791773625e-7
0.25,5.,-0.000921626777021632,1.4532534695966583e-7
0.25,5.25,-0.000906235586824984,1.0098573815391955e-7
0.25,5.5,-0.0008937321814525234,7.071318821813555e-8
0.25,5.75,-0.0008835971362647409,4.987938403305282e-8
0.25,6.,-0.0008753983464058534,3.5451315783798995e-8
0.25,6.25,-0.0008687780868651061,2.526355533192387e-8
0.25,6.5,-0.0008634414608845905,1.8133944952852116e-8
0.25,6.75,-0.0008591462704121241,1.3147187387157686e-8
0.25,7.,-0.000855694255901153,9.435615687001728e-9
0.25,7.25,-0.0008529236039201263,6.915091875199855e-9
0.25,7.5,-0.0008507025970147103,5.000755398318346e-9
0.25,7.75,-0.0008489242722859758,3.207287517818444e-9
0.25,8.,-0.0008475019571698687,2.384776533366495e-9
0.25,8.25,-0.0008463655588171899,1.7627742074192987e-9
0.25,8.5,-0.0008454584945191825,1.3065124153995716e-9
0.25,8.75,-0.0008447351629875043,6.495227808291787e-10
0.25,9.,-0.0008441588688228302,4.941573884028466e-10
0.25,9.25,-0.0008437001244908873,3.769918140682227e-10
0.25,9.5,-0.0008433352651737973,2.8829837605756636e-10
0.25,9.75,-0.0008430453217887457,1.9632398419629216e-10
0.25,10.,-0.000842815106208801,1.4589352642646602e-10
0.30000000000000004,0.15,-0.0012753265332492076,0.0010670706685492982
0.30000000000000004,0.2,-0.0019538687600979005,0.001378327442090683
0.30000000000000004,0.25,-0.0021045308471807998,0.0012295147600258818
0.30000000000000004,0.30000000000000004,-0.002192574468507948,0.0010745867004858063
0.30000000000000004,0.35,-0.002250817951079758,0.000935894307924675
0.30000000000000004,0.4,-0.002290164653799243,0.0008157790505363312
0.30000000000000004,0.45000000000000007,-0.0023158360498736984,0.0007126489838212213
0.30000000000000004,0.5,-0.0023309234020044757,0.0006241858400114482
0.30000000000000004,0.55,-0.002337516615566958,0.0005481594957177996
0.30000000000000004,0.6,-0.002337152131380863,0.0004826271699909547
0.30000000000000004,0.65,-0.0023310215074538875,0.00042595301772040324
0.30000000000000004,0.7000000000000001,-0.00232008158831143,0.00037677609020773744
0.30000000000000004,0.7500000000000001,-0.00230511892941705,0.0003339673973653864
0.30000000000000004,0.8,-0.0022867906972844497,0.0002965892404906238
0.30000000000000004,0.8500000000000001,-0.0022656523912415044,0.000263860334004604
0.30000000000000004,0.9,-0.002242177624942948,0.00023512706365691862
0.30000000000000004,0.9500000000000001,-0.0022167728198721776,0.00020984026685957435
0.30000000000000004,1.,-0.002189788466518386,0.00018753642034815762
0.30000000000000004,1.05,-0.002161527969601271,0.0001678226340039473
0.30000000000000004,1.1,-0.002132254732436614,0.00015036450625008173
0.30000000000000004,1.15,-0.0021021979207941134,0.00013487616782580488
0.30000000000000004,1.2,-0.002071557213054478,0.00012111272749982415
0.30000000000000004,1.25,-0.0020405067570433517,0.00010886292269386146
0.30000000000000004,1.3,-0.0020091984959706806,0.00009794464536569636
0.30000000000000004,1.35,-0.001977764985830936,0.00008820002320123773
0.30000000000000004,1.4,-0.0019463217981553415,0.00007949191938907694
0.30000000000000004,1.45,-0.0019149695813098482,0.00007170092277345575
0.30000000000000004,1.5,-0.0018837958381768458,0.00006472263276183073
0.30000000000000004,1.55,-0.0018528764664641113,0.000058465802576437685
0.30000000000000004,1.6,-0.001822277098995571,0.00005285030783400374
0.30000000000000004,1.65,-0.0017920542744323347,0.00004780563472996021
0.30000000000000004,1.7,-0.0017622564634436886,0.000043270018493487216
0.30000000000000004,1.75,-0.001732924971035788,0.00003918844191181471
0.30000000000000004,1.8,-0.0017040947322892943,0.00003551268273491035
0.30000000000000004,1.85,-0.0016757950159633447,0.00003219984257158136
0.30000000000000004,1.9,-0.001648050048148124,0.00002921196617189717
0.30000000000000004,1.95,-0.0016208795662830346,0.000026515284701733827
0.30000000000000004,2.,-0.0015942993123186306,0.000024079963663117387
0.30000000000000004,2.0500000000000003,-0.00156832147252378,0.000021879164381024456
0.30000000000000004,2.1,-0.0015429550703746422,0.000019889156735626904
0.30000000000000004,2.15,-0.0015182063180695135,0.000018088696701779906
0.30000000000000004,2.2,-0.0014940789314621104,0.000016458830242031277
0.30000000000000004,2.25,-0.0014705744125703421,0.000014982594729261688
0.30000000000000004,2.3,-0.001447692303278104,0.000013644828134855552
0.30000000000000004,2.35,-0.001425430413387773,0.000012431925899230689
0.30000000000000004,2.4,-0.001403785025787762,0.000011331696977665852
0.30000000000000004,2.45,-0.0013827510811618032,0.000010333200016442818
0.30000000000000004,2.5,-0.0013623223443767853,9.426603575090936e-6
0.30000000000000004,2.5500000000000003,-0.001342491554432049,8.603095443378934e-6
0.30000000000000004,2.6,-0.0013232505596407584,7.854720064306314e-6
0.30000000000000004,2.65,-0.0013045904395190884,7.174340247848325e-6
0.30000000000000004,2.7,-0.0012865016146982563,6.5555048026150675e-6
0.30000000000000004,2.75,-0.0012689739460290926,5.992425663752313e-6
0.30000000000000004,2.8000000000000003,-0.0012519968239231103,5.479872929666559e-6
0.30000000000000004,2.85,-0.0012355592488634355,5.013118918142695e-6
0.30000000000000004,2.9,-0.0012196499039216387,4.587902226297919e-6
0.30000000000000004,2.95,-0.001204257220030653,4.2003757208338875e-6
0.30000000000000004,3.,-0.001189369434688089,3.8469263523534985e-6
0.30000000000000004,3.25,-0.001122084965987028,2.4936773686905483e-6
0.30000000000000004,3.5,-0.0010656258339647405,1.6319149002336827e-6
0.30000000000000004,3.75,-0.001018538160838238,1.0780368330559793e-6
0.30000000000000004,4.,-0.000979470018462608,7.189838231280287e-7
0.30000000000000004,4.25,-0.0009472010627730569,4.839773111869634e-7
0.30000000000000004,4.5,-0.0009206527310282516,3.2890150747084783e-7
0.30000000000000004,4.75,-0.0008988867279646273,2.255218117511084e-7
0.30000000000000004,5.,-0.0008810967891116171,1.5606832950206678e-7
0.30000000000000004,5.25,-0.0008665969367366868,1.0880665014703465e-7
0.30000000000000004,5.5,-0.0008548082781484897,7.652871570110707e-8
0.30000000000000004,5.75,-0.0008452456227979709,5.415128686192712e-8
0.30000000000000004,6.,-0.0008375046805723491,3.861203887460703e-8
0.30000000000000004,6.25,-0.0008312502635721075,2.7634167075506547e-8
0.30000000000000004,6.5,-0.0008262056913978875,1.9904166507263982e-8
0.30000000000000004,6.75,-0.0008221434578922648,1.4452861763934385e-8
0.30000000000000004,7.,-0.0008188771296687492,1.0393019074473805e-8
0.30000000000000004,7.25,-0.0008162543959148285,7.706457628292585e-9
0.30000000000000004,7.5,-0.000814151162598039,5.533621557935603e-9
0.30000000000000004,7.75,-0.000812466573827095,4.10543177101555e-9
0.30000000000000004,8.,-0.0008111188428465922,3.0570012576024153e-9
0.30000000000000004,8.25,-0.0008100417809483445,2.0399071680964054e-9
0.30000000000000004,8.5,-0.000809181921743819,1.5127316732154589e-9
0.30000000000000004,8.75,-0.000808496148956271,1.124370453946949e-9
0.30000000000000004,9.,-0.0008079497469947356,8.374521694599207e-10
0.30000000000000004,9.25,-0.0008075148043457136,4.277724043044717e-10
0.30000000000000004,9.5,-0.0008071689098461936,3.067899927156059e-10
0.30000000000000004,9.75,-0.0008068940909713884,2.2890445918952174e-10
0.30000000000000004,10.,-0.0008066759513032882,1.7108546610661302e-10
0.35000000000000003,0.15,-0.0014417015157544056,0.0012088985047399485
0.35000000000000003,0.2,-0.0017314953786598203,0.0011786241807935117
0.35000000000000003,0.25,-0.0019381379545890232,0.0011188134797350921
0.35000000000000003,0.30000000000000004,-0.0020375878815058718,0.000998838703110115
0.35000000000000003,0.35,-0.002099132332676705,0.0008804052517278472
0.35000000000000003,0.4,-0.0021396289697036648,0.0007736780391561695
0.35000000000000003,0.45000000000000007,-0.002165969762203259,0.0006799933308171855
0.35000000000000003,0.5,-0.0021818023828538134,0.0005984631318897969
0.35000000000000003,0.55,-0.0021894003672668643,0.0005276647203649944
0.35000000000000003,0.6,-0.0021903427964681758,0.0004661535119700375
0.35000000000000003,0.65,-0.002185808286166632,0.0004126198392773329
0.35000000000000003,0.7000000000000001,-0.0021767198637135912,0.0003659258185815552
0.35000000000000003,0.7500000000000001,-0.00216382426054512,0.00032509987501624016
0.35000000000000003,0.8,-0.0021477392535505417,0.00028931828534802277
0.35000000000000003,0.8500000000000001,-0.002128984053543249,0.0002578840117157541
0.35000000000000003,0.9,-0.0021080000139234423,0.0002302067907725909
0.35000000000000003,0.9500000000000001,-0.0020851654480521786,0.00020578577872886372
0.35000000000000003,1.,-0.002060806656582383,0.00018419480532540547
0.35000000000000003,1.05,-0.0020352063969345576,0.0001650701060552347
0.35000000000000003,1.1,-0.0020086105544411606,0.00014810027235512854
0.35000000000000003,1.15,-0.001981233504647334,0.00013301769700614413
0.35000000000000003,1.2,-0.0019532624949277337,0.00011959214264943563
0.35000000000000003,1.25,-0.00192486127321278,0.00010762414421401384
0.35000000000000003,1.3,-0.001896173126826387,0.00009694116806612262
0.35000000000000003,1.35,-0.001867323451189875,0.00008739315746374642
0.35000000000000003,1.4,-0.0018384219384017214,0.0000788493884105164
0.35000000000000003,1.45,-0.0018095644546860118,0.00007119571224914044
0.35000000000000003,1.5,-0.001780834660495537,0.00006433215127754402
0.35000000000000003,1.55,-0.0017523054158175054,0.00005817101441067142
0.35000000000000003,1.6,-0.0017240400047692215,0.00005263521819889107
0.35000000000000003,1.65,-0.0016960932070962226,0.00004765686432495252
0.35000000000000003,1.7,-0.0016685122391583902,0.000043176034487835244
0.35000000000000003,1.75,-0.0016413375830365974,0.0000391397462295875
0.35000000000000003,1.8,-0.0016146037192490414,0.00003550118341995431
0.35000000000000003,1.85,-0.0015883397760415468,0.00003221871129796273
0.35000000000000003,1.9,-0.001562570106169957,0.00002925544387895123
0.35000000000000003,1.95,-0.0015373148004212195,0.000026578501239694365
0.35000000000000003,2.,-0.0015125901457443784,0.000024158797888934483
0.35000000000000003,2.0500000000000003,-0.0014884090347235615,0.00002197018695618562
0.35000000000000003,2.1,-0.0014647813321759426,0.000019989442142800766
0.35000000000000003,2.15,-0.0014417142038625408,0.000018195819437166814
0.35000000000000003,2.2,-0.0014192124116302362,0.000016570748289822614
0.35000000000000003,2.25,-0.0013972785787370427,0.000015097612745376622
0.35000000000000003,2.3,-0.0013759134286315026,0.000013761520298028232
0.35000000000000003,2.35,-0.0013551160000465957,0.00001254913334858916
0.35000000000000003,2.4,-0.0013348838409170294,0.000011448434709408393
0.35000000000000003,2.45,-0.0013152131833266,0.000010449036903995208
0.35000000000000003,2.5,-0.0012960991014325817,9.540257633487942e-6
0.35000000000000003,2.5500000000000003,-0.0012775356540860611,8.714378850526957e-6
0.35000000000000003,2.6,-0.0012595160136765135,7.96325992551204e-6
0.35000000000000003,2.65,-0.001242032582553142,7.279802785133084e-6
0.35000000000000003,2.7,-0.001225077098230682,6.657672337245964e-6
0.35000000000000003,2.75,-0.0012086407284559622,6.091139232511757e-6
0.35000000000000003,2.8000000000000003,-0.001192714157097658,5.57500419657523e-6
0.35000000000000003,2.85,-0.001177287661721372,5.1046169244157655e-6
0.35000000000000003,2.9,-0.0011623511836237137,4.67573590176725e-6
0.35000000000000003,2.95,-0.0011478943910208919,4.2845566556600585e-6
0.35000000000000003,3.,-0.0011339067360181267,3.927622320981021e-6
0.35000000000000003,3.25,-0.0010706272707469858,2.557156175527083e-6
0.35000000000000003,3.5,-0.001017446445076741,1.6808589880608002e-6
0.35000000000000003,3.75,-0.0009730320265124532,1.1153718119903677e-6
0.35000000000000003,4.,-0.0009361366859246293,7.471359046813328e-7
0.35000000000000003,4.25,-0.0009056288135142849,5.051408134546832e-7
0.35000000000000003,4.5,-0.0008805043611969384,3.446515997092975e-7
0.35000000000000003,4.75,-0.0008598871115889889,2.3531775000243046e-7
0.35000000000000003,5.,-0.0008430221856910934,1.6466553453740006e-7
0.35000000000000003,5.25,-0.0008292659146441066,1.1526723693068563e-7
0.35000000000000003,5.5,-0.0008180740849860278,8.127072288321296e-8
0.35000000000000003,5.75,-0.0008089898221743811,5.7704015979116036e-8
0.35000000000000003,6.,-0.0008016318791324213,4.121174475659774e-8
0.35000000000000003,6.25,-0.00079568376494834,2.9584133726763204e-8
0.35000000000000003,6.5,-0.0007908839305183674,2.1338885072786848e-8
0.35000000000000003,6.75,-0.0007870170870584019,1.552455527347764e-8
0.35000000000000003,7.,-0.0007839066454443116,1.1194853816957201e-8
0.35000000000000003,7.25,-0.000781408212286654,8.195461389821218e-9
0.35000000000000003,7.5,-0.0007794040506639166,5.967711448704588e-9
0.35000000000000003,7.75,-0.0007777984012932799,4.419079654505512e-9
0.35000000000000003,8.,-0.0007765135578932088,3.2988094293955744e-9
0.35000000000000003,8.25,-0.0007754865946533261,2.4460308002162423e-9
0.35000000000000003,8.5,-0.0007746666513990733,1.8199553710861877e-9
0.35000000000000003,8.75,-0.0007740126914354396,1.2558358198841435e-9
0.35000000000000003,9.,-0.0007734916570131764,6.208771240190369e-10
0.35000000000000003,9.25,-0.0007730769571540345,4.6423078749191493e-10
0.35000000000000003,9.5,-0.0007727472317684152,3.4774379317932536e-10
0.35000000000000003,9.75,-0.0007724853443705907,2.6090670422751483e-10
0.35000000000000003,10.,-0.0007722775631474395,1.960322674587206e-10
0.4,0.15,-0.0015589308718844134,0.0012957070130696748
0.4,0.2,"Indeterminate","Indeterminate"
0.4,0.25,-0.001775697324602208,0.000994526773491013
0.4,0.30000000000000004,-0.0018984632478885194,0.0009188108845776108
0.4,0.35,-0.0019669234418615137,0.0008227185927634916
0.4,0.4,-0.002010078217927582,0.000730047759655426
0.4,0.45000000000000007,-0.0020377391678453984,0.0006460803761992417
0.4,0.5,-0.002054523447660727,0.0005716242192368394
0.4,0.55,-0.0020630690171758804,0.0005061474976935801
0.4,0.6,-0.002065092389146063,0.0004487326197912928
0.4,0.65,-0.0020618152972476204,0.00039840657688471233
0.4,0.7000000000000001,-0.0020541629207765583,0.00035425799154552816
0.4,0.7500000000000001,-0.0020428665734247343,0.00031547385721577507
0.4,0.8,-0.0020285218623625257,0.00028134469019378645
0.4,0.8500000000000001,-0.0020116241998901735,0.0002512576939275907
0.4,0.9,-0.001992591918437886,0.0002246859048677353
0.4,0.9500000000000001,-0.001971782153150933,0.0002011768044597852
0.4,1.,-0.0019495022612323913,0.00018034159067452523
0.4,1.05,-0.0019260183465841538,0.0001618457803107355
0.4,1.1,-0.0019015618229287431,0.0001454010480156471
0.4,1.15,-0.0018763345957760768,0.00013075823626040395
0.4,1.2,-0.0018505132389664163,0.00011770189735594075
0.4,1.25,-0.0018242524180470635,0.00010604455852388341
0.4,1.3,-0.0017976877354740051,0.00009562343996553292
0.4,1.35,-0.001770938122630313,0.00008629647211439454
0.4,1.4,-0.0017441078702877405,0.0000779395857741499
0.4,1.45,-0.0017172883662332343,0.00007044380099260519
0.4,1.5,-0.0016905595926489376,0.00006371392392714501
0.4,1.55,-0.001663991424201847,0.000057665922851004203
0.4,1.6,-0.0016376447592333172,0.00005222587449739375
0.4,1.65,-0.0016115725100102132,0.00004732850310640741
0.4,1.7,-0.0015858204730929363,0.00004291611841839677
0.4,1.75,-0.0015604280970734974,0.00003893760689541425
0.4,1.8,-0.0015354291619507805,0.000035347739268992294
0.4,1.85,-0.0015108523820366775,0.00003210621679786233
0.4,1.9,-0.0014867219423799322,0.000029177291041600998
0.4,1.95,-0.001463057977147884,0.000026529087103893884
0.4,2.,-0.0014398769971409819,0.000024133291469904115
0.4,2.0500000000000003,-0.00141719227257178,0.000021964491057320534
0.4,2.1,-0.0013950141763741058,0.000020000072636994128
0.4,2.15,-0.0013733504925845619,0.00001821979241774447
0.4,2.2,-0.0013522066937305547,0.000016605529406433562
0.4,2.25,-0.001331586190645454,0.000015141060181660202
0.4,2.3,-0.0013114905576955395,0.000013811779234616144
0.4,2.35,-0.0012919197360316465,0.000012604626237119605
0.4,2.4,-0.001272872217160124,0.000011507876945170137
0.4,2.45,-0.0012543452088540153,0.000010510995746712548
0.4,2.5,-0.001236334785190054,9.604435983610513e-6
0.4,2.5500000000000003,-0.001218836022290202,8.779558084977311e-6
0.4,2.6,-0.0012018431211736507,8.028982305665071e-6
0.4,2.65,-0.0011853495189653135,7.3454369874200636e-6
0.4,2.7,-0.0011693479895753022,6.72276079402383e-6
0.4,2.75,-0.0011538307348441417,6.155324408240815e-6
0.4,2.8000000000000003,-0.0011387894670447283,5.637997167175072e-6
0.4,2.85,-0.0011242154835404273,5.1661721812557146e-6
0.4,2.9,-0.0011100997343178715,4.735689254314825e-6
0.4,2.95,-0.0010964328830414456,4.342755621602134e-6
0.4,3.,-0.0010832053622129982,3.9839550320147805e-6
0.4,3.25,-0.0010233125491500878,2.603535887708559e-6
0.4,3.5,-0.0009729095647631768,1.717687209391752e-6
0.4,3.75,-0.0009307643172826966,1.1439809649168263e-6
0.4,4.,-0.000895716207550899,7.690095375620029e-7
0.4,4.25,-0.0008667076059718077,5.216719771018556e-7
0.4,4.5,-0.0008427968582304422,3.5706977407766634e-7
0.4,4.75,-0.0008231599084811868,2.4658133131205164e-7
0.4,5.,-0.0008070851790859841,1.7165644729992893e-7
0.4,5.25,-0.0007939647398894044,1.203877574140061e-7
0.4,5.5,-0.0007832837314088864,8.509827877263565e-8
0.4,5.75,-0.0007746092893691592,6.05448023682266e-8
0.4,6.,-0.0007675797359364451,4.335326119083403e-8
0.4,6.25,-0.0007618944801565658,3.116525915526462e-8
0.4,6.5,-0.0007573048561821408,2.2530593911385122e-8
0.4,6.75,-0.0007536059887907031,1.640385504601133e-8
0.4,7.,-0.0007506296879526956,1.1843996220849834e-8
0.4,7.25,-0.000748238321489246,8.712906168469384e-9
0.4,7.5,-0.0007463195857509552,6.333722152003854e-9
0.4,7.75,-0.0007447820807778292,4.690067839955778e-9
0.4,8.,-0.0007435515930107043,3.4960209976519357e-9
0.4,8.25,-0.0007425679914748523,2.593439727294894e-9
0.4,8.5,-0.0007417826498223264,1.9304207618271035e-9
0.4,8.75,-0.0007411563149379879,9.174894687307561e-10
0.4,9.,-0.0007406573518289832,6.885723395546467e-10
0.4,9.25,-0.000740260303496523,5.176725066408788e-10
0.4,9.5,-0.0007399447129924511,3.897742031477164e-10
0.4,9.75,-0.0007396941626503464,2.938557665428665e-10
0.4,10.,-0.0007394954924427611,2.2179015134876634e-10
0.45,0.15,-0.001642946785569818,0.001347394036038143
0.45,0.2,-0.0013356735672571528,0.0007938849961121076
0.45,0.25,-0.001593320512282362,0.0008387913562545642
0.45,0.30000000000000004,-0.0017666533596815098,0.0008322748663020037
0.45,0.35,-0.0018474481796958361,0.0007625004487553213
0.45,0.4,-0.0018952581440877005,0.0006850153121158325
0.45,0.45000000000000007,-0.0019251235801268727,0.0006111723695409253
0.45,0.5,-0.0019432400130537713,0.0005439645011522465
0.45,0.55,-0.0019528383711685407,0.0004838992671922467
0.45,0.6,-0.0019558797042040724,0.0004306380363964942
0.45,0.65,-0.0019536872638886565,0.00038356396636672163
0.45,0.7000000000000001,-0.001947223773889911,0.0003419998620072752
0.45,0.7500000000000001,-0.0019372282326785134,0.00030529409875401886
0.45,0.8,-0.0019242899709452812,0.0002728524002344498
0.45,0.8500000000000001,-0.0019088919529786522,0.00024414642687979864
0.45,0.9,-0.0018914378169827145,0.00021871247342794727
0.45,0.9500000000000001,-0.0018722697472310745,0.0001961462342607793
0.45,1.,-0.0018516808787032778,0.00017609618315828372
0.45,1.05,-0.0018299242744122923,0.0001582570008377786
0.45,1.1,-0.0018072196563056128,0.0001423634792651747
0.45,1.15,-0.0017837586037692357,0.00012818488409311137
0.45,1.2,-0.0017597086689518952,0.00011552031134857521
0.45,1.25,-0.0017352167019709776,0.00010419521490419084
0.45,1.3,-0.0017104115836446832,0.00009405575112619429
0.45,1.35,-0.0016854065031488546,0.00008496820711702331
0.45,1.4,-0.0016603008787863392,0.00007681508273595241
0.45,1.45,-0.001635181993805579,0.00006949316198274821
0.45,1.5,-0.001610126401165033,0.0000629115882142731
0.45,1.55,-0.0015852011384385927,0.00005699026828269831
0.45,1.6,-0.001560464784912733,0.00005165848111657583
0.45,1.65,-0.001535968386206454,0.000046853653533364165
0.45,1.7,-0.001511756266714123,0.00004252042664497325
0.45,1.75,-0.0014878667463401973,0.00003860958841891672
0.45,1.8,-0.0014643327750323305,0.000035077563367543916
0.45,1.85,-0.0014411824962965265,0.00003188545783466807
0.45,1.9,-0.00141843974903395,0.000028998706731258987
0.45,1.95,-0.0013961245155584903,0.000026386464088612742
0.45,2.,-0.0013742533224535042,0.00002402125226595237
0.45,2.0500000000000003,-0.0013528395999435755,0.00002187847829732755
0.45,2.1,-0.0013318940046464114,0.000019936113022177033
0.45,2.15,-0.001311424709896071,0.00001817447885885115
0.45,2.2,-0.001291437667264855,0.000016575929633269354
0.45,2.25,-0.0012719368424363522,0.00001512463430523045
0.45,2.3,-0.0012529244281802199,0.000013806380058554936
0.45,2.35,-0.0012344010368372054,0.000012608400531612216
0.45,2.4,-0.0012163658744304682,0.000011519213614844545
0.45,2.45,-0.0011988168982680538,0.000010528485687732103
0.45,2.5,-0.0011817509596855804,9.626908663856173e-6
0.45,2.5500000000000003,-0.0011651639333884135,8.806155291818667e-6
0.45,2.6,-0.0011490508346943655,8.058602098681483e-6
0.45,2.65,-0.0011334059258311406,7.377458043701418e-6
0.45,2.7,-0.001118222812322206,6.7565643553987994e-6
0.45,2.75,-0.0011034945303848404,6.190364571971672e-6
0.45,2.8000000000000003,-0.001089213626168815,5.67383046660454e-6
0.45,2.85,-0.0010753722275799722,5.202421799217673e-6
0.45,2.9,-0.0010619621093585804,4.7720291777832375e-6
0.45,2.95,-0.0010489747520164457,4.378933074957554e-6
0.45,3.,-0.0010364013951782527,4.0197564922575795e-6
0.45,3.25,-0.0009794268446414595,2.6353789251549976e-6
0.45,3.5,-0.0009314222194494037,1.7441688467361013e-6
0.45,3.75,-0.0008912394885279775,1.1650103358272663e-6
0.45,4.,-0.0008577913689100378,7.855965682699358e-7
0.45,4.25,-0.0008300831034989404,5.344364998795953e-7
0.45,4.5,-0.000807226286121624,3.6679753621818127e-7
0.45,4.75,-0.0007884415272167325,2.539142262380882e-7
0.45,5.,-0.0007730544316713144,1.776798378497202e-7
0.45,5.25,-0.0007604878295185061,1.2456294286116408e-7
0.45,5.5,-0.0007502521763648593,8.817837947013366e-8
0.45,5.75,-0.0007419353500635388,6.285712950029713e-8
0.45,6.,-0.0007351926036659243,4.5077763846093286e-8
0.45,6.25,-0.0007297371206759779,3.251073135788346e-8
0.45,6.5,-0.0007253314094038861,2.3577598578811837e-8
0.45,6.75,-0.0007217796362791049,1.71453604527836e-8
0.45,7.,-0.0007189209108542121,1.2376852070571792e-8
0.45,7.25,-0.0007166234822323042,9.102011756063552e-9
0.45,7.5,-0.0007147797767738857,6.650923479057519e-9
0.45,7.75,-0.000713302192465631,4.90567727694409e-9
0.45,8.,-0.0007121195608637935,2.370760792541615e-9
0.45,8.25,-0.0007111741893118098,1.7774963751316514e-9
0.45,8.5,-0.000710419401602905,1.3358097492727206e-9
0.45,8.75,-0.0007098175026777132,1.0058573049996633e-9
0.45,9.,-0.0007093381011679357,7.586645352740395e-10
0.45,9.25,-0.0007089567318875773,5.730226028920204e-10
0.45,9.5,-0.0007086537282877825,4.333184581550159e-10
0.45,9.75,-0.0007084133021797805,3.280018060543982e-10
0.45,10.,-0.0007082227945738249,2.4849171591928565e-10
0.5,0.15,-0.0017033919643210686,0.0013760974146433255
0.5,0.2,-0.0014213281622759302,0.000876513961058467
0.5,0.25,"Indeterminate","Indeterminate"
0.5,0.30000000000000004,-0.0016327606828167246,0.0007338870920700728
0.5,0.35,-0.0017355138650943527,0.000698733083317899
0.5,0.4,-0.00179079623063712,0.0006384086653513634
0.5,0.45000000000000007,-0.0018240326873278732,0.0005753461826520229
0.5,0.5,-0.0018440150011408904,0.00051564398842429
0.5,0.55,-0.0018548891894637279,0.0004611046725640094
0.5,0.6,-0.0018589942493586475,0.0004120556387703575
0.5,0.65,-0.0018578211674314636,0.0003682694046464139
0.5,0.7000000000000001,-0.0018524075985334827,0.00032931641076384705
0.5,0.7500000000000001,-0.0018435233968375384,0.00029471198945154264
0.5,0.8,-0.0018317669805733062,0.0002639793112612762
0.5,0.8500000000000001,-0.0018176195650507604,0.00023667527286543055
0.5,0.9,-0.0018014778147398968,0.00021239970867440025
0.5,0.9500000000000001,-0.0017836746803351767,0.00019079641541752126
0.5,1.,-0.001764493388595576,0.00017155107108270096
0.5,1.05,-0.0017441772605599794,0.0001543874101082556
0.5,1.1,-0.0017229368721463686,0.00013906321627634154
0.5,1.15,-0.0017009554520887918,0.0001253662053480924
0.5,1.2,-0.0016783930674306572,0.00011311002917710792
0.5,1.25,-0.0016553899471897513,0.00010213135384819309
0.5,1.3,-0.001632069175094481,0.0000922891800803345
0.5,1.35,-0.0016085389081377578,0.0000834547742063085
0.5,1.4,-0.0015848942303788574,0.00007551834347693112
0.5,1.45,-0.001561218720383787,0.00006838221928371491
0.5,1.5,-0.0015375857898004305,0.00006196016832393583
0.5,1.55,-0.001514059836156111,0.00005617598160190861
0.5,1.6,-0.0014906972428024128,0.000050962197968448456
0.5,1.65,-0.0014675472516117553,0.00004625900019076715
0.5,1.7,-0.0014446527286534011,0.000042013356897389496
0.5,1.75,-0.0014220508390552788,0.00003817802496099978
0.5,1.8,-0.001399773644200161,0.00003471112344811581
0.5,1.85,-0.0013778486320437586,0.00003157518196106909
0.5,1.9,-0.0013562991894938384,0.000028736885909454917
0.5,1.95,-0.0013351450243238657,0.00002616643479510524
0.5,2.,-0.0013144025429191208,0.000023837239323562455
0.5,2.0500000000000003,-0.0012940851892005163,0.000021725496699381006
0.5,2.1,-0.0012742037492918202,0.000019809850432407844
0.5,2.15,-0.0012547666258527598,0.000018071192427963358
0.5,2.2,-0.0012357800854655193,0.00001649237867473014
0.5,2.25,-0.0012172484820141204,0.00001505800795060185
0.5,2.3,-0.0011991744586185174,0.000013754242237642208
0.5,2.35,-0.001181559130365048,0.000012568640586919791
0.5,2.4,-0.001164402249801918,0.000011489995090482722
0.5,2.45,-0.0011477023569345058,0.000010508233191764945
0.5,2.5,-0.0011314569152547417,9.614257590410827e-6
0.5,2.5500000000000003,-0.001115662435162628,8.799865222098159e-6
0.5,2.6,-0.001100314585991421,8.057680013651082e-6
0.5,2.65,-0.0010854082977118163,7.380998995943451e-6
0.5,2.7,-0.001070937853279004,6.763799819346403e-6
0.5,2.75,-0.0010568969724846248,6.200630268282485e-6
0.5,2.8000000000000003,-0.0010432788880874568,5.686554485205661e-6
0.5,2.85,-0.001030076414918705,5.217111763630429e-6
0.5,2.9,-0.0010172820125888575,4.788263708244405e-6
0.5,2.95,-0.0010048878423619984,4.3963489725559746e-6
0.5,3.,-0.000992885818709227,4.038041441295969e-6
0.5,3.25,-0.0009384631544073382,2.654794710074161e-6
0.5,3.5,-0.0008925597428812716,1.761799484303276e-6
0.5,3.75,-0.0008540992026082614,1.1800192330522563e-6
0.5,4.,-0.0008220571721005808,7.975920421897679e-7
0.5,4.25,-0.0007954931334207809,5.438996107504611e-7
0.5,4.5,-0.000773564803973835,3.7413952651689335e-7
0.5,4.75,-0.0007555316111496571,2.5951524590091604e-7
0.5,5.,-0.0007407515603863955,1.814463965359777e-7
0.5,5.25,-0.0007286743466192361,1.2777879719637689e-7
0.5,5.5,-0.0007188325774396383,9.06240574748661e-8
0.5,5.75,-0.0007108323113282528,6.469505150412218e-8
0.5,6.,-0.0007043436629581874,4.645616865413954e-8
0.5,6.25,-0.0006990919223238531,3.354371173880377e-8
0.5,6.5,-0.0006948494300453406,2.4343639451473997e-8
0.5,6.75,-0.0006914283166419431,1.786284469862745e-8
0.5,7.,-0.0006886741273273832,1.2802490126405733e-8
0.5,7.25,-0.0006864603008806891,6.140716092952261e-9
0.5,7.5,-0.0006846834407684009,6.89230525451924e-9
0.5,7.75,-0.0006832593014617639,5.076133669651428e-9
0.5,8.,-0.0006821194075603689,3.780660927116958e-9
0.5,8.25,-0.0006812082242465175,2.810312436105425e-9
0.5,8.5,-0.0006804808022343687,2.0906306239139305e-9
0.5,8.75,-0.0006799008270366103,1.5595238015472107e-9
0.5,9.,-0.0006794390099154053,1.1650486714687852e-9
0.5,9.25,-0.000679071765583973,8.715245586841947e-10
0.5,9.5,-0.0006787801291315389,4.77793142290156e-10
0.5,9.75,-0.0006785488715011133,3.628587877217704e-10
0.5,10.,-0.0006783657790294599,2.757375697128722e-10
0.55,0.15,-0.0017464881298770683,0.0013879135526748626
0.55,0.2,-0.0014850080135704496,0.000934639450717061
0.55,0.25,-0.0012522912068966793,0.0005303208826870727
0.55,0.30000000000000004,-0.0014786777020819892,0.000608242119710444
0.55,0.35,-0.0016261301582757724,0.0006292551446332052
0.55,0.4,-0.001693296487971462,0.0005897103764466482
0.55,0.45000000000000007,-0.0017314934064305188,0.0005385078732998635
0.55,0.5,-0.0017540494444458878,0.0004867117669144277
0.55,0.55,-0.001766526822766529,0.00043786587067061087
0.55,0.6,-0.001771823902749741,0.0003931054870065149
0.55,0.65,-0.0017716807224889605,0.0003526457840038117
0.55,0.7000000000000001,-0.0017672522528289776,0.0003163265720651587
0.55,0.7500000000000001,-0.0017593638914660398,0.00028383949325578705
0.55,0.8,-0.0017486387628731406,0.00025482924295722686
0.55,0.8500000000000001,-0.0017355668406415434,0.00022893974824764315
0.55,0.9,-0.0017205452135028879,0.00020583491052346544
0.55,0.9500000000000001,-0.0017039029857991018,0.00018520697118582495
0.55,1.,-0.001685917497628835,0.00016677873967640305
0.55,1.05,-0.0016668253850910665,0.00015030293636626138
0.55,1.1,-0.001646830432290265,0.0001355602055789926
0.55,1.15,-0.0016261093464506613,0.00012235611739878243
0.55,1.2,-0.0016048161384199875,0.0001105202256718347
0.55,1.25,-0.0015830855349711107,0.0000999011908868097
0.55,1.3,-0.0015610356982261465,0.00009036481509775801
0.55,1.35,-0.0015387704353978457,0.00008179361876953094
0.55,1.4,-0.001516381024185406,0.00007408343363619346
0.55,1.45,-0.0014939477418233127,0.00006714213643663745
0.55,1.5,-0.0014715411610673928,0.00006088812769336821
0.55,1.55,-0.001449223259650712,0.000055249086545297187
0.55,1.6,-0.0014270483781317583,0.00005016082979122341
0.55,1.65,-0.0014050640528401122,0.00004556632444260514
0.55,1.7,-0.0013833117446934611,0.000041414848005472246
0.55,1.75,-0.0013618274802985907,0.000037661206058892745
0.55,1.8,-0.0013406424184866598,0.000034265201116400834
0.55,1.85,-0.0013197833529531367,0.00003119082689841189
0.55,1.9,-0.0012992731597594523,0.000028406010657233965
0.55,1.95,-0.0012791311969567543,0.000025882034261374086
0.55,2.,-0.0012593736624065964,0.00002359323194484525
0.55,2.0500000000000003,-0.0012400139149232664,0.000021516594371161625
0.55,2.1,-0.0012210627630929343,0.000019631360183283578
0.55,2.15,-0.0012025287254954801,0.000017919313402136087
0.55,2.2,-0.0011844182655356375,0.000016363526174870634
0.55,2.25,-0.0011667360036582155,0.00001494914597222096
0.55,2.3,-0.0011494849093603545,0.000013662723750805495
0.55,2.35,-0.0011326664751085532,0.000012492155153750106
0.55,2.4,-0.0011162808740092034,0.000011426534930244342
0.55,2.45,-0.0011003271028602146,0.00001045603897973041
0.55,2.5,-0.0010848031120223724,9.57178009233805e-6
0.55,2.5500000000000003,-0.0010697059233833683,8.765797616540295e-6
0.55,2.6,-0.001055031737550097,8.030807718643722e-6
0.55,2.65,-0.0010407760312771657,7.360335137305586e-6
0.55,2.7,-0.0010269336460353834,6.748448535695345e-6
0.55,2.75,-0.0010134988685288285,6.189811752856209e-6
0.55,2.8000000000000003,-0.001000465503886743,5.679598139176397e-6
0.55,2.85,-0.0009878269421837481,5.213423457528271e-6
0.55,2.9,-0.0009755762188775825,4.7873336748862445e-6
0.55,2.95,-0.0009637060696965949,4.3977348257892524e-6
0.55,3.,-0.0009522089804585882,4.041354605970656e-6
0.55,3.25,-0.0009000442936913958,2.6635208018256813e-6
0.55,3.5,-0.0008560034678267128,1.7717706142038716e-6
0.55,3.75,-0.000819071949774763,1.099476931732562e-6
0.55,4.,-0.0007882800405049045,8.056643370777435e-7
0.55,4.25,-0.0007627345808990489,5.505435059762137e-7
0.55,4.5,-0.0007416337208412993,3.7940532319536736e-7
0.55,4.75,-0.0007242710237310391,2.636388698243602e-7
0.55,5.,-0.0007100330632129344,1.8460584906240286e-7
0.55,5.25,-0.000698393273701033,1.3018411864685643e-7
0.55,5.5,-0.0006889038743556071,9.246044152836849e-8
0.55,5.75,-0.0006811870453720016,6.607793351202929e-8
0.55,6.,-0.0006749260986502922,4.749995196522486e-8
0.55,6.25,-0.0006698570882765827,3.432750921407782e-8
0.55,6.5,-0.0006657611067046964,2.4925436672984524e-8
0.55,6.75,-0.0006624573804959204,1.7886335038942713e-8
0.55,7.,-0.0006597971943135612,1.31347215161573e-8
0.55,7.25,-0.0006576586190772528,9.66431528163711e-9
0.55,7.5,-0.0006559419895046963,7.0826112661369345e-9
0.55,7.75,-0.0006545660604663265,5.250569057660415e-9
0.55,8.,-0.0006534647655530194,3.876545599064071e-9
0.55,8.25,-0.0006525845014448447,2.882328625341407e-9
0.55,8.5,-0.0006518818656059902,2.145147171873918e-9
0.55,8.75,-0.0006513217808391745,1.6004875738519914e-9
0.55,9.,-0.0006508759471928033,1.1958440665656156e-9
0.55,9.25,-0.0006505215689007049,8.946874502108876e-10
0.55,9.5,-0.0006502403109973522,7.481466739525655e-10
0.55,9.75,-0.0006500174467300317,5.583643293820967e-10
0.55,10.,-0.0006498411627499855,3.028959747949922e-10
0.6000000000000001,0.15,-0.0017764567272378806,0.0013889240932271466
0.6000000000000001,0.2,-0.0015322051685219586,0.0009746209194954484
0.6000000000000001,0.25,-0.0013171386187906067,0.0006050948437358694
0.6000000000000001,0.30000000000000004,"Indeterminate","Indeterminate"
0.6000000000000001,0.35,-0.0015125785608897707,0.0005493252565605998
0.6000000000000001,0.4,-0.0015996964651312832,0.000537894105500349
0.6000000000000001,0.45000000000000007,-0.0016451677250622985,0.0005003737041787283
0.6000000000000001,0.5,-0.0016712441953141526,0.00045711467244318685
0.6000000000000001,0.55,-0.0016857652600430293,0.0004142157629618431
0.6000000000000001,0.6,-0.0016924559076470186,0.0003738551919872709
0.6000000000000001,0.65,-0.0016934125986822713,0.0003367737004193671
0.6000000000000001,0.7000000000000001,-0.0016899589836862142,0.000303113978457789
0.6000000000000001,0.7500000000000001,-0.0016830039301313185,0.00027275852365528136
0.6000000000000001,0.8,-0.001673211994855563,0.0002454801132095709
0.6000000000000001,0.8500000000000001,-0.0016610926935588912,0.00022101269820019235
0.6000000000000001,0.9,-0.001647050891859339,0.0001990856617380657
0.6000000000000001,0.9500000000000001,-0.0016314170772133304,0.00017944002034485027
0.6000000000000001,1.,-0.0016144665423335866,0.0001618363443495962
0.6000000000000001,1.05,-0.0015964321244964588,0.00014605591893039372
0.6000000000000001,1.1,-0.0015775130237325387,0.00013190232917634345
0.6000000000000001,1.15,-0.001557881135876332,0.000119199758749177
0.6000000000000001,1.2,-0.0015376857516497572,0.00010779111692866484
0.6000000000000001,1.25,-0.0015170571448711017,0.00009753818233234756
0.6000000000000001,1.3,-0.0014961093819216334,0.00008831602988906843
0.6000000000000001,1.35,-0.0014749425697482667,0.00008001527474053513
0.6000000000000001,1.4,-0.001453644688523664,0.00007253825406157676
0.6000000000000001,1.45,-0.0014322931097862511,0.0000657984424559899
0.6000000000000001,1.5,-0.0014109558713131987,0.000059718835137170003
0.6000000000000001,1.55,-0.0013896927602207545,0.00005423099062533079
0.6000000000000001,1.6,-0.001368556242290608,0.00004927399920211901
0.6000000000000001,1.65,-0.0013475922661106514,0.000044793602819037664
0.6000000000000001,1.7,-0.0013268409639277615,0.00004074142121852887
0.6000000000000001,1.75,-0.0013063372662646248,0.00003707430466717447
0.6000000000000001,1.8,-0.0012861114437819486,0.00003375373664979512
0.6000000000000001,1.85,-0.0012661895871927302,0.00003074519258362872
0.6000000000000001,1.9,-0.0012465940340007915,0.00002801786167210376
0.6000000000000001,1.95,-0.0012273437492659172,0.000025543952497045046
0.6000000000000001,2.,-0.0012084546663701963,0.000023299224417249983
0.6000000000000001,2.0500000000000003,-0.0011899399927880131,0.00002126097397064984
0.6000000000000001,2.1,-0.0011718104850834453,0.000019409434293723234
0.6000000000000001,2.15,-0.001154074696728424,0.00001772667838097577
0.6000000000000001,2.2,-0.0011367392018196737,0.000016196609415771324
0.6000000000000001,2.25,-0.001119808797347347,0.000014804733639242986
0.6000000000000001,2.3,-0.0011032866863147214,0.000013538003627459991
0.6000000000000001,2.35,-0.0010871746437120563,0.000012384663784809828
0.6000000000000001,2.4,-0.0010714731670976912,0.000011334115325394088
0.6000000000000001,2.45,-0.0010561816133271037,0.000010376782545002089
0.6000000000000001,2.5,-0.0010412983227899317,9.504037765806672e-6
0.6000000000000001,2.5500000000000003,-0.0010268207323571093,8.70810052247832e-6
0.6000000000000001,2.6,-0.0010127454781098497,7.981898891575218e-6
0.6000000000000001,2.65,-0.0009990684888012487,7.31906655768329e-6
0.6000000000000001,2.7,-0.000985785070902849,6.713851423704965e-6
0.6000000000000001,2.75,-0.0009728899859987232,6.161014778971745e-6
0.6000000000000001,2.8000000000000003,-0.0009603775212120352,5.655837478335838e-6
0.6000000000000001,2.85,-0.0009482415532805987,5.194037189412714e-6
0.6000000000000001,2.9,-0.0009364756068374896,4.771728239684903e-6
0.6000000000000001,2.95,-0.0009250729073992469,4.38539999629995e-6
0.6000000000000001,3.,-0.0009140264295166427,4.0318396446973465e-6
0.6000000000000001,3.25,-0.0008638790863966544,2.663066328323772e-6
0.6000000000000001,3.5,-0.0008215052594219227,1.7751729334339328e-6
0.6000000000000001,3.75,-0.0007859442941675206,1.1940425530508614e-6
0.6000000000000001,4.,-0.000756274458045028,8.10310986121038e-7
0.6000000000000001,4.25,-0.0007316443554164415,5.546871057630692e-7
0.6000000000000001,4.5,-0.0007112879295828506,3.8289650705289075e-7
0.6000000000000001,4.75,-0.000694529057294705,2.664591217313699e-7
0.6000000000000001,5.,-0.0006807797461392287,1.8682396254131838e-7
0.6000000000000001,5.25,-0.0006695346108354672,1.31910905239261e-7
0.6000000000000001,5.5,-0.0006603633998985816,9.378509840561253e-8
0.6000000000000001,5.75,-0.0006529027262840427,6.709150935225831e-8
0.6000000000000001,6.,-0.0006468477328352192,4.826967442460653e-8
0.6000000000000001,6.25,-0.0006419441351074124,3.490924258345296e-8
0.6000000000000001,6.5,-0.0006379808894431034,2.5361932294966708e-8
0.6000000000000001,6.75,-0.0006347836047522093,1.8220360036491287e-8
0.6000000000000001,7.,-0.0006322087325058142,1.3373402974869303e-8
0.6000000000000001,7.25,-0.0006301385170216753,9.854692070623144e-9
0.6000000000000001,7.5,-0.0006284766572998305,7.228049220785182e-9
0.6000000000000001,7.75,-0.0006271446154422724,5.358703178675456e-9
0.6000000000000001,8.,-0.0006260785001067721,3.947031495046827e-9
0.6000000000000001,8.25,-0.0006252264530272601,2.935443273004157e-9
0.6000000000000001,8.5,-0.0006245464699714812,2.185686717769489e-9
0.6000000000000001,8.75,-0.0006240045929533212,1.6310196366241259e-9
0.6000000000000001,9.,-0.0006235734169685328,1.2188445482931576e-9
0.6000000000000001,9.25,-0.0006232308612594986,9.931106451522426e-10
0.6000000000000001,9.5,-0.0006229591616872916,7.412809324702785e-10
0.6000000000000001,9.75,-0.0006227440469334467,5.53977954655116e-10
0.6000000000000001,10.,-0.0006225740668311501,4.1447365114674617e-10
0.65,0.15,-0.0017962798428168484,0.0013821397646800958
0.65,0.2,-0.0015667486886839321,0.0010010175551663611
0.65,0.25,-0.0013665301549381308,0.0006618612624823836
0.65,0.30000000000000004,-0.0011818855850694763,0.0003539821286613568
0.65,0.35,-0.0013801283786262775,0.0004456293116970318
0.65,0.4,-0.0015065522774465165,0.0004809935121502962
0.65,0.45000000000000007,-0.0015630111667286515,0.0004604036294429748
0.65,0.5,-0.0015939261625340245,0.00042668757169355255
0.65,0.55,-0.00161107603037309,0.0003901226951021307
0.65,0.6,-0.0016194384293855913,0.00035432750333419766
0.65,0.65,-0.0016216177769558136,0.00032069924515321395
0.65,0.7000000000000001,-0.001619172571645516,0.0002897341769904965
0.65,0.7500000000000001,-0.0016131285813097843,0.0002615273737363677
0.65,0.8,-0.001604210651597234,0.00023598961458839453
0.65,0.8500000000000001,-0.0015929594206985985,0.00021294952180460347
0.65,0.9,-0.0015797951283192451,0.0001922042026213912
0.65,0.9500000000000001,-0.001565054889890001,0.00017354477116261432
0.65,1.,-0.0015490157161030084,0.00015676912218118614
0.65,1.05,-0.0015319094303319215,0.00014168812276688466
0.65,1.1,-0.0015139327550394207,0.00012812805067520105
0.65,1.15,-0.0014952543947748117,0.00011593117678397407
0.65,1.2,-0.0014760201812098316,0.00010495528518197184
0.65,1.25,-0.0014563569249005921,0.00009507305393890167
0.65,1.3,-0.0014363753770310307,0.00008617014868696912
0.65,1.35,-0.0014161725610700262,0.00007814474293551861
0.65,1.4,-0.001395833646571705,0.00007090578300848003
0.65,1.45,-0.0013754334821850693,0.00006437222418350077
0.65,1.5,-0.001355037869358931,0.00005847164331674852
0.65,1.55,-0.0013347046347386327,0.000053139460737068595
0.65,1.6,-0.0013144845434034502,0.00004831802659261501
0.65,1.65,-0.0012944220841816674,0.000043955847222761925
0.65,1.7,-0.0012745561506211432,0.00004000689978199645
0.65,1.75,-0.0012549206357184363,0.00003643001037570003
0.65,1.8,-0.0012355449545282463,0.0000331884061855364
0.65,1.85,-0.0012164545058319122,0.00003024903262841092
0.65,1.9,-0.0011976710818343266,0.000027582342203292458
0.65,1.95,-0.0011792132331755487,0.00002516180610947729
0.65,2.,-0.0011610965952434651,0.00002296352494677575
0.65,2.0500000000000003,-0.001143334180756756,0.000020966319255226505
0.65,2.1,-0.0011259366427819216,0.000019150844352935827
0.65,2.15,-0.001108912511702948,0.00001749981566681987
0.65,2.2,-0.0010922684091399593,0.00001599765178981593
0.65,2.25,-0.0010760092413863351,0.00001463033530635946
0.65,2.3,-0.0010601383745817018,0.000013385320904987026
0.65,2.35,-0.0010446577935454024,0.000012250997355870417
0.65,2.4,-0.0010295682459496287,0.000011217199133602617
0.65,2.45,-0.0010148693733041862,0.000010274615831790948
0.65,2.5,-0.0010005598300495033,9.414874766539493e-6
0.65,2.5500000000000003,-0.0009866373919020061,8.63036815924173e-6
0.65,2.6,-0.0009730990544705692,7.914243913876326e-6
0.65,2.65,-0.0009599411230467563,7.260272750908808e-6
0.65,2.7,-0.000947159294377575,6.662840875165774e-6
0.65,2.75,-0.0009347487311438538,6.11686586843253e-6
0.65,2.8000000000000003,-0.0009227041297935996,5.617716548924766e-6
0.65,2.85,-0.0009110197823146978,5.161212583286207e-6
0.65,2.9,-0.0008996896324740492,4.743555685151951e-6
0.65,2.95,-0.0008887073269995458,4.36130431510516e-6
0.65,3.,-0.0008780662621363407,4.011322635387644e-6
0.65,3.25,-0.0008297358999549834,2.6547422031929398e-6
0.65,3.5,-0.000788866038065776,1.7728888985412902e-6
0.65,3.75,-0.0007545434105123657,1.1946024463516374e-6
0.65,4.,-0.0007258887309939106,8.120090890682483e-7
0.65,4.25,-0.0007020877403716287,5.566803660304138e-7
0.65,4.5,-0.0006824063301115819,3.8482979663394083e-7
0.65,4.75,-0.0006661955159012428,2.681391590599177e-7
0.65,5.,-0.0006528901326509479,1.882341699147201e-7
0.65,5.25,-0.0006420038444647989,1.330725881579578e-7
0.65,5.5,-0.0006331221937003827,9.466303193704159e-8
0.65,5.75,-0.0006258948171556332,6.778009775058186e-8
0.65,6.,-0.0006200275480549151,4.879878760452594e-8
0.65,6.25,-0.0006152748423965562,3.5309630113875e-8
0.65,6.5,-0.0006114327783101458,2.5930093666432646e-8
0.65,6.75,-0.0006083327503036585,1.8453069113109205e-8
0.65,7.,-0.0006058358976451392,1.354885261427817e-8
0.65,7.25,-0.0006038282541720286,1.0007040945675047e-8
0.65,7.5,-0.0006022165759807695,7.333961725463148e-9
0.65,7.75,-0.0006009247869208171,5.428327103790265e-9
0.65,8.,-0.0005998909747835089,3.995131982398661e-9
0.65,8.25,-0.0005990648701502126,2.971898539544035e-9
0.65,8.5,-0.0005984057426886793,2.2138730798679923e-9
0.65,8.75,-0.0005978806546449037,1.6523331470424951e-9
0.65,9.,-0.0005974630172827723,1.3134080908364792e-9
0.65,9.25,-0.0005971314023634607,9.803307727228316e-10
0.65,9.5,-0.000596868566982502,7.326474071520095e-10
0.65,9.75,-0.0005966606559285652,5.481919725016521e-10
0.65,10.,-0.0005964965510520038,4.106339357087818e-10
0.7000000000000001,0.15,-0.001808134325623783,0.0013695623691892525
0.7000000000000001,0.2,-0.0015913986229621555,0.001018486625325386
0.7000000000000001,0.25,-0.001403881181756973,0.000704835519230747
0.7000000000000001,0.30000000000000004,-0.0012322060669190745,0.00042063335910484277
0.7000000000000001,0.35,-0.0010695836865664066,0.0001600075602318264
0.7000000000000001,0.4,-0.0014085990858534053,0.00041483897273806073
0.7000000000000001,0.45000000000000007,-0.001482942814825678,0.0004176426447007537
0.7000000000000001,0.5,-0.0015206529014409982,0.00039512398781341965
0.7000000000000001,0.55,-0.0015412246227329027,0.00036548675265543227
0.7000000000000001,0.6,-0.0015516294606804084,0.0003345031887086523
0.7000000000000001,0.65,-0.001555207967617957,0.0003044385408520699
0.7000000000000001,0.7000000000000001,-0.001553843681201014,0.0002762193470869981
0.7000000000000001,0.7500000000000001,-0.0015487214405694306,0.00025018515481017704
0.7000000000000001,0.8,-0.0015406487016879971,0.0002263991726792167
0.7000000000000001,0.8500000000000001,-0.0015302102285895875,0.00020479159322497886
0.7000000000000001,0.9,-0.001517849803245522,0.00018523056478210063
0.7000000000000001,0.9500000000000001,-0.0015039166140989805,0.000167558806380149
0.7000000000000001,1.,-0.0014886931926673028,0.00015161280615369314
0.7000000000000001,1.05,-0.0014724131023070449,0.00013723288441659556
0.7000000000000001,1.1,-0.0014552726385583421,0.00012426828895789198
0.7000000000000001,1.15,-0.0014374388743775587,0.000112579429812017
0.7000000000000001,1.2,-0.001419055387574608,0.00010203860339898918
0.7000000000000001,1.25,-0.0014002464674062818,0.00009253025786823436
0.7000000000000001,1.3,-0.0013811202918205497,0.00008394960505337481
0.7000000000000001,1.35,-0.0013617713879026196,0.00007620268238928545
0.7000000000000001,1.4,-0.001342282579887273,0.00006920503395086907
0.7000000000000001,1.45,-0.0013227265618208893,0.00006288096997924666
0.7000000000000001,1.5,-0.0013031671890306176,0.00005716264522122449
0.7000000000000001,1.55,-0.001283660554521111,0.00005198930963855962
0.7000000000000001,1.6,-0.001264255897705195,0.00004730654639227764
0.7000000000000001,1.65,-0.0012449963801282218,0.00004306561087536549
0.7000000000000001,1.7,-0.0012259197539971657,0.000039222812424872275
0.7000000000000001,1.75,-0.0012070589430713797,0.00003573897186759346
0.7000000000000001,1.8,-0.001188442550975774,0.000032579036104793825
0.7000000000000001,1.85,-0.0011700953087120875,0.00002971141395541045
0.7000000000000001,1.9,-0.0011520384707064601,0.000027107818852769943
0.7000000000000001,1.95,-0.0011342901668963702,0.000024742835691676194
0.7000000000000001,2.,-0.00111686571695894,0.000022593589777567934
0.7000000000000001,2.0500000000000003,-0.0010997779116988004,0.000020639510542669586
0.7000000000000001,2.1,-0.00108303726576479,0.000018862086212670436
0.7000000000000001,2.15,-0.001066652245191982,0.000017244641483153515
0.7000000000000001,2.2,-0.0010506294727264153,0.00001577214599476738
0.7000000000000001,2.25,-0.0010349739134534232,0.000014431050975994772
0.7000000000000001,2.3,-0.0010196890428936234,0.000013209112228558615
0.7000000000000001,2.35,-0.001004776999436297,0.000012095305003109952
0.7000000000000001,2.4,-0.000990238722735048,0.000011079645425865958
0.7000000000000001,2.45,-0.0009760740794853319,0.000010153114247524252
0.7000000000000001,2.5,-0.0009622819778307501,9.307579496197079e-6
0.7000000000000001,2.5500000000000003,-0.000948860471495741,8.535654687279594e-6
0.7000000000000001,2.6,-0.0009358068546200609,7.830664457052867e-6
0.7000000000000001,2.65,-0.0009231177481579726,7.1865662179367495e-6
0.7000000000000001,2.7,-0.0009107891786142219,6.597878069334803e-6
0.7000000000000001,2.75,-0.0008988166498064593,6.059635592442817e-6
0.7000000000000001,2.8000000000000003,-0.0008871952082729369,5.56734660943272e-6
0.7000000000000001,2.85,-0.0008759195028820915,5.116915662748095e-6
0.7000000000000001,2.9,-0.000864983839145871,4.704640950359208e-6
0.7000000000000001,2.95,-0.0008543822286903385,4.32714499928931e-6
0.7000000000000001,3.,-0.0008441084342942569,3.981381300894736e-6
0.7000000000000001,3.25,-0.0007974258428581191,2.639601322136859e-6
0.7000000000000001,3.5,-0.0007579221084154633,1.765782434127723e-6
0.7000000000000001,3.75,-0.0007247259332364144,1.1915273902663283e-6
0.7000000000000001,4.,-0.0006969958621847732,8.110745322691126e-7
0.7000000000000001,4.25,-0.0006739508922914604,5.567643778645786e-7
0.7000000000000001,4.5,-0.0006548856308195644,3.853175728231722e-7
0.7000000000000001,4.75,-0.0006391755589867167,2.687879746120919e-7
0.7000000000000001,5.,-0.0006262761405301915,1.8888738412552349e-7
0.7000000000000001,5.25,-0.0006157182894728749,1.3366278963473314e-7
0.7000000000000001,5.5,-0.0006071018749708122,9.51759580214602e-8
0.7000000000000001,5.75,-0.0006000883656801185,6.81930897069704e-8
0.7000000000000001,6.,-0.0005943933195575081,4.911981942392653e-8
0.7000000000000001,6.25,-0.0005897791527755168,3.55657896636101e-8
0.7000000000000001,6.5,-0.0005860484362179663,2.5843377049038913e-8
0.7000000000000001,6.75,-0.0005830378439182354,1.8603557000885368e-8
0.7000000000000001,7.,-0.0005806127965419743,1.3663416511709367e-8
0.7000000000000001,7.25,-0.0005786627916313288,1.0097843002737639e-8
0.7000000000000001,7.5,-0.0005770973815634019,7.404995390090582e-9
0.7000000000000001,7.75,-0.0005758427434382412,5.4810293211634414e-9
0.7000000000000001,8.,-0.000574838777717146,4.023497174971899e-9
0.7000000000000001,8.25,-0.0005740366710778491,2.9936640328145914e-9
0.7000000000000001,8.5,-0.0005733968613344143,2.231132647991657e-9
0.7000000000000001,8.75,-0.0005728873468008147,1.7332310788421151e-9
0.7000000000000001,9.,-0.0005724822880878511,1.2934281111431911e-9
0.7000000000000001,9.25,-0.0005721608563095084,9.665152914117847e-10
0.7000000000000001,9.5,-0.0005719062875909862,7.23129500073208e-10
0.7000000000000001,9.75,-0.0005717051093492985,5.416627075257446e-10
0.7000000000000001,10.,-0.0005715465089134136,4.0617720818703074e-10
0.75,0.15,-0.0018136527323117727,0.001352965908814722
0.75,0.2,-0.001608200428824898,0.001027727644067786
0.75,0.25,-0.0014317041201377416,0.0007370896246194068
0.75,0.30000000000000004,-0.0012711759552060413,0.00047369240951110336
0.75,0.35,-0.0011199686538789426,0.0002322570205940699
0.75,0.4,-0.0012934456399971623,0.0003278658902419085
0.75,0.45000000000000007,-0.0014023482932491534,0.00037033458069353183
0.75,0.5,-0.0014500383411490399,0.00036191459035541003
0.75,0.55,-0.0014751523178923246,0.0003401255819484399
0.75,0.6,-0.0014880949021313702,0.00031431942661381044
0.75,0.65,-0.001493310936818582,0.0002879796427721767
0.75,0.7000000000000001,-0.0014931388251361569,0.0002625811362583165
0.75,0.7500000000000001,-0.001488978324477707,0.00023875478908287747
0.75,0.8,-0.0014817471526750807,0.00021673686291487923
0.75,0.8500000000000001,-0.0014720894356389635,0.0001965688941524689
0.75,0.9,-0.0014604816303818518,0.00017819491065701768
0.75,0.9500000000000001,-0.0014472908535147614,0.00016151165580418063
0.75,1.,-0.0014328091183450499,0.0001463954913096683
0.75,1.05,-0.001417274524472516,0.00013271675021720635
0.75,1.1,-0.0014008849818255118,0.00012034794975106233
0.75,1.15,-0.0013838074612726884,0.00010916771852331837
0.75,1.2,-0.0013661844558639463,0.0000990630317489761
0.75,1.25,-0.0013481386406267492,0.0000899297784222042
0.75,1.3,-0.0013297763316716706,0.00008167292278843437
0.75,1.35,-0.0013111901216968428,0.00007420626279887985
0.75,1.4,-0.0012924609354207192,0.00006745183798619736
0.75,1.45,-0.0012736596663396843,0.00006133927750310446
0.75,1.5,-0.0012548485043512585,0.000055805316747760696
0.75,1.55,-0.0012360820302508525,0.00005079296873059663
0.75,1.6,-0.0012174081309446493,0.000046251034609769127
0.75,1.65,-0.0011988687742689659,0.00004213344512344938
0.75,1.7,-0.0011805006720268798,0.0000383989348412929
0.75,1.75,-0.0011623358526585727,0.00003501020783826979
0.75,1.8,-0.0011444021598412588,0.00003193395102368764
0.75,1.85,-0.0011267236896111796,0.000029140019130267122
0.75,1.9,-0.001109321175880633,0.000026601397576407138
0.75,1.95,-0.0010922123321967857,0.00002429374977802064
0.75,2.,-0.0010754121560582973,0.000022195150256097142
0.75,2.0500000000000003,-0.0010589332009339825,0.000020285840233299102
0.75,2.1,-0.0010427858202193927,0.00001854803368815704
0.75,2.15,-0.001026978386654545,0.00001696566645087704
0.75,2.2,-0.0010115174901606035,0.000015524250714308956
0.75,2.25,-0.0009964081165998026,0.000014210705606261314
0.75,2.3,-0.0009816538095955094,0.000013013213064706373
0.75,2.35,-0.000967256817248844,0.000011921096981326422
0.75,2.4,-0.0009532182253402968,0.000010924701762086422
0.75,2.45,-0.0009395380783984108,0.000010015288969897102
0.75,2.5,-0.000926215489845154,9.184967674656414e-6
0.75,2.5500000000000003,-0.0009132487422795445,8.426569432608776e-6
0.75,2.6,-0.0009006353788404438,7.73360359672794e-6
0.75,2.65,-0.0008883722864790763,7.100206861272262e-6
0.75,2.7,-0.0008764557718830707,6.521044045917847e-6
0.75,2.75,-0.0008648816307136272,5.991282917427337e-6
0.75,2.8000000000000003,-0.0008536452107487419,5.506535140335864e-6
0.75,2.85,-0.000842741469465299,5.062828920803647e-6
0.75,2.9,-0.0008321650265400803,4.656542408283128e-6
0.75,2.95,-0.0008219102117032748,4.284381805324459e-6
0.75,3.,-0.0008119711083369912,3.9433696938290025e-6
0.75,3.25,-0.0007667916497658098,2.618622539003008e-6
0.75,3.5,-0.0007285360909294527,1.7542783947519913e-6
0.75,3.75,-0.0006963705351183369,1.1855028412002203e-6
0.75,4.,-0.0006694874533426797,8.079991351853067e-7
0.75,4.25,-0.000647135805396776,5.553057338154995e-7
0.75,4.5,-0.0006286361644153376,3.8471768450977755e-7
0.75,4.75,-0.0006133861985359871,2.6862635806783417e-7
0.75,5.,-0.0006008601236969477,1.8889940629513314e-7
0.75,5.25,-0.0005906045659485631,1.3376775259428108e-7
0.75,5.5,-0.0005822324661804937,9.534472882358983e-8
0.75,5.75,-0.0005754161042822934,6.834751679310642e-8
0.75,6.,-0.0005698799355086488,4.9214216647254505e-8
0.75,6.25,-0.0005653936671925232,3.56492465287267e-8
0.75,6.5,-0.0005617658233288227,2.6150358230616136e-8
0.75,6.75,-0.0005588379231045954,1.8683225989956156e-8
0.75,7.,-0.0005564793196073201,1.3725604022058954e-8
0.75,7.25,-0.0005545826941924939,1.0147287302520597e-8
0.75,7.5,-0.0005530601713803288,7.419024735050642e-9
0.75,7.75,-0.0005518400022826715,5.511212588940953e-9
0.75,8.,-0.0005508637568794523,4.0344893298578655e-9
0.75,8.25,-0.0005500839637484486,3.0024939526827887e-9
0.75,8.5,-0.0005494621378494667,2.284507230089494e-9
0.75,8.75,-0.0005489671411194028,1.7041542055545172e-9
0.75,9.,-0.0005485738258951626,1.273047681160655e-9
0.75,9.25,-0.0005482619168519438,9.522553080267004e-10
0.75,9.5,-0.0005480150927820042,7.131715426544893e-10
0.75,9.75,-0.0005478202348763589,5.347243617944558e-10
0.75,10.,-0.0005476668130615151,4.0135501367701e-10
0.8,0.15,-0.001814087213389195,0.0013334212218639027
0.8,0.2,-0.0016187057661501245,0.0010311003345839188
0.8,0.25,-0.0014518911766758676,0.0007607770926825895
0.8,0.30000000000000004,-0.0013010584804193385,0.0005157954829768062
0.8,0.35,-0.0011597207370321432,0.0002913594893061691
0.8,0.4,"Indeterminate","Indeterminate"
0.8,0.45000000000000007,-0.0013168981782420862,0.0003148146080708856
0.8,0.5,-0.001380535911466052,0.0003261906017666171
0.8,0.55,-0.0014118755304693574,0.0003137435441299737
0.8,0.6,-0.0014280339362504227,0.00029366261143782364
0.8,0.65,-0.001435204744427686,0.0002712818392448819
0.8,0.7000000000000001,-0.0014363789938279786,0.0002488119910216695
0.8,0.7500000000000001,-0.0014332488598298783,0.00022724483485754164
0.8,0.8,-0.0014268780608056712,0.00020701926919014253
0.8,0.8500000000000001,-0.0014179886627657622,0.00018830185072347375
0.8,0.9,-0.0014071003990866018,0.00017111923606276782
0.8,0.9500000000000001,-0.0013946048327418826,0.0001554256498831861
0.8,1.,-0.001380807715791725,0.00014113892871690814
0.8,1.05,-0.00136595460309792,0.0001281607306364296
0.8,1.1,-0.001350247100324857,0.0001163869777953689
0.8,1.15,-0.0013338536070518475,0.00010571489636966965
0.8,1.2,-0.0013169166851184988,0.00009604602881205431
0.8,1.25,-0.001299558280993701,0.00008728804561358727
0.8,1.3,-0.0012818835385576292,0.00007935538784262333
0.8,1.35,-0.0012639836585146232,0.00007216965084916018
0.8,1.4,-0.0012459380955327397,0.00006565931584488893
0.8,1.45,-0.001227816283837219,0.000059759341932914066
0.8,1.5,-0.001209679019279783,0.0000544109399933469
0.8,1.55,-0.0011915795857510652,0.00004956088034553175
0.8,1.6,-0.0011735646875058613,0.00004516112065417656
0.8,1.65,-0.001155675231389447,0.00004116836992658444
0.8,1.7,-0.0011379469909723338,0.00003754353580275911
0.8,1.75,-0.0011204111762893527,0.000034251375982650024
0.8,1.8,-0.0011030949270155344,0.0000312602198247583
0.8,1.85,-0.0010860217427086168,0.000028541391122190282
0.8,1.9,-0.0010692118606899863,0.000026069122464053367
0.8,1.95,-0.001052682589878502,0.000023820156172275604
0.8,2.,-0.001036448607202286,0.000021773510100965912
0.8,2.0500000000000003,-0.0010205222219325334,0.00001991023869921208
0.8,2.1,-0.001004913612299751,0.000018213259288141464
0.8,2.15,-0.0009896310379883984,0.000016667126939488212
0.8,2.2,-0.0009746810315049808,0.000015257888981097252
0.8,2.25,-0.0009600685709370674,0.000013972950717304478
0.8,2.3,-0.0009457972362372112,0.000012800908548158351
0.8,2.35,-0.0009318693508547565,0.000011731441983764
0.8,2.4,-0.0009182861102839481,0.000010755213609248875
0.8,2.45,-0.0009050476988865102,9.863782329043924e-6
0.8,2.5,-0.0008921533961724264,9.049479873916876e-6
0.8,2.5500000000000003,-0.0008796016735739603,8.305369645897993e-6
0.8,2.6,-0.0008673902826273909,7.625162622837975e-6
0.8,2.65,-0.0008555163353674669,7.003154404217494e-6
0.8,2.7,-0.0008439763776518666,6.4341618065648235e-6
0.8,2.75,-0.0008327664560541302,5.91348416299211e-6
0.8,2.8000000000000003,-0.0008218821788963193,5.436859290840136e-6
0.8,2.85,-0.000811318771934014,5.000417292364088e-6
0.8,2.9,-0.0008010711291549921,4.600625661114826e-6
0.8,2.95,-0.0007911338591079055,4.234276747106555e-6
0.8,3.,-0.0007815013271375624,3.898451093923075e-6
0.8,3.25,-0.0007377000709818066,2.5926273649340284e-6
0.8,3.5,-0.0007005906944172724,1.739210443570398e-6
0.8,3.75,-0.0006693728131671487,1.1767737863678561e-6
0.8,4.,-0.0006432694857618971,8.029497820505847e-7
0.8,4.25,-0.0006215568103907775,5.524006553905012e-7
0.8,4.5,-0.0006035789622321928,3.8306144387945714e-7
0.8,4.75,-0.000588753834036829,2.676840960047543e-7
0.8,5.,-0.0005765727754155469,1.8839884466988893e-7
0.8,5.25,-0.0005665967964461272,1.335016158907857e-7
0.8,5.5,-0.0005584508248743151,9.519044505315166e-8
0.8,5.75,-0.0005518170688344878,6.818819541366643e-8
0.8,6.,-0.0005464281644981724,4.9177065315547316e-8
0.8,6.25,-0.0005420605307626953,3.563445020852464e-8
0.8,6.5,-0.000538528176951963,2.6120537875663416e-8
0.8,6.75,-0.0005356770906868511,1.8604179522450914e-8
0.8,7.,-0.0005333802546800061,1.372927159199594e-8
0.8,7.25,-0.0005315332911444154,1.0632249821448253e-8
0.8,7.5,-0.0005300507021081402,7.442627757798734e-9
0.8,7.75,-0.0005288626569914733,5.521448802293591e-9
0.8,8.,-0.0005279122708950344,4.030230122938419e-9
0.8,8.25,-0.0005271533150268606,3.0094545191376026e-9
0.8,8.5,-0.0005265483023601832,2.243596103389603e-9
0.8,8.75,-0.0005260668954370328,1.6752094232196785e-9
0.8,9.,-0.0005256845881808662,1.2525824379452932e-9
0.8,9.25,-0.0005253816189680332,9.37795880881498e-10
0.8,9.5,-0.000525142077593921,6.537890029703619e-10
0.8,9.75,-0.0005249531738880245,4.896720969243401e-10
0.8,10.,-0.0005248046404340839,3.672603636137306e-10
0.8500000000000001,0.15,-0.0018104163654467556,0.0013117410648079868
0.8500000000000001,0.2,-0.0016241152034159288,0.0010299909962874169
0.8500000000000001,0.25,-0.0014658963762724034,0.000777637861487122
0.8500000000000001,0.30000000000000004,-0.0013235849953406216,0.0005490349728254238
0.8500000000000001,0.35,-0.001190866684653258,0.00033989793251517513
0.8500000000000001,0.4,-0.001064142216432889,0.0001464486441357343
0.8500000000000001,0.45000000000000007,-0.0012159750703790335,0.00024098718133070416
0.8500000000000001,0.5,-0.0013100465653307688,0.0002863934012471952
0.8500000000000001,0.55,-0.001350375590022018,0.0002858697300185569
0.8500000000000001,0.6,-0.0013707170895374129,0.000272353108529127
0.8500000000000001,0.65,-0.001380268926672905,0.0002542718741241521
0.8500000000000001,0.7000000000000001,-0.0013829959427522369,0.00023488482643519543
0.8500000000000001,0.7500000000000001,-0.001380995531875318,0.00021565040652215932
0.8500000000000001,0.8,-0.001375525523230761,0.0001972527591209592
0.8500000000000001,0.8500000000000001,-0.00136740943985405,0.00018000262976241882
0.8500000000000001,0.9,-0.0013572230398726094,0.00016401860633593956
0.8500000000000001,0.9500000000000001,-0.0013453898346400507,0.00014931708500267785
0.8500000000000001,1.,-0.0013322340336594711,0.00013585995789162323
0.8500000000000001,1.05,-0.001318011781040458,0.0001235812424595882
0.8500000000000001,1.1,-0.0013029305540764365,0.00011240113156304693
0.8500000000000001,1.15,-0.0012871617469339214,0.00010223607137614291
0.8500000000000001,1.2,-0.001270849149907589,0.00009300202357692584
0.8500000000000001,1.25,-0.0012541148593650017,0.00008461853474291505
0.8500000000000001,1.3,-0.0012370635241141304,0.00007700962267208401
0.8500000000000001,1.35,-0.0012197854817359959,0.00007010463958413738
0.8500000000000001,1.4,-0.0012023591337867474,0.00006383844622225243
0.8500000000000001,1.45,-0.0011848527859124177,0.000058151373114918864
0.8500000000000001,1.5,-0.0011673261029979758,0.00005298898198308885
0.8500000000000001,1.55,-0.0011498312813342237,0.0000483018313113214
0.8500000000000001,1.6,-0.0011324140085478404,0.000044045033385731045
0.8500000000000001,1.65,-0.0011151142613354567,0.000040177896927904607
0.8500000000000001,1.7,-0.001097966977050667,0.00003666363625504587
0.8500000000000001,1.75,-0.0010810026255650739,0.000033468959817071564
0.8500000000000001,1.8,-0.001064247701087161,0.00003056386865608483
0.8500000000000001,1.85,-0.0010477251488327554,0.00002792111627631993
0.8500000000000001,1.9,-0.0010314547379838782,0.000025516180660538562
0.8500000000000001,1.95,-0.0010154533898419824,0.000023326864728727154
0.8500000000000001,2.,-0.0009997354682034798,0.00002133312195668559
0.8500000000000001,2.0500000000000003,-0.0009843130375734252,0.000019516816850110035
0.8500000000000001,2.1,-0.000969196093758266,0.00001786156827115749
0.8500000000000001,2.15,-0.0009543927705503977,0.00001635255476374999
0.8500000000000001,2.2,-0.000939909525571833,0.000014976358230711683
0.8500000000000001,2.25,-0.0009257513078357309,0.000013720848031865593
0.8500000000000001,2.3,-0.0009119217091795869,0.000012575036630953608
0.8500000000000001,2.35,-0.0008984231013982038,0.000011528970690858546
0.8500000000000001,2.4,-0.0008852567606400862,0.000010573631120951664
0.8500000000000001,2.45,-0.0008724229804141512,9.700857243925658e-6
0.8500000000000001,2.5,-0.0008599211743750969,8.903227176473047e-6
0.8500000000000001,2.5500000000000003,-0.0008477499699047296,8.174029248830903e-6
0.8500000000000001,2.6,-0.000835907293384683,7.507168604326919e-6
0.8500000000000001,2.65,-0.0008243904479462115,6.897098944945511e-6
0.8500000000000001,2.7,-0.0008131961843951367,6.3388048404753455e-6
0.8500000000000001,2.75,-0.0008023207659317858,5.827717150184205e-6
0.8500000000000001,2.8000000000000003,-0.000791760027219345,5.359686125536514e-6
0.8500000000000001,2.85,-0.0007815094282963502,4.930950961115404e-6
0.8500000000000001,2.9,-0.0007715641037787859,4.538075676506948e-6
0.8500000000000001,2.95,-0.0007619189077532902,4.17793443959391e-6
0.8500000000000001,3.,-0.0007525684547242961,3.847701400638164e-6
0.8500000000000001,3.25,-0.0007100365057558142,2.562335526268126e-6
0.8500000000000001,3.5,-0.000673984311175603,1.7209890338545746e-6
0.8500000000000001,3.75,-0.0006436416581066175,1.1657320833005766e-6
0.8500000000000001,4.,-0.0006182593122064034,7.962264864163834e-7
0.8500000000000001,4.25,-0.0005971380659084314,5.482550928060997e-7
0.8500000000000001,4.5,-0.000579643646053668,3.805100811493222e-7
0.8500000000000001,4.75,-0.0005652124647761555,2.6609067536149337e-7
0.8500000000000001,5.,-0.0005533515967874072,1.8720111171302047e-7
0.8500000000000001,5.25,-0.000543635279054079,1.3287175933509362e-7
0.8500000000000001,5.5,-0.0005356994799189025,9.4802460884379e-8
0.8500000000000001,5.75,-0.0005292355649287516,6.801272787115235e-8
0.8500000000000001,6.,-0.0005239837253188958,4.90594417681435e-8
0.8500000000000001,6.25,-0.0005197265848682521,3.5559996366561417e-8
0.8500000000000001,6.5,-0.0005162832290593407,2.543904416437391e-8
0.8500000000000001,6.75,-0.000513503784258866,1.8652946060784478e-8
0.8500000000000001,7.,-0.0005112645976866213,1.3697407422273017e-8
0.8500000000000001,7.25,-0.000509464019597728,1.0169800036602047e-8
0.8500000000000001,7.5,-0.0005080187589700838,7.554329987079222e-9
0.8500000000000001,7.75,-0.0005068607670381679,5.601740039060457e-9
0.8500000000000001,8.,-0.0005059345949322475,3.964057153707512e-9
0.8500000000000001,8.25,-0.0005051951694045583,2.9528322913977695e-9
0.8500000000000001,8.5,-0.0005046059319969461,2.2032534711599605e-9
0.8500000000000001,8.75,-0.0005041372905337361,1.6464635195587857e-9
0.8500000000000001,9.,-0.0005037653364917064,1.1762830245433398e-9
0.8500000000000001,9.25,-0.0005034707869294513,8.786708624152623e-10
0.8500000000000001,9.5,-0.000503238114816174,6.573883653149953e-10
0.8500000000000001,9.75,-0.0005030548365189631,4.92547249514308e-10
0.8500000000000001,10.,-0.0005029109297378872,1.7936634794622763e-10
0.9,0.15,-0.0018034171826316098,0.0012885049214103957
0.9,0.2,-0.001625373437379552,0.0010250674771334438
0.9,0.25,-0.001474856493872728,0.000789158481992873
0.9,0.30000000000000004,-0.0013401032122980665,0.0005754275988132382
0.9,0.35,-0.0012149796494929765,0.00037963600128490603
0.9,0.4,-0.0010959668054190026,0.00019885759723700224
0.9,0.45000000000000007,-0.0009809199579942976,0.00003060824861052572
0.9,0.5,-0.0012349111235295405,0.0002392959328038817
0.9,0.55,-0.0012894348876674533,0.00025572818110235467
0.9,0.6,-0.001315424006753397,0.0002501160605856438
0.9,0.65,-0.0013279445432333157,0.00023683598591607157
0.9,0.7000000000000001,-0.0013324993067632017,0.00022075102841296365
0.9,0.7500000000000001,-0.0013317638745947336,0.00020395307707643463
0.9,0.8,-0.0013272576591932916,0.00018743410262145137
0.9,0.8500000000000001,-0.00131993649597365,0.0001716760129976385
0.9,0.9,-0.001310448016867541,0.00015690202443513685
0.9,0.9500000000000001,-0.0012992565925654786,0.00014319716909075297
0.9,1.,-0.001286710278729777,0.00013057072527861602
0.9,1.05,-0.0012730792681655463,0.00011899084266187327
0.9,1.1,-0.0012585792428889792,0.00010840325161132094
0.9,1.15,-0.001243386230138012,0.00009874334518342629
0.9,1.2,-0.0012276464379100296,0.00008994257120367667
0.9,1.25,-0.0012114829988492885,0.00008193226189210394
0.9,1.3,-0.0011950007413417106,0.00007464602510249941
0.9,1.35,-0.0011782896617496608,0.00006802099652722875
0.9,1.4,-0.0011614275171956644,0.0000619984248879891
0.9,1.45,-0.0011444818075195661,0.00005652390253408981
0.9,1.5,-0.0011275113229359882,0.000051547497117455476
0.9,1.55,-0.0011105673761258575,0.00004702330491337736
0.9,1.6,-0.0010936948003421264,0.00004290963423647705
0.9,1.65,-0.0010769327706969512,0.000039168449793789523
0.9,1.7,-0.0010603154894333262,0.000035765201928184074
0.9,1.75,-0.00104387276481155,0.0000326685230586176
0.9,1.8,-0.0010276305054817076,0.000029850053683276947
0.9,1.85,-0.001011611146738041,0.000027283990432897334
0.9,1.9,-0.0009958340211289585,0.000024947003433528462
0.9,1.95,-0.000980315683046656,0.000022817986274625075
0.9,2.,-0.0009650701948215026,0.000020877805069267365
0.9,2.0500000000000003,-0.0009501093802804846,0.000019109122169167587
0.9,2.1,-0.0009354430505462031,0.00001749626396259764
0.9,2.15,-0.0009210792059488151,0.000016025014352742434
0.9,2.2,-0.0009070242172242759,0.000014682489092991712
0.9,2.25,-0.0008932829886258112,0.000013457021717496159
0.9,2.3,-0.0008798591051438777,0.00001233804172509124
0.9,2.35,-0.0008667549656854118,0.000011315960001469292
0.9,2.4,-0.0008539719037855786,0.000010382063724192667
0.9,2.45,-0.0008415102971994538,9.528483423549097e-6
0.9,2.5,-0.0008293696675363842,8.748045446390945e-6
0.9,2.5500000000000003,-0.0008175487709447479,8.03425129519491e-6
0.9,2.6,-0.0008060456807303635,7.3811975390887e-6
0.9,2.65,-0.0007948578626806733,6.783522036415079e-6
0.9,2.7,-0.0007839822437784589,6.236351716810908e-6
0.9,2.75,-0.0007734152749104561,5.735255545180813e-6
0.9,2.8000000000000003,-0.0007631529881100021,5.276203202698396e-6
0.9,2.85,-0.0007531910488155855,4.855540127892072e-6
0.9,2.9,-0.0007435248035775121,4.4699264758297575e-6
0.9,2.95,-0.0007341493236016064,4.116320935230403e-6
0.9,3.,-0.0007250594444809513,3.791972171778143e-6
0.9,3.25,-0.0006837011203902476,2.528452615806068e-6
0.9,3.5,-0.000648627820636667,1.700087950964207e-6
0.9,3.75,-0.0006190966100142576,1.1527317411285515e-6
0.9,4.,-0.0005943834562813517,7.880465658804308e-7
0.9,4.25,-0.0005738117140523451,5.430849566071634e-7
0.9,4.5,-0.0005567668691206448,3.768737004705442e-7
0.9,4.75,-0.0005427023593519665,2.639277052948752e-7
0.9,5.,-0.0005311397489406303,1.859830864997785e-7
0.9,5.25,-0.0005216654854544709,1.319461589869902e-7
0.9,5.5,-0.0005139257459114319,9.417358824833841e-8
0.9,5.75,-0.0005076203749924545,6.758581768935915e-8
0.9,6.,-0.0005024965678778985,4.876645899056474e-8
0.9,6.25,-0.0004983427067572582,3.580614251624814e-8
0.9,6.5,-0.0004949825925153473,2.5443390057268596e-8
0.9,6.75,-0.0004922701994339479,1.8568815645910244e-8
0.9,7.,-0.0004900850052571577,1.3494696186238178e-8
0.9,7.25,-0.0004883279003765692,1.0091048031793219e-8
0.9,7.5,-0.0004869176500628713,7.197203703238758e-9
0.9,7.75,-0.0004857878667490791,5.355156899302868e-9
0.9,8.,-0.0004848844411578768,4.051740476766416e-9
0.9,8.25,-0.0004841633785720378,3.0101425494994533e-9
0.9,8.5,-0.0004835889876661509,2.232214036659505e-9
0.9,8.75,-0.00048313237258565454,1.656397227494874e-9
0.9,9.,-0.00048277018337562316,1.1765130490930947e-9
0.9,9.25,-0.0004824835847600962,8.792473511418097e-10
0.9,9.5,-0.0004822574082226149,6.580927330857023e-10
0.9,9.75,-0.0004820794570753042,4.932587517689907e-10
0.9,10.,-0.0004819399385767063,1.7641446658535342e-10
0.9500000000000001,0.15,-0.0017937148877199007,0.0012642947832032236
0.9500000000000001,0.2,-0.0016232346200115411,0.0010175364712681077
0.9500000000000001,0.25,-0.0014796736268877734,0.0007962566828358542
0.9500000000000001,0.30000000000000004,-0.0013516781852294336,0.0005956787728352716
0.9500000000000001,0.35,-0.0012332993654209094,0.0004121368736828665
0.9500000000000001,0.4,-0.0011211047264320735,0.0002428162048939491
0.9500000000000001,0.45000000000000007,-0.0010129883802452151,0.00008527239563814698
0.9500000000000001,0.5,-0.0011459273569799807,0.00017604619318954966
0.9500000000000001,0.55,-0.001227309370892882,0.00022193501816005086
0.9500000000000001,0.6,-0.0012613633680457446,0.0002265252775643825
0.9500000000000001,0.65,-0.001277696300147277,0.0002188052051831852
0.9500000000000001,0.7000000000000001,-0.001284449865732363,0.00020633610456812553
0.9500000000000001,0.7500000000000001,-0.0012851597572436518,0.00019211977515838554
0.9500000000000001,0.8,-0.0012817058224203644,0.00017755049910588635
0.9500000000000001,0.8500000000000001,-0.0012752181656115705,0.00016331981527818154
0.9500000000000001,0.9,-0.0012664366351057548,0.00014977311881455917
0.9500000000000001,0.9500000000000001,-0.0012558773660141412,0.0001370726805195819
0.9500000000000001,1.,-0.0012439185910219368,0.00012527967360679058
0.9500000000000001,1.05,-0.0012308484742220853,0.00011439879542440593
0.9500000000000001,1.1,-0.001216893467465239,0.00010440248860036399
0.9500000000000001,1.15,-0.0012022359853321334,0.00009524623251191829
0.9500000000000001,1.2,-0.0011870258985404187,0.00008687698247122303
0.9500000000000001,1.25,-0.0011713882868224458,0.00007923816463688663
0.9500000000000001,1.3,-0.0011554288409898548,0.00007227312071913582
0.9500000000000001,1.35,-0.0011392377381771637,0.00006592680110832608
0.9500000000000001,1.4,-0.001122892496146706,0.00006014670809831093
0.9500000000000001,1.45,-0.0011064601268120627,0.00005488415167141696
0.9500000000000001,1.5,-0.0010899987971150283,0.00005009308239168654
0.9500000000000001,1.55,-0.0010735591358649124,0.000045731519085720696
0.9500000000000001,1.6,-0.0010571852808886537,0.00004176079056210938
0.9500000000000001,1.65,-0.0010409157320152129,0.00003814550181898308
0.9500000000000001,1.7,-0.0010247840562537325,0.000034853317855309835
0.9500000000000001,1.75,-0.0010088194785412307,0.000031854795861608004
0.9500000000000001,1.8,-0.0009930473824846927,0.000029123181474732416
0.9500000000000001,1.85,-0.0009774897392510248,0.000026634094379588444
0.9500000000000001,1.9,-0.0009621654782973282,0.00002436540621093586
0.9500000000000001,1.95,-0.0009470908104150909,0.00002229707301953861
0.9500000000000001,2.,-0.0009322795112077337,0.000020410855781884975
0.9500000000000001,2.0500000000000003,-0.0009177431713768692,0.000018690234073387706
0.9500000000000001,2.1,-0.0009034914188845483,0.000017120200164956576
0.9500000000000001,2.15,-0.0008895321170660573,0.00001568715791515536
0.9500000000000001,2.2,-0.0008758715420058309,0.000014378748917770196
0.9500000000000001,2.25,-0.0008625145418977634,0.00001318377390361014
0.9500000000000001,2.3,-0.0008494646806475022,0.00001209206500298591
0.9500000000000001,2.35,-0.0008367243676070013,0.000011094386684805336
0.9500000000000001,2.4,-0.0008242949750377739,0.000010182360559717301
0.9500000000000001,2.45,-0.000812176944661991,9.348377551668863e-6
0.9500000000000001,2.5,-0.0008003698844677954,8.58552437955646e-6
0.9500000000000001,2.5500000000000003,-0.0007888726567746385,7.887514595888078e-6
0.9500000000000001,2.6,-0.0007776834584360937,7.2486411313558595e-6
0.9500000000000001,2.65,-0.0007667998939440998,6.663708604781908e-6
0.9500000000000001,2.7,-0.0007562190421086099,6.127997698825876e-6
0.9500000000000001,2.75,-0.0007459375169073875,5.637211491953901e-6
0.9500000000000001,2.8000000000000003,-0.0007359515230340845,5.187451310638197e-6
0.9500000000000001,2.85,-0.0007262569066154205,4.775155025682335e-6
0.9500000000000001,2.9,-0.0007168492015188278,4.397074532357451e-6
0.9500000000000001,2.95,-0.0007077236716289818,4.050272917664071e-6
0.9500000000000001,3.,-0.000698875349434183,3.732060063001445e-6
0.9500000000000001,3.25,-0.0006586059772630082,2.4913181140050547e-6
0.9500000000000001,3.5,-0.0006244422175703465,1.6768926091606734e-6
0.9500000000000001,3.75,-0.0005956658885175602,1.138043089299193e-6
0.9500000000000001,4.,-0.0005715759658182441,7.782028454429149e-7
0.9500000000000001,4.25,-0.0005515164932072438,5.36984048162166e-7
0.9500000000000001,4.5,-0.0005348911368928078,3.7319193904432075e-7
0.9500000000000001,4.75,-0.0005211690428901642,2.612714982068269e-7
0.9500000000000001,5.,-0.0005098851733202033,1.8420363140771254e-7
0.9500000000000001,5.25,-0.0005006372874722426,1.3074150465475654e-7
0.9500000000000001,5.5,-0.0004930810344816759,9.334849456897783e-8
0.9500000000000001,5.75,-0.0004869241371177855,6.702191574349623e-8
0.9500000000000001,6.,-0.0004819203057751624,4.837397820517137e-8
0.9500000000000001,6.25,-0.00047786328486367055,3.537809674586997e-8
0.9500000000000001,6.5,-0.0004745812703540144,2.5150353996790907e-8
0.9500000000000001,6.75,-0.00047193182607678654,1.837700499087748e-8
0.9500000000000001,7.,-0.0004697973523352404,1.3596192359032616e-8
0.9500000000000001,7.25,-0.00046808111257043954,1.001913851796793e-8
0.9500000000000001,7.5,-0.0004667037943234466,7.339552648261659e-9
0.9500000000000001,7.75,-0.00046560056388396485,5.445935926176593e-9
0.9500000000000001,8.,-0.0004647185657087117,3.937560540860988e-9
0.9500000000000001,8.25,-0.0004640148150185631,2.9388317973827807e-9
0.9500000000000001,8.5,-0.0004634544328812707,2.2296521662388408e-9
0.9500000000000001,8.75,-0.00046300917612130505,1.631947854196375e-9
0.9500000000000001,9.,-0.000462656218587919,8.494279047505104e-10
0.9500000000000001,9.25,-0.0004623771449999909,8.764800528155564e-10
0.9500000000000001,9.5,-0.0004621571233461449,6.562950998628692e-10
0.9500000000000001,9.75,-0.0004619842263880219,4.920957738518972e-10
0.9500000000000001,10.,-0.0004618488770425407,1.7380097881714018e-10
1.,0.15,-0.0017818183054118678,0.0012394929950689726
1.,0.2,-0.0016183082893796168,0.0010076501294469182
1.,0.25,-0.0014810729556692425,0.000799648932483766
1.,0.30000000000000004,-0.0013591627621842817,0.0006111881830500527
1.,0.35,-0.0012468158833018133,0.0004387258958615653
1.,0.4,-0.0011406907637269662,0.00027964626236563284
1.,0.45000000000000007,-0.0010387251091380596,0.0001318267513558389
1.,0.5,"Indeterminate","Indeterminate"
1.,0.55,-0.0011608538839232262,0.00018164184341567667
1.,0.6,-0.0012075396300774196,0.00020088750558832507
1.,0.65,-0.001228968745400234,0.0001999285840689624
1.,0.7000000000000001,-0.0012384351687626046,0.00019153184215328287
1.,0.7500000000000001,-0.0012408309589985024,0.00018010033936836564
1.,0.8,-0.0012385485713151297,0.0001675788239475771
1.,0.8500000000000001,-0.001232951604897533,0.00015492483797711448
1.,0.9,-0.0012248990717685616,0.0001426302353704603
1.,0.9500000000000001,-0.001214972604306235,0.00013094620129113703
1.,1.,-0.0012035882529688772,0.00011999177196908556
1.,1.05,-0.001191056716419273,0.00010981135870691521
1.,1.1,-0.0011776181059417936,0.00010040589340477485
1.,1.15,-0.0011634631448865333,0.00009175194222079335
1.,1.2,-0.0011487466976138156,0.00008381255957729875
1.,1.25,-0.0011335967446800556,0.0000765434237854785
1.,1.3,-0.0011181205421202886,0.0000698978451815032
1.,1.35,-0.0011024089775749058,0.00006382868793464653
1.,1.4,-0.00108653973597033,0.00005829002322018028
1.,1.45,-0.0010705796576185825,0.0000532380179651264
1.,1.5,-0.0010545865348513689,0.000048631422357273764
1.,1.55,-0.0010386105094314447,0.00004443176438834835
1.,1.6,-0.0010226951801445676,0.00004060347286840584
1.,1.65,-0.0010068784958820773,0.000037113685595484324
1.,1.7,-0.0009911934870484363,0.00003393231958062799
1.,1.75,-0.0009756688730188912,0.000031031804019312006
1.,1.8,-0.0009603295730321035,0.00002838701645240503
1.,1.85,-0.0009451971407079794,0.00002597493492468504
1.,1.9,-0.000930290137297523,0.000023774659703727796
1.,1.95,-0.0009156244551276837,0.00002176716444160444
1.,2.,-0.0009012136000564656,0.000019935118877115296
1.,2.0500000000000003,-0.0008870689398047817,0.000018262781882971138
1.,2.1,-0.0008731999235794254,0.00001673583489808934
1.,2.15,-0.0008596142773067636,0.00001534127608033523
1.,2.2,-0.0008463181779620281,0.000014067272631501887
1.,2.25,-0.0008333164098356726,0.000012903084188149814
1.,2.3,-0.0008206125050771403,0.00001183894543893419
1.,2.35,-0.0008082088704621125,0.000010865989278012792
1.,2.4,-0.0007961069020160586,9.976129306589986e-6
1.,2.45,-0.0007843070888756453,9.162048526536147e-6
1.,2.5,-0.0007728091075667913,8.417071697322325e-6
1.,2.5500000000000003,-0.0007616119077104961,7.735133829761e-6
1.,2.6,-0.0007507137900341569,7.1107147479309305e-6
1.,2.65,-0.0007401124774491874,6.538796941699858e-6
1.,2.7,-0.000729805179863392,6.014808370665152e-6
1.,2.75,-0.0007197886533158116,5.5345899627785725e-6
1.,2.8000000000000003,-0.0007100592539542286,5.094353609502765e-6
1.,2.85,-0.0007006129873177136,4.690652722533044e-6
1.,2.9,-0.0006914455533369647,4.320334099619538e-6
1.,2.95,-0.0006825523874222903,3.980544035765438e-6
1.,3.,-0.000673928697971814,3.6686690441213934e-6
1.,3.25,-0.0006346728695196934,2.451648910211366e-6
1.,3.5,-0.0006013568171447876,1.6511201776129528e-6
1.,3.75,-0.0005732848961631328,1.1219102393688826e-6
1.,4.,-0.0005497771561007546,7.681686584148743e-7
1.,4.25,-0.0005301966738180014,5.30125332620689e-7
1.,4.5,-0.0005139638971756639,3.686258312448395e-7
1.,4.75,-0.0005005625107264795,2.5820348592987125e-7
1.,5.,-0.0004895399041467203,1.8213971567603276e-7
1.,5.25,-0.0004805043484059087,1.2930377642705274e-7
1.,5.5,-0.0004731203085289351,9.235237805494279e-8
1.,5.75,-0.0004671028494169036,6.632639695119697e-8
1.,6.,-0.00046221176054765954,4.7883733119433516e-8
1.,6.25,-0.0004582457947679378,3.502260053755285e-8
1.,6.5,-0.00045503725693449694,2.4907454917685347e-8
1.,6.75,-0.00045244706945515525,1.8256980502482506e-8
1.,7.,-0.000450360369186185,1.3467713683200724e-8
1.,7.25,-0.00044868264310504757,9.925411399128344e-9
1.,7.5,-0.0004473363810447181,7.272074430911962e-9
1.,7.75,-0.00044625820701756617,5.394700677819296e-9
1.,8.,-0.00044539644228911465,3.887707661766153e-9
1.,8.25,-0.0004447090505376197,2.9085336828880634e-9
1.,8.5,-0.00044416191613974175,2.1696385130122106e-9
1.,8.75,-0.00044372740944930914,1.6208196459239696e-9
1.,9.,-0.00044338319692061316,8.449289912474886e-10
1.,9.25,-0.00044311125842297897,9.161492614886968e-10
1.,9.5,-0.00044289707867923683,6.523515601406654e-10
1.,9.75,-0.0004427289841761331,2.2914467762494284e-10
1.,10.,-0.0004425976009889125,1.715365200143787e-10
1.05,0.15,-0.0017681455261573877,0.0012141432493000008
1.05,0.2,-0.0016110923737888052,0.0009959598825412279
1.05,0.25,-0.0014796440255868465,0.0008003275121269543
1.05,0.30000000000000004,-0.001363247792359023,0.0006225600166991469
1.05,0.35,-0.0012563291534496263,0.00046024089257656496
1.05,0.4,-0.0011556402018358795,0.0003104717135048395
1.05,0.45000000000000007,-0.001059165728066495,0.00017138047846366458
1.05,0.5,-0.0009656014026061953,0.00004137074696411382
1.05,0.55,-0.0010820305946824225,0.00012705757789060405
1.05,0.6,-0.0011524716185874703,0.0001719742044513277
1.05,0.65,-0.001181123032267729,0.00017982281918503627
1.05,0.7000000000000001,-0.0011940434830430477,0.00017618266791817258
1.05,0.7500000000000001,-0.0011984508018668075,0.00016782315152438288
1.05,0.8,-0.001197498655897234,0.00015748488992272226
1.05,0.8500000000000001,-0.0011928712630138443,0.0001464751916190922
1.05,0.9,-0.0011855836770850157,0.00013546723865545077
1.05,0.9500000000000001,-0.0011763008157102022,0.00012481704912226056
1.05,1.,-0.0011654860102413708,0.00011470946795838084
1.05,1.05,-0.001153477933892055,0.0001052327970971561
1.05,1.1,-0.0011405336893059589,0.00009641874606851878
1.05,1.15,-0.001126854460188147,0.00008826623104509926
1.05,1.2,-0.0011126015570820508,0.00008075494588227139
1.05,1.25,-0.0010979068792993786,0.000073853704617374
1.05,1.3,-0.0010828799840413793,0.00006752577758155698
1.05,1.35,-0.0010676130153796286,0.00006173206056043854
1.05,1.4,-0.0010521842389087776,0.00005643312673116265
1.05,1.45,-0.001036660641766419,0.000051590468155746224
1.05,1.5,-0.0010210998900153734,0.00004716719283103966
1.05,1.55,-0.0010055518338424026,0.0000431284772566137
1.05,1.6,-0.0009900596877694592,0.000039441797503159896
1.05,1.65,-0.0009746609726598145,0.00003607690263764953
1.05,1.7,-0.0009593882798939708,0.00003300588016375407
1.05,1.75,-0.0009442699004803753,0.000030203016337248742
1.05,1.8,-0.0009293303499034565,0.000027644788637367008
1.05,1.85,-0.0009145908112459279,0.0000253095528382976
1.05,1.9,-0.0009000695133207376,0.00002317759690796667
1.05,1.95,-0.0008857820564158283,0.00002123091158498481
1.05,2.,-0.0008717416952709843,0.000019453058623345224
1.05,2.0500000000000003,-0.0008579595867232344,0.000017829075497320602
1.05,2.1,-0.0008444450078407427,0.00001634531846172614
1.05,2.15,-0.0008312055491538067,0.000014989369964942011
1.05,2.2,-0.0008182472866736861,0.000013749928487670991
1.05,2.25,-0.0008055749356868586,0.000012616697034300954
1.05,2.3,-0.0007931919887680973,0.000011580315822147806
1.05,2.35,-0.0007811008400302941,0.000010632265426131326
1.05,2.4,-0.0007693028972930722,9.764774236208995e-6
1.05,2.45,-0.000757798683584544,8.970794287980403e-6
1.05,2.5,-0.000746587929175853,8.24389976128941e-6
1.05,2.5500000000000003,-0.0007356696551719039,7.578234334246778e-6
1.05,2.6,-0.0007250422495419964,6.968473487148894e-6
1.05,2.65,-0.0007147035363528274,6.409766535824912e-6
1.05,2.7,-0.0007046508388708022,5.897693743668565e-6
1.05,2.75,-0.000694881037117735,5.428228824712572e-6
1.05,2.8000000000000003,-0.0006853906203950432,4.9977030831580655e-6
1.05,2.85,-0.0006761757352328269,4.6027766199768045e-6
1.05,2.9,-0.0006672322291700613,4.240390969825606e-6
1.05,2.95,-0.0006585556907289706,3.907778905043154e-6
1.05,3.,-0.000650141485909333,3.602401514866721e-6
1.05,3.25,-0.0006118316593041979,2.4097996787819436e-6
1.05,3.5,-0.0005793078725574304,1.6249757599844051e-6
1.05,3.75,-0.0005518950611245541,1.1045630157142721e-6
1.05,4.,-0.0005289326335682587,7.567805939919826e-7
1.05,4.25,-0.0005098012274046075,5.225443923259025e-7
1.05,4.5,-0.000493936825622255,3.635202925880623e-7
1.05,4.75,-0.0004808366071568279,2.547584828108346e-7
1.05,5.,-0.00047005952171488044,1.7977697308331052e-7
1.05,5.25,-0.00046122363585031676,1.2766673555581094e-7
1.05,5.5,-0.0004540016425175964,9.120773388241951e-8
1.05,5.75,-0.0004481154681370566,6.552129906862991e-8
1.05,6.,-0.0004433305898821213,2.4124990031615216e-8
1.05,6.25,-0.00043945045133814874,3.461431359412775e-8
1.05,6.5,-0.00043631120908754355,2.4625909877907734e-8
1.05,6.75,-0.0004337769364674247,1.8115038631573606e-8
1.05,7.,-0.00043173533958064137,1.3310468148898871e-8
1.05,7.25,-0.000430093994396134,9.809878740926758e-9
1.05,7.5,-0.00042877708502373445,7.188696080897769e-9
1.05,7.75,-0.00042772260661312714,5.135460605376618e-9
1.05,8.,-0.00042687998792497736,3.831836039983917e-9
1.05,8.25,-0.0004262080856743434,2.8663263659280125e-9
1.05,8.5,-0.0004256735032820111,2.1385884833857727e-9
1.05,8.75,-0.00042524918931015793,1.5979330795839672e-9
1.05,9.,-0.0004249132746573809,1.2054851809698355e-9
1.05,9.25,-0.0004246481119079084,9.034440602313093e-10
1.05,9.5,-0.00042443948465576255,6.465815112054879e-10
1.05,9.75,-0.0004242759588979929,2.2595476618231247e-10
1.05,10.,-0.0004241483525614435,1.6960489360607484e-10
1.1,0.15,-0.0017530428901805417,0.001188797557313303
1.1,0.2,-0.0016019973727564919,0.000983048587850725
1.1,0.25,-0.0014758708248276747,0.000798224112867301
1.1,0.30000000000000004,-0.0013644985917048301,0.0006307451899642176
1.1,0.35,-0.0012624922258090215,0.00047745642600567563
1.1,0.4,-0.0011666990072779653,0.00033615886218599103
1.1,0.45000000000000007,-0.0010751532991106962,0.00020518209532808542
1.1,0.5,-0.0009865758518142987,0.00008269341177355146
1.1,0.55,"Indeterminate","Indeterminate"
1.1,0.6,-0.001093426030485998,0.00013726507662506948
1.1,0.65,-0.0011333242295668746,0.00015786926433317486
1.1,0.7000000000000001,-0.0011508301749365393,0.00016006148359939292
1.1,0.7500000000000001,-0.0011577016432470775,0.00015518779968522385
1.1,0.8,-0.0011582916560439424,0.00014721958567826443
1.1,0.8500000000000001,-0.0011547394993648011,0.0001379461029500503
1.1,0.9,-0.0011482685432246788,0.00012827195979111215
1.1,0.9500000000000001,-0.0011396507024694622,0.0001186800210845627
1.1,1.,-0.0011294086104137926,0.00010943155923679549
1.1,1.05,-0.0011179155540628335,0.00010066425867070626
1.1,1.1,-0.001105449556011174,0.00009244356250594689
1.1,1.15,-0.0010922247214901937,0.00008479245965458681
1.1,1.2,-0.0010784104248756196,0.0000777082311055584
1.1,1.25,-0.0010641435914739777,0.00007117336577965501
1.1,1.3,-0.0010495368639088201,0.00006516131929049257
1.1,1.35,-0.0010346842143052336,0.000059641289188343716
1.1,1.4,-0.0010196649155380403,0.00005458043985814975
1.1,1.45,-0.0010045464261261609,0.000049945604960463747
1.1,1.5,-0.0009893865365501555,0.00004570431121698305
1.1,1.55,-0.0009742350012938017,0.00004182538713632506
1.1,1.6,-0.000959134804914024,0.00003827934579584861
1.1,1.65,-0.0009441231624033857,0.00003503851162551635
1.1,1.7,-0.0009292323230122035,0.00003207714102759708
1.1,1.75,-0.0009144902261344684,0.000029371372574210023
1.1,1.8,-0.0008999210440001682,0.000026899259183304092
1.1,1.85,-0.0008855456364066235,0.000024640524923381165
1.1,1.9,-0.0008713819360906207,0.00002257662629253298
1.1,1.95,-0.0008574452786500135,0.000020690564236515278
1.1,2.,-0.0008437486875550401,0.000018966781654208408
1.1,2.0500000000000003,-0.000830303122340048,0.000017391083198113014
1.1,2.1,-0.0008171176962627404,0.000015950489624419874
1.1,2.15,-0.0008041998683743956,0.000014633166562339611
1.1,2.2,-0.0007915556139321755,0.000013428322422435763
1.1,2.25,-0.0007791895763136646,0.000012326112610937668
1.1,2.3,-0.0007671052030005381,0.00001131757182172902
1.1,2.35,-0.0007553048677371721,0.00001039452678407366
1.1,2.4,-0.0007437899806081819,9.549515304332814e-6
1.1,2.45,-0.0007325610874922128,8.775751089905857e-6
1.1,2.5,-0.0007216179601207159,8.067072339592652e-6
1.1,2.5500000000000003,-0.0007109596777841098,7.4178127170022715e-6
1.1,2.6,-0.0007005847015805623,6.822845146417175e-6
1.1,2.65,-0.0006904909419760961,6.277485952026565e-6
1.1,2.7,-0.0006806758203452676,5.777463229535889e-6
1.1,2.75,-0.0006711363250760686,5.318107085515293e-6
1.1,2.8000000000000003,-0.0006618690627517849,4.898206464388696e-6
1.1,2.85,-0.0006528703048625164,4.512186007494048e-6
1.1,2.9,-0.00064413603044802,4.157862210051261e-6
1.1,2.95,-0.0006356619650298509,3.83255180977577e-6
1.1,3.,-0.0006274436161531611,3.533793143977587e-6
1.1,3.25,-0.0005900189823948453,2.3661489074982677e-6
1.1,3.5,-0.0005582374935906532,1.5970152293084744e-6
1.1,3.75,-0.0005314429281151306,1.0861891463671575e-6
1.1,4.,-0.0005089925253466055,7.446453876608534e-7
1.1,4.25,-0.0004902831673907957,5.144255218028681e-7
1.1,4.5,-0.00047476525578636793,3.5803871704280857e-7
1.1,4.75,-0.00046194852691694985,2.510001977677409e-7
1.1,5.,-0.00045140271097497946,1.7718837400017718e-7
1.1,5.25,-0.0004427550258706431,1.2585708468199758e-7
1.1,5.5,-0.0004356858630107713,8.994866056480887e-8
1.1,5.75,-0.0004299235771580126,6.463252116937091e-8
1.1,6.,-0.000425238980159974,4.667990913622723e-8
1.1,6.25,-0.00042143991959575145,3.4144473804007154e-8
1.1,6.5,-0.00041836617153014007,2.437425875392342e-8
1.1,6.75,-0.0004158847725995923,1.786405659726445e-8
1.1,7.,-0.0004138858469000126,1.3109869269160856e-8
1.1,7.25,-0.00041227893769891247,9.668567464769622e-9
1.1,7.5,-0.0004109898256416924,7.095260758809875e-9
1.1,7.75,-0.0004099577986312615,5.050143608202953e-9
1.1,8.,-0.0004091333301480874,3.784175452593158e-9
1.1,8.25,-0.00040847611972968044,2.8195275697529e-9
1.1,8.5,-0.0004079534497169462,2.104100593302953e-9
1.1,8.75,-0.0004075388148491789,1.5724693181676935e-9
1.1,9.,-0.00040721078491949,1.1865512783469992e-9
1.1,9.25,-0.0004069520648615559,8.893774862623119e-10
1.1,9.5,-0.00040674872091722497,2.971746092478647e-10
1.1,9.75,-0.0004065895456764908,2.231955046130829e-10
1.1,10.,-0.0004064655386367239,1.6797322083608734e-10
1.1500000000000001,0.15,-0.0017367992758867959,0.001163716811737753
1.1500000000000001,0.2,-0.001591364385570693,0.0009689398329693485
1.1500000000000001,0.25,-0.0014701540815359414,0.0007942785623836631
1.1500000000000001,0.30000000000000004,-0.0013633818851516819,0.0006359061788524579
1.1500000000000001,0.35,-0.0012658431067801785,0.000491133851763248
1.1500000000000001,0.4,-0.0011744807942574472,0.00035768723055908656
1.1500000000000001,0.45000000000000007,-0.001087380567330385,0.00023389439745397436
1.1500000000000001,0.5,-0.0010032902859323253,0.00011833667044615652
1.1500000000000001,0.55,-0.0009213658781216783,9.900675106344278e-6
1.1500000000000001,0.6,-0.00102334253913542,0.00008988082960115088
1.1500000000000001,0.65,-0.001084295909959139,0.00013297604027643782
1.1500000000000001,0.7000000000000001,-0.0011082652939305424,0.00014282455509080606
1.1500000000000001,0.7500000000000001,-0.00111825537579289,0.00014205264766820795
1.1500000000000001,0.8,-0.001120674997028956,0.00013671608699401702
1.1500000000000001,0.8500000000000001,-0.0011183384819743523,0.00012930382646639054
1.1500000000000001,0.9,-0.0011127546170890676,0.00012102709907047075
1.1500000000000001,0.9500000000000001,-0.0011048349021551798,0.00011252663940237062
1.1500000000000001,1.,-0.001095176939292707,0.00010415460764548321
1.1500000000000001,1.05,-0.001084196920533235,0.00009610527233690116
1.1500000000000001,1.1,-0.0010721985209860732,0.00008848168438810442
1.1500000000000001,1.15,-0.0010594116408137026,0.00008133301080372504
1.1500000000000001,1.2,-0.0010460155552706291,0.00007467544750588063
1.1500000000000001,1.25,-0.0010321534425850715,0.00006850524579899605
1.1500000000000001,1.3,-0.0010179418812148713,0.00006280786577526216
1.1500000000000001,1.35,-0.001003477279574954,0.00005755980875081169
1.1500000000000001,1.4,-0.000988840364445806,0.000052735343244466584
1.1500000000000001,1.45,-0.0009740994008919305,0.00004830675421199686
1.1500000000000001,1.5,-0.0009593125597971272,0.000044245998399540987
1.1500000000000001,1.55,-0.0009445296981752812,0.0000405255612945837
1.1500000000000001,1.6,-0.0009297937257249484,0.00003711898718753061
1.1500000000000001,1.65,-0.0009151416737940474,0.00003400129267759226
1.1500000000000001,1.7,-0.0009006055461993294,0.0000311487407450901
1.1500000000000001,1.75,-0.0008862130072793746,0.00002853936316206347
1.1500000000000001,1.8,-0.0008719879464669637,0.000026152781233424567
1.1500000000000001,1.85,-0.0008579509477066769,0.000023970064370714924
1.1500000000000001,1.9,-0.0008441196844534585,0.000021973827587721444
1.1500000000000001,1.95,-0.0008305092556498679,0.000020148075790121084
1.1500000000000001,2.,-0.0008171324742715133,0.000018478116267388344
1.1500000000000001,2.0500000000000003,-0.0008040001172767847,0.000016950510179288252
1.1500000000000001,2.1,-0.0007911211437811375,0.00001555294118165025
1.1500000000000001,2.15,-0.0007785028867826266,0.000014274151834946952
1.1500000000000001,2.2,-0.0007661512226463144,0.000013103848587674453
1.1500000000000001,2.25,-0.0007540707217075313,0.000012032635156454161
1.1500000000000001,2.3,-0.0007422647827053079,0.000011051926909782855
1.1500000000000001,2.35,-0.0007307357532559238,0.000010153914022575992
1.1500000000000001,2.4,-0.0007194850381852355,9.33141753058439e-6
1.1500000000000001,2.45,-0.000708513197230204,8.57793638081865e-6
1.1500000000000001,2.5,-0.0006978200333755701,7.887519134986776e-6
1.1500000000000001,2.5500000000000003,-0.0006874046728936355,7.254735841736714e-6
1.1500000000000001,2.6,-0.0006772656379992943,6.674639634494538e-6
1.1500000000000001,2.65,-0.0006674009128996689,6.142710832961337e-6
1.1500000000000001,2.7,-0.0006578080039135861,5.654827750900548e-6
1.1500000000000001,2.75,-0.0006484839942471801,5.2072303535477256e-6
1.1500000000000001,2.8000000000000003,-0.0006394255939385729,4.796486738982018e-6
1.1500000000000001,2.85,-0.0006306291854228244,4.419457752553825e-6
1.1500000000000001,2.9,-0.0006220908651161104,4.073285666896984e-6
1.1500000000000001,2.95,-0.000613806481373592,3.755367152269884e-6
1.1500000000000001,3.,-0.0006057716691373106,3.4633123106276534e-6
1.1500000000000001,3.25,-0.0005691772241743175,2.3210342009068706e-6
1.1500000000000001,3.5,-0.0005380927885555591,1.567574312811345e-6
1.1500000000000001,3.75,-0.0005118794340825455,1.0669638772240007e-6
1.1500000000000001,4.,-0.0004899108625253022,7.318607961469444e-7
1.1500000000000001,4.25,-0.0004715990187675376,5.058069866361887e-7
1.1500000000000001,4.5,-0.00045640771804292827,3.5218170623600806e-7
1.1500000000000001,4.75,-0.00044385840954549186,2.4697770016016835e-7
1.1500000000000001,5.,-0.00043353090021906764,1.7439632000830745e-7
1.1500000000000001,5.25,-0.0004250609770765226,1.2463460761374685e-7
1.1500000000000001,5.5,-0.00041813625096412627,8.901829679668679e-8
1.1500000000000001,5.75,-0.00041249111276331574,6.27316448881211e-8
1.1500000000000001,6.,-0.0004079013891124061,4.660510025361435e-8
1.1500000000000001,6.25,-0.00040417907158444324,3.3745330038441844e-8
1.1500000000000001,6.5,-0.00040116734501968054,2.4011959062048525e-8
1.1500000000000001,6.75,-0.00039873603903048085,1.7102414059380275e-8
1.1500000000000001,7.,-0.0003967775583341086,1.2927902672530724e-8
1.1500000000000001,7.25,-0.0003952033029198406,9.260321922797098e-9
1.1500000000000001,7.5,-0.0003939405611150648,7.016962455096837e-9
1.1500000000000001,7.75,-0.00039292984228776756,4.977516596051286e-9
1.1500000000000001,8.,-0.0003921226075208182,3.7154015437163013e-9
1.1500000000000001,8.25,-0.00039147935346562984,2.768876649012278e-9
1.1500000000000001,8.5,-0.00039096800484333347,2.066720850880943e-9
1.1500000000000001,8.75,-0.00039056257338693673,1.544832293662833e-9
1.1500000000000001,9.,-0.0003902420444946955,1.1658403063470948e-9
1.1500000000000001,9.25,-0.000389989456876625,8.739700011872048e-10
1.1500000000000001,9.5,-0.0003897911446188265,2.9323157172810727e-10
1.1500000000000001,9.75,-0.00038963611511044863,2.2081154613107223e-10
1.1500000000000001,10.,-0.00038951554002659863,1.6659921456708277e-10
1.2000000000000002,0.15,-0.001719657022705047,0.001137908218483349
1.2000000000000002,0.2,-0.0015794787661844738,0.0009540480239274304
1.2000000000000002,0.25,-0.0014628280538949115,0.0007887689462025107
1.2000000000000002,0.30000000000000004,-0.0013602860233654832,0.000638811884387914
1.2000000000000002,0.35,-0.0012668286139799704,0.0005016974188332341
1.2000000000000002,0.4,-0.0011794944715075198,0.00037530870549297695
1.2000000000000002,0.45000000000000007,-0.0010964215126963036,0.00025829608259019367
1.2000000000000002,0.5,-0.0010163861991807524,0.00014910746323217093
1.2000000000000002,0.55,-0.0009385594770842351,0.00004666934525160188
1.2000000000000002,0.6,-0.0008623673700189679,-0.00004987720911371423
1.2000000000000002,0.65,-0.0010316444748332415,0.00010290813340857246
1.2000000000000002,0.7000000000000001,-0.0010656362038023463,0.0001239198052378072
1.2000000000000002,0.7500000000000001,-0.0010797461653839877,0.00012821305757199357
1.2000000000000002,0.8,-0.0010843958413784434,0.00012588242623124177
1.2000000000000002,0.8500000000000001,-0.0010834625920399243,0.00012050242578778229
1.2000000000000002,0.9,-0.00107885979408192,0.00011370849782828206
1.2000000000000002,0.9500000000000001,-0.0010716848526202947,0.00010634415244864173
1.2000000000000002,1.,-0.001062631311993241,0.00009887215569911198
1.2000000000000002,1.05,-0.0010521688651508074,0.00009155307901338359
1.2000000000000002,1.1,-0.00104063266150161,0.0000845325933085033
1.2000000000000002,1.15,-0.0010282718175178682,0.00007788871616014135
1.2000000000000002,1.2,-0.0010152776350918246,0.00007165826630105548
1.2000000000000002,1.25,-0.001001800929567909,0.00006585270147001584
1.2000000000000002,1.3,-0.0009879631532571471,0.000060467744910967764
1.2000000000000002,1.35,-0.0009738638085117484,0.000055490250033476954
1.2000000000000002,1.4,-0.0009595855505805084,0.000050900536254876324
1.2000000000000002,1.45,-0.0009451978019017827,0.00004667660018162326
1.2000000000000002,1.5,-0.0009307593783450402,0.00004279488017481153
1.2000000000000002,1.55,-0.0009163204422278704,0.000039231573221416274
1.2000000000000002,1.6,-0.0009019239857501144,0.000035963350102373085
1.2000000000000002,1.65,-0.0008876069798560925,0.00003296759478508654
1.2000000000000002,1.7,-0.0008734012800269673,0.000030222914911982922
1.2000000000000002,1.75,-0.0008593343522619343,0.000027709128286554938
1.2000000000000002,1.8,-0.0008454298637807613,0.000025407356499971222
1.2000000000000002,1.85,-0.0008317081703245695,0.000023300059207003148
1.2000000000000002,1.9,-0.0008181867232287895,0.00002137098196930171
1.2000000000000002,1.95,-0.0008048804133612648,0.00001960511923422949
1.2000000000000002,2.,-0.0007918018647066162,0.00001798863688179755
1.2000000000000002,2.0500000000000003,-0.0007789616872784498,0.00001650661138908661
1.2000000000000002,2.1,-0.0007663686967842632,0.000015154071195450601
1.2000000000000002,2.15,-0.0007540301068049051,0.00001391288763119222
1.2000000000000002,2.2,-0.0007419516980109483,0.000012777727505133287
1.2000000000000002,2.25,-0.0007301379680043994,0.000011737402866975131
1.2000000000000002,2.3,-0.0007185922646631719,0.000010784464592781954
1.2000000000000002,2.35,-0.0007073169053190403,9.91141988878968e-6
1.2000000000000002,2.4,-0.0006963132836753725,9.111413908705394e-6
1.2000000000000002,2.45,-0.0006855819660383459,8.378197593374138e-6
1.2000000000000002,2.5,-0.0006751227781729017,7.70605560842071e-6
1.2000000000000002,2.5500000000000003,-0.0006649348838834755,7.089767489129974e-6
1.2000000000000002,2.6,-0.0006550168562538253,6.524570372596044e-6
1.2000000000000002,2.65,-0.0006453667423402882,6.006109132611988e-6
1.2000000000000002,2.7,-0.0006359821220032471,5.530408555785729e-6
1.2000000000000002,2.75,-0.0006268601614686976,5.093834937706769e-6
1.2000000000000002,2.8000000000000003,-0.0006179976621355522,4.693077751905938e-6
1.2000000000000002,2.85,-0.000609391105080456,4.3251014506518175e-6
1.2000000000000002,2.9,-0.0006010366916581322,3.987138123547648e-6
1.2000000000000002,2.95,-0.000592930380549718,3.6766679944247316e-6
1.2000000000000002,3.,-0.000585067921572685,3.391376961301741e-6
1.2000000000000002,3.25,-0.000549253699724798,2.2747555387679684e-6
1.2000000000000002,3.5,-0.0005188251747123133,1.5374015255054671e-6
1.2000000000000002,3.75,-0.0004931593236719837,1.0470427641891137e-6
1.2000000000000002,4.,-0.00047164508012276116,7.185460307810579e-7
1.2000000000000002,4.25,-0.0004537083859172361,4.968203733550806e-7
1.2000000000000002,4.5,-0.0004388255618179666,3.460368055103807e-7
1.2000000000000002,4.75,-0.0004265290051683014,2.427345733433577e-7
1.2000000000000002,5.,-0.0004164079616836275,1.7143722215570614e-7
1.2000000000000002,5.25,-0.0004081062590226937,1.2182366679715576e-7
1.2000000000000002,5.5,-0.0004013182922919247,8.70804176463522e-8
1.2000000000000002,5.75,-0.0003957841318594597,6.257908317171441e-8
1.2000000000000002,6.,-0.000391284328082967,3.851135477032398e-8
1.2000000000000002,6.25,-0.0003876347797922856,3.2801041991597536e-8
1.2000000000000002,6.5,-0.00038468188863437675,2.3388507075939452e-8
1.2000000000000002,6.75,-0.00038229812193629867,1.688373726385032e-8
1.2000000000000002,7.,-0.00038037803974957024,1.2759113523206668e-8
1.2000000000000002,7.25,-0.00037883479788747645,9.403821302168477e-9
1.2000000000000002,7.5,-0.0003775971112460549,6.901179087069088e-9
1.2000000000000002,7.75,-0.00037660664555112555,4.878979302383804e-9
1.2000000000000002,8.,-0.0003758157972996928,3.642385892031752e-9
1.2000000000000002,8.25,-0.00037518581847451195,2.715034647733823e-9
1.2000000000000002,8.5,-0.0003746852427603973,2.02693835901855e-9
1.2000000000000002,8.75,-0.0003742885721827253,1.5271459974418658e-9
1.2000000000000002,9.,-0.00037397518642587633,1.1436716377535502e-9
1.2000000000000002,9.25,-0.0003737284409656465,3.846136528836905e-10
1.2000000000000002,9.5,-0.0003735349241667339,2.897523048318168e-10
1.2000000000000002,9.75,-0.0003733838474034275,2.1874130425817567e-10
1.2000000000000002,10.,-0.0003732665459104868,1.654362866317094e-10
1.25,0.15,-0.00170182039900099,0.001112784245836076
1.25,0.2,-0.0015665806141179576,0.0009385619403504317
1.25,0.25,-0.0014541733544564098,0.000781856714533823
1.25,0.30000000000000004,-0.0013555363681585107,0.0006396591947710286
1.25,0.35,-0.0012658224897981749,0.0005096276571914808
1.25,0.4,-0.00118216520711394,0.0003899394075592925
1.25,0.45000000000000007,-0.0011027552573823684,0.00027901905374818313
1.25,0.5,-0.0010263987576284407,0.00017563469230902622
1.25,0.55,-0.000952282905327277,0.00007872339878092988
1.25,0.6,-0.0008798419752859359,-0.000012525793334842907
1.25,0.65,-0.0009691417017598404,0.00006157449566041213
1.25,0.7000000000000001,-0.0010218317084036248,0.00010237541083242817
1.25,0.7500000000000001,-0.0010417257490141615,0.0001133611075803791
1.25,0.8,-0.0010491856161586642,0.00011459039313751519
1.25,0.8500000000000001,-0.0010499104893441171,0.00011148033828814555
1.25,0.9,-0.0010464135024138295,0.0001062840896529829
1.25,0.9500000000000001,-0.0010400464051557653,0.00010011516205700016
1.25,1.,-0.0010316275908067618,0.00009357482109996227
1.25,1.05,-0.0010216941215242543,0.00008700284960275285
1.25,1.1,-0.001010619934096397,0.00008059415705612922
1.25,1.15,-0.0009986775141511176,0.00007445917413029415
1.25,1.2,-0.0009860726950705547,0.00006865716848045336
1.25,1.25,-0.0009729655182339025,0.00006321586901662233
1.25,1.3,-0.0009594833617481702,0.000058143154351627076
1.25,1.35,-0.0009457295442587338,0.00005343455641779963
1.25,1.4,-0.0009317891612402596,0.00004907808012576237
1.25,1.45,-0.000917733164792328,0.000045057235670335907
1.25,1.5,-0.0009036212926759627,0.00004135307298961608
1.25,1.55,-0.000889504222269694,0.0000379454927871582
1.25,1.6,-0.0008754251895059435,0.000034814267841376284
1.25,1.65,-0.0008614212302532453,0.0000319394045723237
1.25,1.7,-0.0008475241498549179,0.000029301529817157726
1.25,1.75,-0.0008337612932806208,0.000026882409977140715
1.25,1.8,-0.0008201561664977176,0.000024664675699056365
1.25,1.85,-0.0008067289450224293,0.000022632113593998218
1.25,1.9,-0.0007934968956122518,0.0000207689342266644
1.25,1.95,-0.0007804747301218716,0.00001906312591967328
1.25,2.,-0.0007676749056550214,0.000017499467241334954
1.25,2.0500000000000003,-0.0007551078816502731,0.000016067100489816427
1.25,2.1,-0.0007427823420086107,0.0000147548223012841
1.25,2.15,-0.000730705388516064,0.000013552480712699527
1.25,2.2,-0.0007188827104395229,0.000012450885728573498
1.25,2.25,-0.0007073187341429393,0.0000114411710923818
1.25,2.3,-0.0006960167557902145,0.000010515866712497999
1.25,2.35,-0.000684979059603566,9.66791670566411e-6
1.25,2.4,-0.0006742070236846299,8.890317935823452e-6
1.25,2.45,-0.0006637012150456591,8.177304061019093e-6
1.25,2.5,-0.0006534614752155769,7.52339457512415e-6
1.25,2.5500000000000003,-0.000643486997559503,6.92357578443661e-6
1.25,2.6,-0.0006337763972735072,6.3732633467265885e-6
1.25,2.65,-0.0006243277748681551,5.868264474481559e-6
1.25,2.7,-0.0006151387738386604,5.404749458790957e-6
1.25,2.75,-0.000606206633122022,4.979216732516707e-6
1.25,2.8000000000000003,-0.000597528234861874,4.588464933051074e-6
1.25,2.85,-0.0005891001479354063,4.229560038212978e-6
1.25,2.9,-0.0005809186676411391,3.899837991659324e-6
1.25,2.95,-0.0005729798518994404,3.59693664033655e-6
1.25,3.,-0.0005652795542778717,3.3183560792357427e-6
1.25,3.25,-0.0005301999896975276,2.2275765899361063e-6
1.25,3.5,-0.000500389817589421,1.505064156900231e-6
1.25,3.75,-0.0004752406719424887,1.0265579488683138e-6
1.25,4.,-0.0004541556069007047,7.048025713989048e-7
1.25,4.25,-0.00043657359631537945,4.87047288730085e-7
1.25,4.5,-0.0004219826424961432,3.3928465743707833e-7
1.25,4.75,-0.00040992539599450124,2.3799556476023376e-7
1.25,5.,-0.0003999999606958578,1.680791026153431e-7
1.25,5.25,-0.00039185772342911215,1.1942228726876877e-7
1.25,5.5,-0.00038519946668666004,8.553262363522954e-8
1.25,5.75,-0.00037977061481051725,6.147252581219145e-8
1.25,6.,-0.0003753561760096065,4.48427396132706e-8
1.25,6.25,-0.0003717757399901712,3.2339607008383814e-8
1.25,6.5,-0.0003688787496401146,2.2980491075504615e-8
1.25,6.75,-0.0003665401679289509,1.693616293854585e-8
1.25,7.,-0.00036465659553976067,1.2481169112013406e-8
1.25,7.25,-0.0003631428516915391,7.944217089608623e-9
1.25,7.5,-0.0003619290035180064,5.843332755053714e-9
1.25,7.75,-0.000360957813412622,4.775863278200926e-9
1.25,8.,-0.000360182565419017,3.565925391990979e-9
1.25,8.25,-0.00035956522851074917,2.658590861673825e-9
1.25,8.5,-0.00035907491465855,1.985189960768824e-9
1.25,8.75,-0.00035868659165561837,1.495771546010903e-9
1.25,9.,-0.00035838001388174736,1.119363182114537e-9
1.25,9.25,-0.0003581388379387783,3.795470414737559e-10
1.25,9.5,-0.000357949893990561,2.8665285802583623e-10
1.25,9.75,-0.00035780258744236537,2.1692177589772987e-10
1.25,10.,-0.00035768840915053105,1.644370579371307e-10
1.3,0.15,-0.0016834622508244052,0.0010878140192891808
1.3,0.2,-0.0015528729397376894,0.0009225857051630912
1.3,0.25,-0.0014444268733076224,0.0007737849966399698
1.3,0.30000000000000004,-0.0013494071527877117,0.0006387307533232828
1.3,0.35,-0.0012631393318841594,0.0005153347926375542
1.3,0.4,-0.0011828505282658333,0.0004016909552436496
1.3,0.45000000000000007,-0.00110678440886128,0.00029647230853448257
1.3,0.5,-0.0010337774412487624,0.00019845841178694015
1.3,0.55,-0.0009630340041850728,0.00010665558382494215
1.3,0.6,-0.0008939976152105394,0.000020257726765085375
1.3,0.65,"Indeterminate","Indeterminate"
1.3,0.7000000000000001,-0.0009747440339960803,0.000076205406806797
1.3,0.7500000000000001,-0.0010035782405546224,0.00009700385063573093
1.3,0.8,-0.0010147371272773537,0.00010265603296288488
1.3,0.8500000000000001,-0.001017475694520811,0.00010215387053923953
1.3,0.9,-0.001015251274754261,0.00009871127223225429
1.3,0.9500000000000001,-0.0010097758653327352,0.00009381661246763258
1.3,1.,-0.0010020338742698545,0.00008824987045628056
1.3,1.05,-0.0009926483533578626,0.00008244748289905706
1.3,1.1,-0.0009820414123071818,0.00007666266146354602
1.3,1.15,-0.0009705140437491514,0.00007104271735610783
1.3,1.2,-0.000958289616747131,0.00006567193348774744
1.3,1.25,-0.0009455392534525265,0.00006059546446552126
1.3,1.3,-0.0009323974565359092,0.000055834557691508826
1.3,1.35,-0.0009189721666255666,0.000051394023868816066
1.3,1.4,-0.0009053514793827437,0.00004726948400246583
1.3,1.45,-0.0008916082770649983,0.00004345029484814834
1.3,1.5,-0.0008778035128221575,0.000039922224559644495
1.3,1.55,-0.0008639885985984837,0.00003666898989343183
1.3,1.6,-0.0008502071809816838,0.0000336734602206807
1.3,1.65,-0.0008364964893863922,0.000030918208415077356
1.3,1.7,-0.0008228883791134903,0.000028386141744880463
1.3,1.75,-0.0008094101525233982,0.000026060721844470378
1.3,1.8,-0.0007960852159867441,0.000023926155987190952
1.3,1.85,-0.0007829336132789935,0.00002196759072323499
1.3,1.9,-0.0007699724645726667,0.000020170793548429514
1.3,1.95,-0.0007572163322466135,0.000018523319941837128
1.3,2.,-0.0007446775291769553,0.000017012433466854755
1.3,2.0500000000000003,-0.0007323663812283898,0.00001562710623324073
1.3,2.1,-0.0007202914528235375,0.000014356948833209142
1.3,2.15,-0.0007084597423967158,0.000013192386384052878
1.3,2.2,-0.0006968768530105146,0.000012124602690054406
1.3,2.25,-0.0006855471422737365,0.000011145493874479022
1.3,2.3,-0.0006744738548400343,0.000010247621359254643
1.3,2.35,-0.0006636592401123213,9.42415783543901e-6
1.3,2.4,-0.0006531046572750312,8.668836709568417e-6
1.3,2.45,-0.0006428106693859518,7.975921804146541e-6
1.3,2.5,-0.0006327771279542478,7.340161100129596e-6
1.3,2.5500000000000003,-0.0006230032491884785,6.756742206498532e-6
1.3,2.6,-0.00061348768290906,6.2212620452368485e-6
1.3,2.65,-0.0006042285749622153,5.72969011478487e-6
1.3,2.7,-0.0005952236238497191,5.278335192882727e-6
1.3,2.75,-0.0005864701321861308,4.863822187437677e-6
1.3,2.8000000000000003,-0.0005779650535116783,4.483067156497761e-6
1.3,2.85,-0.000569705034919696,4.133235439063125e-6
1.3,2.9,-0.0005616864558997941,3.8117540911874917e-6
1.3,2.95,-0.0005539054637494671,3.5162541188609483e-6
1.3,3.,-0.0005463580058658935,3.2445702421169927e-6
1.3,3.25,-0.0005119713966147404,2.1797249428668524e-6
1.3,3.5,-0.0004827451702174201,1.4689868858188543e-6
1.3,3.75,-0.0004580844904702411,1.0056352832161098e-6
1.3,4.,-0.0004374055252754064,6.907162069031596e-7
1.3,4.25,-0.0004201594036592635,4.779096612701674e-7
1.3,4.5,-0.0004058450592019421,3.33048105746964e-7
1.3,4.75,-0.0003940147618388814,2.3372483378683237e-7
1.3,5.,-0.0003842749433717581,1.6485949360430657e-7
1.3,5.25,-0.0003762841095812356,1.1737189564806506e-7
1.3,5.5,-0.0003697490671319016,8.391974384738647e-8
1.3,5.75,-0.0003644202961876517,6.031834438185741e-8
1.3,6.,-0.00036008701911013306,4.4005602668002915e-8
1.3,6.25,-0.0003565723180151481,3.1626866999552757e-8
1.3,6.5,-0.00035372851590503927,2.2552330813051767e-8
1.3,6.75,-0.00035143294093308475,1.662188826585375e-8
1.3,7.,-0.0003495841290338567,1.2244877969870213e-8
1.3,7.25,-0.00034809847788420034,9.039482948627886e-9
1.3,7.5,-0.0003469073385011918,6.261017613433742e-9
1.3,7.75,-0.0003459545150302612,4.669121198182247e-9
1.3,8.,-0.0003451941350031851,3.486725378039346e-9
1.3,8.25,-0.00034458884907873126,2.6000695726221407e-9
1.3,8.5,-0.00034410831925111695,1.9418647450664475e-9
1.3,8.75,-0.00034372795647690435,1.461861790148268e-9
1.3,9.,-0.0003434278717653685,4.963232515947658e-10
1.3,9.25,-0.0003431920084142987,3.7494110854269236e-10
1.3,9.5,-0.0003430074268659424,2.8385133707484883e-10
1.3,9.75,-0.00034286371736147003,2.152917645591515e-10
1.3,10.,-0.00034275251904119196,1.635556960049092e-10
1.35,0.15,-0.0016647292824742653,0.0010632666629233568
1.35,0.2,-0.0015385280951534228,0.0009062531268758302
1.35,0.25,-0.0014337895480679569,0.0007648272744993304
1.35,0.30000000000000004,-0.0013421307332827682,0.0006364334667626104
1.35,0.35,-0.0012590454325301019,0.0005191067494494128
1.35,0.4,-0.0011818528289329882,0.0004111220459639996
1.35,0.45000000000000007,-0.001108849296412466,0.00031121123368453693
1.35,0.5,-0.0010389020550884479,0.0002180548319635038
1.35,0.55,-0.0009712333431923217,0.00013097634541110606
1.35,0.6,-0.0009052966993975427,0.000049065560494158185
1.35,0.65,-0.0008407017849471326,-0.000028305783530741652
1.35,0.7000000000000001,-0.0009188604989578367,0.00004000417247460882
1.35,0.7500000000000001,-0.0009643291972787159,0.00007827517211921574
1.35,0.8,-0.0009806657746344175,0.00008980357155083781
1.35,0.8500000000000001,-0.0009859338216151752,0.00009240738101843444
1.35,0.9,-0.0009852086812779312,0.00009093385580483058
1.35,0.9500000000000001,-0.0009807361480287848,0.00008741857386888658
1.35,1.,-0.000973727542258219,0.00008288019536720023
1.35,1.05,-0.0009649176203874058,0.00007787741409474596
1.35,1.1,-0.0009547889861673557,0.00007273271665601595
1.35,1.15,-0.0009436776204025448,0.00006763644088782642
1.35,1.2,-0.0009318280945751074,0.00006270115538303754
1.35,1.25,-0.0009194248122874404,0.000057991572109463286
1.35,1.3,-0.0009066107882341121,0.000053542446750462426
1.35,1.35,-0.0008934994971222349,0.00004936938941815412
1.35,1.4,-0.0008801826562737157,0.00004547571920487551
1.35,1.45,-0.0008667355147980718,0.00004185692607368174
1.35,1.5,-0.000853220556280109,0.00003850360289113974
1.35,1.55,-0.0008396901596452544,0.000035403349939239925
1.35,1.6,-0.0008261885568119592,0.000032542235683088484
1.35,1.65,-0.0008127533040188879,0.00002990543086234601
1.35,1.7,-0.0007994164094216324,0.000027478022377291694
1.35,1.75,-0.0007862052128978039,0.000025245303334412404
1.35,1.8,-0.0007731430839545785,0.00002319300261536194
1.35,1.85,-0.0007602499838482295,0.000021307632472942703
1.35,1.9,-0.0007475429247337499,0.00001957623401763035
1.35,1.95,-0.0007350363495705666,0.00001798674109708523
1.35,2.,-0.0007227424501876591,0.000016527853661633203
1.35,2.0500000000000003,-0.0007106714364478782,0.00001518906433285803
1.35,2.1,-0.0006988317662561078,0.000013960612027022034
1.35,2.15,-0.0006872303438390247,0.000012833468630436991
1.35,2.2,-0.0006758726920238303,0.000011799297110320016
1.35,2.25,-0.0006647631029811826,0.00001085041397096392
1.35,2.3,-0.0006539047709506641,9.979747794171007e-6
1.35,2.35,-0.0006432999097494775,9.180797281055537e-6
1.35,2.4,-0.0006329498573158633,8.447583337379237e-6
1.35,2.45,-0.0006228551691144963,7.774626041407839e-6
1.35,2.5,-0.0006130157019009635,7.156893942895264e-6
1.35,2.5500000000000003,-0.0006034306890810694,6.589776525930187e-6
1.35,2.6,-0.0005940988086974759,6.06904814664654e-6
1.35,2.65,-0.000585018244908456,5.590831798654185e-6
1.35,2.7,-0.0005761867436930256,5.15158236484483e-6
1.35,2.75,-0.0005676016634082646,4.748047791663208e-6
1.35,2.8000000000000003,-0.0005592600207367417,4.37725639774127e-6
1.35,2.85,-0.0005511585324894002,4.03647203327793e-6
1.35,2.9,-0.0005432936536690774,3.7232114292691304e-6
1.35,2.95,-0.0005356616121495249,3.435186489919356e-6
1.35,3.,-0.0005282584402824799,3.170305318107641e-6
1.35,3.25,-0.000494526495393215,2.13140965399963e-6
1.35,3.5,-0.0004658525907389909,1.4432153678963747e-6
1.35,3.75,-0.00044165439906298945,9.843797711287048e-7
1.35,4.,-0.0004213602865742885,6.763592558127257e-7
1.35,4.25,-0.0004044327380997575,4.680984465386777e-7
1.35,4.5,-0.00039038093307619667,3.2629297155265403e-7
1.35,4.75,-0.0003787661808497554,2.2902261443715193e-7
1.35,5.,-0.0003692027552903693,1.6180559674777197e-7
1.35,5.25,-0.00036135587732923855,1.1502430142108604e-7
1.35,5.5,-0.00035493804432037236,8.225491935785669e-8
1.35,5.75,-0.0003497045182776864,5.90512593808077e-8
1.35,6.,-0.000345448511618558,4.306160084847216e-8
1.35,6.25,-0.00034199641624640763,3.095977620993541e-8
1.35,6.5,-0.00033920328692785593,2.207094290142264e-8
1.35,6.75,-0.0003369486968205291,1.6283625118760324e-8
1.35,7.,-0.0003351330199843051,1.1992750765881487e-8
1.35,7.25,-0.00033367415422176,8.314202540739106e-9
1.35,7.5,-0.0003325046713731256,6.114698467289854e-9
1.35,7.75,-0.00033156936665038164,4.551241512460412e-9
1.35,8.,-0.0003308231703905235,3.4054120747264993e-9
1.35,8.25,-0.00033022938232208157,2.5399344474440894e-9
1.35,8.5,-0.00032975818834171075,1.8973086266145522e-9
1.35,8.75,-0.0003293854216675587,1.4281896439137867e-9
1.35,9.,-0.0003290915332248889,4.895344957308798e-10
1.35,9.25,-0.00032886073965050924,3.7069219666497483e-10
1.35,9.5,-0.0003286803209950573,2.8127075570993226e-10
1.35,9.75,-0.000328540043814317,2.1379394706411842e-10
1.35,10.,-0.0003284316887281139,1.627494180004782e-10
1.4000000000000001,0.15,-0.0016457462950433877,0.0010391711329049372
1.4000000000000001,0.2,-0.001523692894141811,0.0008897085845814305
1.4000000000000001,0.25,-0.0014224325145370414,0.0007551088109308715
1.4000000000000001,0.30000000000000004,-0.0013339048833879276,0.0006329419643148042
1.4000000000000001,0.35,-0.001253767304050865,0.0005211546301648147
1.4000000000000001,0.4,-0.0011794291910636814,0.00041841818533269195
1.4000000000000001,0.45000000000000007,-0.0011092391378827167,0.0003233347709200282
1.4000000000000001,0.5,-0.0010420952795536173,0.00023488064061808432
1.4000000000000001,0.55,-0.000977238182938726,0.0001521015193562638
1.4000000000000001,0.6,-0.0009141320071546305,0.00007435505788665517
1.4000000000000001,0.65,-0.0008523921999803786,9.6818619916818e-7
1.4000000000000001,0.7000000000000001,"Indeterminate","Indeterminate"
1.4000000000000001,0.7500000000000001,-0.0009221147554943725,0.000055407204378542566
1.4000000000000001,0.8,-0.0009464344274167882,0.0000755925063986971
1.4000000000000001,0.8500000000000001,-0.000955022940282104,0.00008207564974117547
1.4000000000000001,0.9,-0.0009561136915700381,0.00008287612187246371
1.4000000000000001,0.9500000000000001,-0.0009527926835389128,0.0000808821824657891
1.4000000000000001,1.,-0.0009465924542853643,0.00007744463009905735
1.4000000000000001,1.05,-0.0009383961341323943,0.0000732802764270558
1.4000000000000001,1.1,-0.0009287633985918726,0.00006879710041721401
1.4000000000000001,1.15,-0.0009180735599160382,0.00006423620150546181
1.4000000000000001,1.2,-0.0009065969473916173,0.00005974218254722831
1.4000000000000001,1.25,-0.000894533899709905,0.000055402670181651435
1.4000000000000001,1.3,-0.0008820375739390452,0.00005126652115060819
1.4000000000000001,1.35,-0.0008692280264190691,0.00004736086065022208
1.4000000000000001,1.4,-0.0008562012954702426,0.000043697351363814006
1.4000000000000001,1.45,-0.0008430354795421186,0.00004027789597189099
1.4000000000000001,1.5,-0.0008297949350901728,0.00003709808850219798
1.4000000000000001,1.55,-0.0008165332570121238,0.00003414956591276183
1.4000000000000001,1.6,-0.0008032954473430974,0.00003142161560676859
1.4000000000000001,1.65,-0.0007901195286247331,0.000028902067733832732
1.4000000000000001,1.7,-0.0007770377685897917,0.00002657820853240318
1.4000000000000001,1.75,-0.0007640776271448338,0.000024437168821022845
1.4000000000000001,1.8,-0.0007512625011900521,0.000022466223315635526
1.4000000000000001,1.85,-0.0007386123197047,0.000020653194655329595
1.4000000000000001,1.9,-0.0007261440261360276,0.000018986239815274434
1.4000000000000001,1.95,-0.0007138719746839124,0.000017454270972916224
1.4000000000000001,2.,-0.0007018082598608274,0.000016046790080232604
1.4000000000000001,2.0500000000000003,-0.0006899629936479324,0.000014754016758449081
1.4000000000000001,2.1,-0.0006783445409683836,0.000013566809563512105
1.4000000000000001,2.15,-0.0006669597216031964,0.000012476681438169002
1.4000000000000001,2.2,-0.0006558139847799062,0.00001147576853407806
1.4000000000000001,2.25,-0.0006449115612645884,0.000010556802318201892
1.4000000000000001,2.3,-0.0006342555967427145,9.713074988043126e-6
1.4000000000000001,2.35,-0.0006238482694859164,8.93840756222388e-6
1.4000000000000001,2.4,-0.0006136908947011069,8.227094820414949e-6
1.4000000000000001,2.45,-0.0006037840174964977,7.573922034152943e-6
1.4000000000000001,2.5,-0.0005941274960411246,6.974067362370054e-6
1.4000000000000001,2.5500000000000003,-0.0005847205762125618,6.423122589473487e-6
1.4000000000000001,2.6,-0.000575561958808865,5.917033824445175e-6
1.4000000000000001,2.65,-0.0005666498602216229,5.45208570207654e-6
1.4000000000000001,2.7,-0.0005579820673278023,5.024860588603104e-6
1.4000000000000001,2.75,-0.000549555987243154,4.632236891391342e-6
1.4000000000000001,2.8000000000000003,-0.0005413686924871257,4.271351350072653e-6
1.4000000000000001,2.85,-0.0005334169620329955,3.9395688612969934e-6
1.4000000000000001,2.9,-0.0005256973186539601,3.6344949153433804e-6
1.4000000000000001,2.95,-0.0005182060629235147,3.3539146560971657e-6
1.4000000000000001,3.,-0.0005109393041845792,3.0958132803060525e-6
1.4000000000000001,3.25,-0.0004778267583915233,2.082812779894425e-6
1.4000000000000001,3.5,-0.0004496760221768776,1.4110946093704043e-6
1.4000000000000001,3.75,-0.0004259163496686396,9.628856204667953e-7
1.4000000000000001,4.,-0.0004059874704731237,6.618128901904894e-7
1.4000000000000001,4.25,-0.000389362494219228,4.5814578065821697e-7
1.4000000000000001,4.5,-0.000375560218140172,3.1941552600730106e-7
1.4000000000000001,4.75,-0.000364150458694537,2.2422605708944613e-7
1.4000000000000001,5.,-0.00035475488532389263,1.5843228798404895e-7
1.4000000000000001,5.25,-0.00034704506260654054,1.1263370248038463e-7
1.4000000000000001,5.5,-0.0003407388714884809,8.044401085256607e-8
1.4000000000000001,5.75,-0.00033559610333280197,5.783132356904173e-8
1.4000000000000001,6.,-0.00033141375392925574,4.1766665382324264e-8
1.4000000000000001,6.25,-0.0003280213564290387,3.0321567711624926e-8
1.4000000000000001,6.5,-0.00032527656037191954,2.161496866616517e-8
1.4000000000000001,6.75,-0.00032306107288238196,1.5949448079854815e-8
1.4000000000000001,7.,-0.000321277016362215,1.174696806602489e-8
1.4000000000000001,7.25,-0.0003198437162946776,8.110234696713861e-9
1.4000000000000001,7.5,-0.00031869490699518074,5.9654789946825965e-9
1.4000000000000001,7.75,-0.000317776327823036,4.441078323234177e-9
1.4000000000000001,8.,-0.00031704367424351376,3.322537781577997e-9
1.4000000000000001,8.25,-0.0003164608648356413,2.4785970362739204e-9
1.4000000000000001,8.5,-0.0003159985851853056,1.862699859698884e-9
1.4000000000000001,8.75,-0.0003156330713878195,6.380746706826854e-10
1.4000000000000001,9.,-0.00031534509877648555,4.831805038539583e-10
1.4000000000000001,9.25,-0.00031511914492706887,3.667052424520187e-10
1.4000000000000001,9.5,-0.00031494269958736213,2.7884075831739047e-10
1.4000000000000001,9.75,-0.00031480569770761584,2.123761150664774e-10
1.4000000000000001,10.,-0.0003147000550585495,1.6197938585045535e-10
1.4500000000000002,0.15,-0.001626619620654175,0.001015345172278031
1.4500000000000002,0.2,-0.0015084927290533018,0.0008730462290282644
1.4500000000000002,0.25,-0.001410502024517276,0.000744783661864999
1.4500000000000002,0.30000000000000004,-0.0013248986046260956,0.0006283376089657401
1.4500000000000002,0.35,-0.0012474984510503933,0.0005218683180628815
1.4500000000000002,0.4,-0.0011757991726219648,0.00042398093499209657
1.4500000000000002,0.45000000000000007,-0.0011082008845873512,0.0003334189423889074
1.4500000000000002,0.5,-0.0010436326037732073,0.00024919439584376564
1.4500000000000002,0.55,-0.0009813535212457242,0.00017047018341299913
1.4500000000000002,0.6,-0.0009208388652748214,0.00009656308088319069
1.4500000000000002,0.65,-0.0008617103777646021,0.000026856804725079936
1.4500000000000002,0.7000000000000001,-0.0008036919642784133,-0.00003913509895037891
1.4500000000000002,0.7500000000000001,-0.0008720422829103485,0.000023592809429953687
1.4500000000000002,0.8,-0.0009111839166919832,0.00005924991618746209
1.4500000000000002,0.8500000000000001,-0.0009244095597388784,0.00007091166099220568
1.4500000000000002,0.9,-0.0009277758604759853,0.00007443391520477432
1.4500000000000002,0.9500000000000001,-0.0009258085761319987,0.00007415627907921885
1.4500000000000002,1.,-0.0009205160797157219,0.00007191559542506681
1.4500000000000002,1.05,-0.000912984168067888,0.0000686403639631593
1.4500000000000002,1.1,-0.0009038725151428545,0.00006484647745051075
1.4500000000000002,1.15,-0.0008936147412711764,0.000060836465965511386
1.4500000000000002,1.2,-0.0008825126976724501,0.00005679296827928742
1.4500000000000002,1.25,-0.0008707859103596343,0.00005282712437222273
1.4500000000000002,1.3,-0.0008585996233601381,0.00004900589328430397
1.4500000000000002,1.35,-0.0008460816948220526,0.000045368162731103905
1.4500000000000002,1.4,-0.0008333332816551618,0.00004193450540917803
1.4500000000000002,1.45,-0.0008204358716297285,0.00003871360062511508
1.4500000000000002,1.5,-0.000807456070873417,0.00003570628298578605
1.4500000000000002,1.55,-0.0007944489601236358,0.00003290832487720793
1.4500000000000002,1.6,-0.0007814605091544847,0.000030312358813509724
1.4500000000000002,1.65,-0.0007685293542570506,0.00002790891657005124
1.4500000000000002,1.7,-0.0007556881344520503,0.00002568751297819772
1.4500000000000002,1.75,-0.0007429645153440377,0.000023637134493495623
1.4500000000000002,1.8,-0.0007303819875173782,0.000021746606502032195
1.4500000000000002,1.85,-0.0007179604992706869,0.00002000506789664254
1.4500000000000002,1.9,-0.0007057169656048439,0.000018401789035077973
1.4500000000000002,1.95,-0.0006936656833440727,0.000016926640087111685
1.4500000000000002,2.,-0.0006818186740213037,0.000015569947183694216
1.4500000000000002,2.0500000000000003,-0.000670185970412995,0.000014322636254288069
1.4500000000000002,2.1,-0.0006587758585452913,0.000013176182878385338
1.4500000000000002,2.15,-0.0006475950840801555,0.000012122634728593622
1.4500000000000002,2.2,-0.0006366490298746255,0.000011154596056897398
1.4500000000000002,2.25,-0.0006259418699517622,0.000010265207041807985
1.4500000000000002,2.3,-0.0006154767039666853,9.448120953633673e-6
1.4500000000000002,2.35,-0.000605255675383654,8.697471292342935e-6
1.4500000000000002,2.4,-0.0005952800759222649,8.007837813324068e-6
1.4500000000000002,2.45,-0.0005855504383271029,7.374244625250382e-6
1.4500000000000002,2.5,-0.0005760666191264723,6.792094480046601e-6
1.4500000000000002,2.5500000000000003,-0.000566827872741127,6.2571693468554046e-6
1.4500000000000002,2.6,-0.0005578329180682628,5.765588612434316e-6
1.4500000000000002,2.65,-0.0005490799984742108,5.3137869926484665e-6
1.4500000000000002,2.7,-0.0005405669359804994,4.898488618227293e-6
1.4500000000000002,2.75,-0.0005322911803058413,4.5166954234499815e-6
1.4500000000000002,2.8000000000000003,-0.0005242498533283449,4.165640944885584e-6
1.4500000000000002,2.85,-0.0005164397894519006,3.842799023975126e-6
1.4500000000000002,2.9,-0.000508857572294586,3.545854102101091e-6
1.4500000000000002,2.95,-0.0005014995680622009,3.2726738766177747e-6
1.4500000000000002,3.,-0.0004943619559243605,3.021311777590531e-6
1.4500000000000002,3.25,-0.00046183623999590333,2.0340978110081954e-6
1.4500000000000002,3.5,-0.00043418172199621174,1.378818645477104e-6
1.4500000000000002,3.75,-0.0004108383922258156,9.412281307594715e-7
1.4500000000000002,4.,-0.0003912565800590154,6.471308195769008e-7
1.4500000000000002,4.25,-0.0003749193495633386,4.472842988900846e-7
1.4500000000000002,4.5,-0.0003613545386471434,3.1244834620492226e-7
1.4500000000000002,4.75,-0.00035013998097731936,2.1935897450591543e-7
1.4500000000000002,5.,-0.0003409043300970305,1.5500311431658562e-7
1.4500000000000002,5.25,-0.0003333251514992651,1.1020646690812919e-7
1.4500000000000002,5.5,-0.000327125426144269,7.880645285678663e-8
1.4500000000000002,5.75,-0.0003220692413932162,5.724435366428592e-8
1.4500000000000002,6.,-0.00031795718526333755,4.087914584290954e-8
1.4500000000000002,6.25,-0.00031462177618467877,2.8881156747618056e-8
1.4500000000000002,6.5,-0.00031192313162284015,2.114850226398509e-8
1.4500000000000002,6.75,-0.0003097449897982891,1.5607500651474218e-8
1.4500000000000002,7.,-0.0003079911382327557,1.0683465133496002e-8
1.4500000000000002,7.25,-0.0003065822629072415,7.903718865585191e-9
1.4500000000000002,7.5,-0.0003054532064774774,5.814253008738779e-9
1.4500000000000002,7.75,-0.00030455060889906697,4.329356511527729e-9
1.4500000000000002,8.,-0.00030383089577760297,3.238589069121632e-9
1.4500000000000002,8.25,-0.0003032585764673923,2.4164200657789126e-9
1.4500000000000002,8.5,-0.00030280481373789293,8.304406989541671e-10
1.4500000000000002,8.75,-0.00030244622853558737,6.286955896205385e-10
1.4500000000000002,9.,-0.0003021639061734535,4.771454146504026e-10
1.4500000000000002,9.25,-0.00030194257362330487,3.6289506902958957e-10
1.4500000000000002,9.5,-0.0003017699210987829,2.7649854248638223e-10
1.4500000000000002,9.75,-0.0003016360445633309,2.1099183587346831e-10
1.4500000000000002,10.,-0.00030153298903665815,1.6121118068951334e-10
1.5,0.15,-0.0016074399302487567,0.0009919963550304204
1.5,0.2,-0.001493034911485826,0.0008562955189137334
1.5,0.25,-0.0013981234144072436,0.0007340008853379378
1.5,0.30000000000000004,-0.0013152567966763398,0.0006229116780802205
1.5,0.35,-0.0012404047997154276,0.0005213371482381305
1.5,0.4,-0.0011711510399227416,0.00042793945461154395
1.5,0.45000000000000007,-0.0011059462907984906,0.0003416166358022224
1.5,0.5,-0.0010437502586611446,0.000261334754348017
1.5,0.55,-0.0009838409103047384,0.00018636935779600634
1.5,0.6,-0.0009257048651811678,0.00011601654323976273
1.5,0.65,-0.0008689705572023052,0.000049728187575406456
1.5,0.7000000000000001,-0.0008133655424873273,-0.000012966220166957471
1.5,0.7500000000000001,-0.000758688206931312,-0.00007251501556255937
1.5,0.8,-0.0008732606860001673,0.00003919957324022112
1.5,0.8500000000000001,-0.0008936220431995757,0.00005852144090415008
1.5,0.9,-0.0008999692366800368,0.00006545889948169075
1.5,0.9500000000000001,-0.0008996382245205752,0.00006717251720852549
1.5,1.,-0.0008953862772468069,0.00006625757525533824
1.5,1.05,-0.0008885859815900157,0.00006393782932160482
1.5,1.1,-0.0008800297343748169,0.00006086924741926261
1.5,1.15,-0.0008702202551542971,0.0000574301805035795
1.5,1.2,-0.0008594983538889646,0.00005384791849476851
1.5,1.25,-0.0008481067968505733,0.00005026238283587081
1.5,1.3,-0.0008362252693933452,0.000046759112536109965
1.5,1.35,-0.0008239908725533361,0.00004339055270044645
1.5,1.4,-0.0008115108034758584,0.000040186923333144315
1.5,1.45,-0.0007988705511855398,0.00003716410304160678
1.5,1.5,-0.0007861393910940288,0.00003432845771789416
1.5,1.55,-0.0007733741856317328,0.00003168006264035592
1.5,1.6,-0.0007606220859574559,0.000029214999918219576
1.5,1.65,-0.0007479224995642908,0.000026926575027099483
1.5,1.7,-0.0007353085547897383,0.000024806567956264856
1.5,1.75,-0.0007228082126415027,0.00002284584033956043
1.5,1.8,-0.0007104451262978477,0.000021034798038232464
1.5,1.85,-0.000698239316713201,0.00001936388762035048
1.5,1.9,-0.0006862077119047627,0.000017823499877720633
1.5,1.95,-0.0006743645835830877,0.000016404462793521415
1.5,2.,-0.0006627219053304185,0.00001509791340439942
1.5,2.0500000000000003,-0.0006512896499880085,0.000013895489536546325
1.5,2.1,-0.0006400760393172512,0.000012789274475186478
1.5,2.15,-0.0006290877557236462,0.000011771846797417444
1.5,2.2,-0.0006183301234670275,0.000010836292516110254
1.5,2.25,-0.0006078072650520974,9.976098510552553e-6
1.5,2.3,-0.0005975222372145019,9.185330548066011e-6
1.5,2.35,-0.0005874771499618759,8.458413806827054e-6
1.5,2.4,-0.0005776732714076098,7.790205284432985e-6
1.5,2.45,-0.0005681111205848989,7.1759713842219726e-6
1.5,2.5,-0.0005587905500058262,6.6113268949965945e-6
1.5,2.5500000000000003,-0.0005497108194003542,6.092248957950252e-6
1.5,2.6,-0.0005408706618156452,5.615025382058373e-6
1.5,2.65,-0.0005322683430503482,5.1762402314060765e-6
1.5,2.7,-0.0005239017152391508,4.772751312859854e-6
1.5,2.75,-0.0005157682652728497,4.401680330092569e-6
1.5,2.8000000000000003,-0.0005078651586349326,4.060372316274448e-6
1.5,2.85,-0.0005001892791507453,3.74638876827956e-6
1.5,2.9,-0.0004927372650757705,3.457506274792926e-6
1.5,2.95,-0.0004855055418921599,3.191668071426783e-6
1.5,3.,-0.0004784903521350102,2.946994128106802e-6
1.5,3.25,-0.00044652130921630964,1.9853977186124676e-6
1.5,3.5,-0.00041933803192996356,1.3464891021769962e-6
1.5,3.75,-0.000396390474533611,9.195183982325396e-7
1.5,4.,-0.0003771388658896663,6.323696510391382e-7
1.5,4.25,-0.0003610756081354691,4.3794543571224484e-7
1.5,4.5,-0.00034773704816248516,3.0542076212439293e-7
1.5,4.75,-0.00033670858479575345,2.1444264542054298e-7
1.5,5.,-0.00032762547551556915,1.515373204053383e-7
1.5,5.25,-0.00032017096973207426,1.0774283842743867e-7
1.5,5.5,-0.00031407288589359306,7.704481434702305e-8
1.5,5.75,-0.0003090993911581049,5.601519558070221e-8
1.5,6.,-0.00030505448854779545,3.99670022200151e-8
1.5,6.25,-0.0003017735370708635,2.8232952347957002e-8
1.5,6.5,-0.0002991190043674927,2.0664331379827323e-8
1.5,6.75,-0.0002969765642088587,1.407659431509542e-8
1.5,7.,-0.00029525159190223286,1.0400462917433372e-8
1.5,7.25,-0.00029386607146651353,7.693315510256399e-9
1.5,7.5,-0.0002927559035455234,5.662448553664726e-9
1.5,7.75,-0.00029186858816498154,4.21666168995416e-9
1.5,8.,-0.0002911612484984219,3.153993587026553e-9
1.5,8.25,-0.0002905989585267921,2.353722896491009e-9
1.5,8.5,-0.0002901533372322479,8.167605430962205e-10
1.5,8.75,-0.0002898013736078044,6.197180057532573e-10
1.5,9.,-0.0002895244494887119,4.713270841325001e-10
1.5,9.25,-0.00028930753047110014,3.591869144779422e-10
1.5,9.5,-0.00028913849861510806,2.7418922427663306e-10
1.5,9.75,-0.0002890076040012984,2.0960070419746846e-10
1.5,10.,-0.00028890701538085753,1.60414976549568e-10
1.55,0.15,-0.0015882845465657446,0.0009691504989638405
1.55,0.2,-0.001477411405967132,0.0008395104189576163
1.55,0.25,-0.001385404335232038,0.0007227971104170507
1.55,0.30000000000000004,-0.0013051040438725446,0.0006166929066223953
1.55,0.35,-0.001232629087693342,0.0005197449866954371
1.55,0.4,-0.0011656467974085092,0.0004304645078540947
1.55,0.45000000000000007,-0.0011026576118663234,0.00034812179480134004
1.55,0.5,-0.0010426516055688888,0.0002715772320223458
1.55,0.55,-0.0009849255531919864,0.00020010928048780932
1.55,0.6,-0.0009289776808564991,0.00013307142221110106
1.55,0.65,-0.0008744434190821555,0.00006997848590200521
1.55,0.7000000000000001,-0.0008210543150993114,0.000010310605796242978
1.55,0.7500000000000001,-0.0007686107564117705,-0.00004628154552516512
1.55,0.8,-0.000828312645996053,0.00001115905034234125
1.55,0.8500000000000001,-0.0008618997114582404,0.000044214379434280295
1.55,0.9,-0.0008724023177062812,0.00005572969740777919
1.55,0.9500000000000001,-0.0008741179999147611,0.00005983717714928956
1.55,1.,-0.0008710873078506413,0.00006042429233655621
1.55,1.05,-0.000865107589265822,0.00005914740981422735
1.55,1.1,-0.0008571524461688494,0.00005685080436030568
1.55,1.15,-0.0008478141745056187,0.000054008542559260217
1.55,1.2,-0.0008374823426421892,0.00005090221069475783
1.55,1.25,-0.000826428097200434,0.00004770486503951859
1.55,1.3,-0.0008148484592636584,0.000044524055695793676
1.55,1.35,-0.0008028914984681911,0.00004142682238179738
1.55,1.4,-0.0007906715310186523,0.000038453970698349506
1.55,1.45,-0.0007782787491984464,0.00003562915503346962
1.55,1.5,-0.0007657855704791268,0.000032964626456232854
1.55,1.55,-0.0007532509669685885,0.000030464974835968958
1.55,1.6,-0.0007407235046479289,0.000028129859101877854
1.55,1.65,-0.0007282435320467178,0.000025955436533030784
1.55,1.7,-0.0007158447926982568,0.000023935878853511227
1.55,1.75,-0.0007035556377597348,0.000022063777044903908
1.55,1.8,-0.0006913999551978547,0.0000203313175382875
1.55,1.85,-0.0006793978941419955,0.000018730162944600418
1.55,1.9,-0.0006675664385810182,0.00001725188099580005
1.55,1.95,-0.0006559198684385649,0.000015888233251037823
1.55,2.,-0.000644470135179718,0.000014631176321580196
1.55,2.0500000000000003,-0.0006332271716321786,0.000013473048595790489
1.55,2.1,-0.0006221991504932468,0.000012406539445150187
1.55,2.15,-0.0006113927023026823,0.000011424753853359678
1.55,2.2,-0.0006008131010112593,0.000010521215958409727
1.55,2.25,-0.0005904644233476795,9.689890412238741e-6
1.55,2.3,-0.0005803496867685819,8.92509636805488e-6
1.55,2.35,-0.000570470969721612,8.221593448368397e-6
1.55,2.4,-0.0005608295171586744,7.574537939514974e-6
1.55,2.45,-0.0005514258336346935,6.979423301093615e-6
1.55,2.5,-0.00054225976586661,6.432072923857608e-6
1.55,2.5500000000000003,-0.000533330576269633,5.9286511586613216e-6
1.55,2.6,-0.00052463700871261,5.465616696962339e-6
1.55,2.65,-0.0005161773475131908,5.039630416517305e-6
1.55,2.7,-0.0005079494705225036,4.64789012048593e-6
1.55,2.75,-0.0004999508970102966,4.287427221400626e-6
1.55,2.8000000000000003,-0.0004921788309506064,3.955755877749537e-6
1.55,2.85,-0.0004846302002180894,3.6505460898597e-6
1.55,2.9,-0.0004773016921317741,3.3696455521158063e-6
1.55,2.95,-0.00047018978572270617,3.1110784865030273e-6
1.55,3.,-0.00046329078105208297,2.8730319530684712e-6
1.55,3.25,-0.0004318504213309224,1.9368425557631853e-6
1.55,3.5,-0.0004051151806427143,1.3141995874228502e-6
1.55,3.75,-0.00038254426995366507,8.977845000264387e-7
1.55,4.,-0.00036360717385748885,6.175773991583364e-7
1.55,4.25,-0.00034780506446147123,4.277730816084962e-7
1.55,4.5,-0.0003346823066206473,2.983588404296229e-7
1.55,4.75,-0.00032383144619849597,2.0949302683657143e-7
1.55,5.,-0.0003148939925355532,1.4804533304325386e-7
1.55,5.25,-0.00030755858506922623,1.0526424858414143e-7
1.55,5.5,-0.00030155763612463136,7.526726548138163e-8
1.55,5.75,-0.0002966631918730374,5.411365569182869e-8
1.55,6.,-0.0002926825056414214,3.909257598481899e-8
1.55,6.25,-0.0002894536424548901,2.7577098279420176e-8
1.55,6.5,-0.00028684131056498614,1.8465079576588002e-8
1.55,6.75,-0.0002847330303449263,1.3706139784979213e-8
1.55,7.,-0.00028303569285653213,1.0116905475041418e-8
1.55,7.25,-0.00028167252195253833,7.484838857540164e-9
1.55,7.5,-0.0002805804293220199,5.509552842598853e-9
1.55,7.75,-0.0002797077372618257,4.1035093356059024e-9
1.55,8.,-0.00027901223611954983,3.069126253054527e-9
1.55,8.25,-0.00027845954009215833,1.0597218848967804e-9
1.55,8.5,-0.0002780217047886349,8.036046901700733e-10
1.55,8.75,-0.0002776760715464122,6.110201326023704e-10
1.55,9.,-0.00027740430614240513,4.656371288980915e-10
1.55,9.25,-0.00027719160272197404,3.555164362770494e-10
1.55,9.5,-0.0002770260271254462,2.71865821630142e-10
1.55,9.75,-0.00027689797709312013,2.081683159183001e-10
1.55,10.,-0.0002767997399378648,1.5956551021895776e-10
1.65,0.15,-0.001550300457331863,0.0009245002562234246
1.65,0.2,-0.001445971596777387,0.000806269633248898
1.65,0.25,-0.0013593023853351656,0.0006994407986047096
1.65,0.30000000000000004,-0.0012836804836009329,0.0006024880154405323
1.65,0.35,-0.0012155073150969468,0.0005137489604492572
1.65,0.4,-0.0011526105005067787,0.00043235369690959504
1.65,0.45000000000000007,-0.0010935864572352606,0.0003570451093144689
1.65,0.5,-0.0010374846369794852,0.0002871264380399477
1.65,0.55,-0.0009836391492337078,0.00022200900219351762
1.65,0.6,-0.0009315717361671923,0.00016092950674713826
1.65,0.65,-0.0008809324299191645,0.00010356269958373612
1.65,0.7000000000000001,-0.0008314615140934975,0.000049394022733967156
1.65,0.7500000000000001,-0.0007829642054684326,-1.914416995070007e-6
1.65,0.8,-0.000735293277852339,-0.00005068867242173536
1.65,0.8500000000000001,-0.0007873596276043959,1.8069507230072403e-6
1.65,0.9,-0.0008160630824826264,0.00003233304105912645
1.65,0.9500000000000001,-0.00082418153375817,0.0000435137651472116
1.65,1.,-0.0008244655953999849,0.000047962835277478205
1.65,1.05,-0.000820526576653211,0.000049164788129695463
1.65,1.1,-0.0008139740793228984,0.00004861281281594578
1.65,1.15,-0.0008056814023782138,0.000047073265760325735
1.65,1.2,-0.0007961803870142435,0.00004498022016278787
1.65,1.25,-0.00078582098969085,0.00004259435086348298
1.65,1.3,-0.0007748467268745712,0.00004007799466534766
1.65,1.35,-0.0007634343797341917,0.00003753389561210127
1.65,1.4,-0.0007517165973996692,0.00003502761123567785
1.65,1.45,-0.0007397955665982793,0.00003260047101286823
1.65,1.5,-0.0007277516874871263,0.000030277705916348862
1.65,1.55,-0.0007156493031322259,0.000028074034773370167
1.65,1.6,-0.0007035406121085537,0.00002599655115590935
1.65,1.65,-0.0006914684185641081,0.000024047545528646747
1.65,1.7,-0.0006794681146723644,0.000022225986877746256
1.65,1.75,-0.0006675691422612433,0.000020528600419221575
1.65,1.8,-0.000655796092523806,0.000018950645033828054
1.65,1.85,-0.000644169548833523,0.00001748654502541086
1.65,1.9,-0.0006327067436892371,0.0000161302423558196
1.65,1.95,-0.0006214220788153055,0.000014875133367509713
1.65,2.,-0.0006103275428842824,0.000013715089001085988
1.65,2.0500000000000003,-0.0005994330515009735,0.000012643754640676507
1.65,2.1,-0.0005887467273306133,0.000011655023685997726
1.65,2.15,-0.0005782751335333385,0.000010743044098745721
1.65,2.2,-0.0005680234703193598,9.902243449180304e-6
1.65,2.25,-0.0005579957420323635,9.12736366481061e-6
1.65,2.3,-0.0005481949004163423,8.413441252379987e-6
1.65,2.35,-0.0005386229684302535,7.755843787717509e-6
1.65,2.4,-0.0005292811480136472,7.1502262272969165e-6
1.65,2.45,-0.0005201699144831513,6.592582156064546e-6
1.65,2.5,-0.0005112890996907342,6.0791267226831085e-6
1.65,2.5500000000000003,-0.0005026379656521464,5.606399476826144e-6
1.65,2.6,-0.0004942152700307564,5.171177254884431e-6
1.65,2.65,-0.00048601932460521204,4.770497237257957e-6
1.65,2.7,-0.00047804804765160804,4.4016030118847974e-6
1.65,2.75,-0.0004702990110119668,4.061903953043848e-6
1.65,2.8000000000000003,-0.0004627694824947344,3.7492209586525733e-6
1.65,2.85,-0.0004554564641515001,3.4612389654093767e-6
1.65,2.9,-0.00044835672689197284,3.1960269593844467e-6
1.65,2.95,-0.00044146684183224595,2.9517552200268755e-6
1.65,3.,-0.00043478320871636873,2.726742348284827e-6
1.65,3.25,-0.0004043238750958244,1.8405877692387394e-6
1.65,3.5,-0.00037842134405781163,1.2500258511520057e-6
1.65,3.75,-0.00035655144439960217,8.545171348698678e-7
1.65,4.,-0.00033820043825729393,5.880659563946853e-7
1.65,4.25,-0.00032288550229584855,4.074417393094766e-7
1.65,4.5,-0.00031016570682758675,2.842085151040811e-7
1.65,4.75,-0.0002996467565562511,1.9957191393861397e-7
1.65,5.,-0.0002909817070359254,1.4093620527300945e-7
1.65,5.25,-0.00028386917738669877,1.0027039408765656e-7
1.65,5.5,-0.000278050103453815,7.168730359606882e-8
1.65,5.75,-0.0002733037414089102,5.153332191174236e-8
1.65,6.,-0.00026944339523700476,3.7228306344627444e-8
1.65,6.25,-0.0002663121740801105,2.3730478486438424e-8
1.65,6.5,-0.00026377896761991496,1.7439959807460242e-8
1.65,6.75,-0.0002617347458787199,1.2840546087891126e-8
1.65,7.,-0.0002600892340672964,9.552407792827629e-9
1.65,7.25,-0.00025876797613221604,7.072716816727831e-9
1.65,7.5,-0.0002577097770766934,5.204523289225292e-9
1.65,7.75,-0.00025686449998717074,3.8878989719499935e-9
1.65,8.,-0.0002561911860846246,1.3464700248863593e-9
1.65,8.25,-0.00025565646291724554,1.022198336392277e-9
1.65,8.5,-0.0002552332054937933,7.783085067278664e-10
1.65,8.75,-0.00025489941663948756,5.940637199828777e-10
1.65,9.,-0.0002546372953799501,4.543546995887035e-10
1.65,9.25,-0.00025443246520380215,3.480809362532006e-10
1.65,9.5,-0.0002542733372748077,2.670265391181009e-10
1.65,9.75,-0.00025415058683785617,2.0507074196315228e-10
1.65,10.,-0.00025405672405500005,1.5762744744445695e-10
1.75,0.15,-0.0015130845301566755,0.0008820969287298157
1.75,0.2,-0.0014146787697652085,0.0007617043668547767
1.75,0.25,-0.0013327935811461974,0.0006755745220986881
1.75,0.30000000000000004,-0.001261323068224417,0.0005865658479317545
1.75,0.35,-0.0011969322254690123,0.0005051678856340376
1.75,0.4,-0.0011375992629667029,0.0004304283695074559
1.75,0.45000000000000007,-0.001082011704953602,0.00036141483371318573
1.75,0.5,-0.0010292760971848717,0.0002973666716175109
1.75,0.55,-0.0009787630379889764,0.0002377316227554224
1.75,0.6,-0.0009300177474720565,0.000181943690922857
1.75,0.65,-0.000882705270404546,0.00012956232298701596
1.75,0.7000000000000001,-0.0008365752765652403,0.00008017754407731861
1.75,0.7500000000000001,-0.0007914385752636524,0.000033461293009636
1.75,0.8,-0.0007471509538735219,-0.000010849910740717275
1.75,0.8500000000000001,-0.0007036017694834239,-0.00005305119949008098
1.75,0.9,-0.0007489196775669873,-5.149735479191304e-6
1.75,0.9500000000000001,-0.0007733249168472005,0.000022956449961303028
1.75,1.,-0.0007793565677195941,0.000033679804024037236
1.75,1.05,-0.0007784010147882275,0.00003829249935032527
1.75,1.1,-0.0007736891182833047,0.00003992038559108503
1.75,1.15,-0.0007666632728238066,0.00003990900782158729
1.75,1.2,-0.0007581070714506438,0.000038953256965748394
1.75,1.25,-0.0007484981120182435,0.00003744949126038987
1.75,1.3,-0.0007381507340991542,0.00003563811375948607
1.75,1.35,-0.0007272835875821458,0.000033669654454283714
1.75,1.4,-0.0007160552412284139,0.00003164305925655993
1.75,1.45,-0.0007045844836914013,0.000029619726040157454
1.75,1.5,-0.0006929626192364216,0.00002764104706771991
1.75,1.55,-0.0006812612831537328,0.000025732957687605207
1.75,1.6,-0.0006695376103429151,0.0000239114046547362
1.75,1.65,-0.0006578377694982651,0.00002218537278813324
1.75,1.7,-0.0006461994500623247,0.000020558824941416503
1.75,1.75,-0.0006346536567392383,0.000019032930043972002
1.75,1.8,-0.0006232260335488267,0.00001760629153772146
1.75,1.85,-0.0006119378605352544,0.000016276162319905582
1.75,1.9,-0.0006008068178394157,0.000015038694752867148
1.75,1.95,-0.0005898475812689636,0.000013889534488040634
1.75,2.,-0.0005790722936921261,0.000012823923476050752
1.75,2.0500000000000003,-0.0005684909434581357,0.000011836992961653859
1.75,2.1,-0.0005581116721764463,0.000010923851279416293
1.75,2.15,-0.000547941028081746,0.000010079680195815765
1.75,2.2,-0.0005379841769407644,9.29980284661156e-6
1.75,2.25,-0.0005282450794242435,8.579729745318901e-6
1.75,2.3,-0.0005187266416845728,7.915185879590414e-6
1.75,2.35,-0.0005094308442885173,7.3021257488701304e-6
1.75,2.4,-0.0005003588534812026,6.736730600894424e-6
1.75,2.45,-0.0004915111178828534,6.2154326763504304e-6
1.75,2.5,-0.00048288745306155294,5.734884337323554e-6
1.75,2.5500000000000003,-0.0004744871159232502,5.291966814237976e-6
1.75,2.6,-0.00046630887047852864,4.8837733284286516e-6
1.75,2.65,-0.0004583510462456764,4.507611497694118e-6
1.75,2.7,-0.00045061159031953995,4.160983593046435e-6
1.75,2.75,-0.00044308811395259075,3.841580589922201e-6
1.75,2.8000000000000003,-0.00043577793435027417,3.547249724701379e-6
1.75,2.85,-0.00042867811226738185,3.2759754695647816e-6
1.75,2.9,-0.0004217854858994826,3.026076441555608e-6
1.75,2.95,-0.0004150967014884025,2.79572304764784e-6
1.75,3.,-0.0004086082409995744,2.5833791479340897e-6
1.75,3.25,-0.0003790391343194967,1.7460384295147854e-6
1.75,3.5,-0.0003538938374827878,1.186870215229112e-6
1.75,3.75,-0.0003326625911499225,8.118015705059641e-7
1.75,4.,-0.00031484640457036926,5.588700398835122e-7
1.75,4.25,-0.00029997665333571927,3.872795593970837e-7
1.75,4.5,-0.0002876255435750523,2.701777745865784e-7
1.75,4.75,-0.0002774105961615569,1.8971024740255206e-7
1.75,5.,-0.0002689952780789518,1.340480928507153e-7
1.75,5.25,-0.0002620872379459663,9.526256512689931e-8
1.75,5.5,-0.000256435145405508,6.907046814304176e-8
1.75,5.75,-0.00025182481423379735,4.359597697981606e-8
1.75,6.,-0.000248075062823024,3.536535304291292e-8
1.75,6.25,-0.00024503360550287735,2.4958986904587838e-8
1.75,6.5,-0.0002425731553969842,1.8268391321766327e-8
1.75,6.75,-0.00024058784109356096,1.2088278137376354e-8
1.75,7.,-0.0002389899858893734,8.996982833330176e-9
1.75,7.25,-0.0002377072628129345,6.663438302544934e-9
1.75,7.5,-0.0002366802159219038,4.903689800191905e-9
1.75,7.75,-0.00023586012471963608,1.7038924898836807e-9
1.75,8.,-0.00023520718116539307,1.2941973938384622e-9
1.75,8.25,-0.0002346889456327499,9.86263374138166e-10
1.75,8.5,-0.00023427904783629043,7.536496313088545e-10
1.75,8.75,-0.0002339561001541963,5.771862484488244e-10
1.75,9.,-0.0002337027931926284,4.428429734460587e-10
1.75,9.25,-0.0002335051463652102,3.4026411170010734e-10
1.75,9.5,-0.00023335188936251624,2.6174883517148667e-10
1.75,9.75,-0.00023323395344690675,2.0153302355933878e-10
1.75,10.,-0.00023314405439641374,1.5527773381332488e-10
1.8499999999999999,0.15,-0.001476935257548806,0.0008414566131482037
1.8499999999999999,0.2,-0.0013839033406321671,0.0007416024550727387
1.8499999999999999,0.25,-0.0013063214107224426,0.0006515865103129508
1.8499999999999999,0.30000000000000004,-0.0012385518579155843,0.0005694636770154423
1.8499999999999999,0.35,-0.001177504655933017,0.0004945632513171607
1.8499999999999999,0.4,-0.0011212989336157751,0.0004257495745575679
1.8499999999999999,0.45000000000000007,-0.0010687081947249712,0.00036225164427567725
1.8499999999999999,0.5,-0.001018893428732574,0.0003034247701048951
1.8499999999999999,0.55,-0.0009712604798157252,0.00024863733637438495
1.8499999999999999,0.6,-0.0009253776199937791,0.00019746937109430318
1.8499999999999999,0.65,-0.0008809249565814537,0.00014947929419833786
1.8499999999999999,0.7000000000000001,-0.0008376618680324878,0.00010429815768186806
1.8499999999999999,0.7500000000000001,-0.0007954052274354854,0.00006161239994402593
1.8499999999999999,0.8,-0.0007540143794170465,0.00002118906690100373
1.8499999999999999,0.8500000000000001,-0.0007133805064692559,-0.000017247117936469665
1.8499999999999999,0.9,-0.0006734189397027385,-0.000053896068025234887
1.8499999999999999,0.9500000000000001,-0.0007127674593660005,-0.000010241294759104358
1.8499999999999999,1.,-0.0007333871503454943,0.000015575872690470817
1.8499999999999999,1.05,-0.0007375938016276711,0.00002576560899426899
1.8499999999999999,1.1,-0.0007355676411011203,0.000030413168009889606
1.8499999999999999,1.15,-0.0007302017355499358,0.00003232395460523428
1.8499999999999999,1.2,-0.0007227894093234212,0.00003271068842707379
1.8499999999999999,1.25,-0.0007140339883961611,0.000032202720318776334
1.8499999999999999,1.3,-0.0007043643943887257,0.00003116152699431584
1.8499999999999999,1.35,-0.0006940629423880616,0.00002980778346471202
1.8499999999999999,1.4,-0.0006833259014280503,0.00002828173649732749
1.8499999999999999,1.45,-0.000672295447192071,0.000026674491876238873
1.8499999999999999,1.5,-0.0006610779016461128,0.00002504614416718408
1.8499999999999999,1.55,-0.0006497547945796381,0.000023436315659385563
1.8499999999999999,1.6,-0.0006383899036735353,0.00002187098993871743
1.8499999999999999,1.65,-0.0006270339161656538,0.000020366623084395942
1.8499999999999999,1.7,-0.0006157276201477562,0.00001893327328041615
1.8499999999999999,1.75,-0.0006045041525933209,0.00001757644914452826
1.8499999999999999,1.8,-0.0005933906229253819,0.00001629849931118608
1.8499999999999999,1.85,-0.0005824093118008604,0.000015099606457626277
1.8499999999999999,1.9,-0.0005715785739862244,0.000013978387251466456
1.8499999999999999,1.95,-0.0005609135307067556,0.000012932476688680015
1.8499999999999999,2.,-0.0005504266093536647,0.000011958842226541123
1.8499999999999999,2.0500000000000003,-0.0005401279706014979,0.00001105402102314528
1.8499999999999999,2.1,-0.0005300258511620013,0.000010214335891137638
1.8499999999999999,2.15,-0.0005201268423982401,9.435995756302954e-6
1.8499999999999999,2.2,-0.000510436119509277,8.715225379987257e-6
1.8499999999999999,2.25,-0.0005009576321344531,8.04830116867141e-6
1.8499999999999999,2.3,-0.000491694264481664,7.431618366873511e-6
1.8499999999999999,2.35,-0.0004826479711063524,6.8617164205759e-6
1.8499999999999999,2.4,-0.0004738198930249409,6.335285485110323e-6
1.8499999999999999,2.45,-0.0004652104577812535,5.849202996537756e-6
1.8499999999999999,2.5,-0.0004568194662901112,5.400522754191032e-6
1.8499999999999999,2.5500000000000003,-0.00044864616868199884,4.9864644196084655e-6
1.8499999999999999,2.6,-0.0004406893309193204,4.604441289657822e-6
1.8499999999999999,2.65,-0.0004329472936021869,4.252031303633784e-6
1.8499999999999999,2.7,-0.000425418024112572,3.9269830033128255e-6
1.8499999999999999,2.75,-0.00041809916303351573,3.6271883003512477e-6
1.8499999999999999,2.8000000000000003,-0.0004109880656138244,3.3507028823989314e-6
1.8499999999999999,2.85,-0.00040408183891687,3.095725390399003e-6
1.8499999999999999,2.9,-0.00039737737518684326,2.8605383629141815e-6
1.8499999999999999,2.95,-0.00039087138188120265,2.6436851968692767e-6
1.8499999999999999,3.,-0.00038456040874957113,2.4437228390974735e-6
1.8499999999999999,3.25,-0.0003558019390201445,1.653731106830735e-6
1.8499999999999999,3.5,-0.0003313476027276154,1.1250830601679425e-6
1.8499999999999999,3.75,-0.0003107001695360568,7.699669159287994e-7
1.8499999999999999,4.,-0.0002933736492839663,5.30229632925898e-7
1.8499999999999999,4.25,-0.00027891205520571194,3.6748545515879723e-7
1.8499999999999999,4.5,-0.0002668993667782634,2.5636526552682854e-7
1.8499999999999999,4.75,-0.00025696375206624763,1.7999433704710696e-7
1.8499999999999999,5.,-0.00024877809906844194,1.1085888299277322e-7
1.8499999999999999,5.25,-0.00024205825489402545,9.037587950428728e-8
1.8499999999999999,5.5,-0.00023655993109360712,6.461867479333949e-8
1.8499999999999999,5.75,-0.00023207492659444064,4.643148339899747e-8
1.8499999999999999,6.,-0.00022842710301564792,3.353559725933781e-8
1.8499999999999999,6.25,-0.00022546839373605704,2.3644742091078873e-8
1.8499999999999999,6.5,-0.00022307502003920306,1.730500551899326e-8
1.8499999999999999,6.75,-0.0002211440124584613,1.268932452429955e-8
1.8499999999999999,7.,-0.00021959008406314298,9.401604017815392e-9
1.8499999999999999,7.25,-0.00021834286825314395,6.195260221714474e-9
1.8499999999999999,7.5,-0.00021734451177323413,2.132294109130021e-9
1.8499999999999999,7.75,-0.00021654760050434141,1.6317340904565929e-9
1.8499999999999999,8.,-0.0002159133884757085,1.2438028706486005e-9
1.8499999999999999,8.25,-0.00021541029752296644,9.5104240563533e-10
1.8499999999999999,8.5,-0.00021501265468601395,7.290258013156053e-10
1.8499999999999999,8.75,-0.00021469963579314196,5.599729536402004e-10
1.8499999999999999,9.,-0.0002144543860095597,4.308163575232962e-10
1.8499999999999999,9.25,-0.00021426329095516935,3.318693971975789e-10
1.8499999999999999,9.5,-0.00021411537499427857,2.558975134656777e-10
1.8499999999999999,9.75,-0.00021400180626034816,1.9746226756576363e-10
1.8499999999999999,10.,-0.000213915490774721,1.5245262680301658e-10
1.95,0.15,-0.0014420616709008903,0.0008027133324670062
1.95,0.2,-0.0013539141699569445,0.0007105683003478882
1.95,0.25,-0.001280214036668859,0.0006273243743416606
1.95,0.30000000000000004,-0.0012157562022853238,0.0005516231541059912
1.95,0.35,-0.001157677903197686,0.0004824611013003108
1.95,0.4,-0.0011042297384804898,0.00041892243800291276
1.95,0.45000000000000007,-0.0010542659920195216,0.0003603731906065892
1.95,0.5,-0.0010069992437999784,0.0003061148542766864
1.95,0.55,-0.0009618690866711961,0.0002556818049798219
1.95,0.6,-0.0009184661528029256,0.00020858460150561528
1.95,0.65,-0.0008764854045120874,0.00016448784399710725
1.95,0.7000000000000001,-0.0008356960116625582,0.00012300984060199894
1.95,0.7500000000000001,-0.0007959211641367305,0.00008389136926338167
1.95,0.8,-0.0007570241116667219,0.00004688477521377515
1.95,0.8500000000000001,-0.0007188982570121588,0.000011748920518237817
1.95,0.9,-0.0006814599725698846,-0.000021694400059144123
1.95,0.9500000000000001,-0.0006446432968373391,-0.000053622562193134354
1.95,1.,-0.0006787082846669185,-0.000013878604330670242
1.95,1.05,-0.000695992820902837,9.790085971416726e-6
1.95,1.1,-0.0006986055784504075,0.000019403444347816114
1.95,1.15,-0.0006956580025256093,0.000023993244508325952
1.95,1.2,-0.0006897427589191152,0.000026078859532494946
1.95,1.25,-0.000682020136312002,0.000026753272084813684
1.95,1.3,-0.0006731216008565882,0.000026586309062714
1.95,1.35,-0.0006634323847389265,0.000025906940701936885
1.95,1.4,-0.0006532060074295014,0.000024917296013515083
1.95,1.45,-0.0006426185935404513,0.000023746917390587974
1.95,1.5,-0.00063179756064932,0.00002248078284712644
1.95,1.55,-0.000620838012986875,0.000021175593023065725
1.95,1.6,-0.0006098126947139917,0.000019869371344674786
1.95,1.65,-0.0005987783318441532,0.000018587486099751736
1.95,1.7,-0.0005877798362826092,0.00001734662392774704
1.95,1.75,-0.0005768531868516427,0.000016157407245277636
1.95,1.8,-0.0005660274606843218,0.000015026192106529538
1.95,1.85,-0.0005553263015455133,0.000013956377241979001
1.95,1.9,-0.0005447690047184467,0.000012949084201673738
1.95,1.95,-0.0005343713345082055,0.00001200381399061245
1.95,2.,-0.0005241461513239758,0.000011120258695250865
1.95,2.0500000000000003,-0.0005141039005680154,0.000010295400641377559
1.95,2.1,-0.0005042529995064932,9.527139703274128e-6
1.95,2.15,-0.0004946001476414891,8.812736218038433e-6
1.95,2.2,-0.00048515057888647814,8.14931021003788e-6
1.95,2.25,-0.0004759082688705575,7.533906136730534e-6
1.95,2.3,-0.0004668761072077961,6.9635828326431175e-6
1.95,2.35,-0.00045805604208575305,6.435460761523013e-6
1.95,2.4,-0.00044944920273684737,5.94671693768267e-6
1.95,2.45,-0.0004410560040486926,5.494702039094649e-6
1.95,2.5,-0.00043287623660386064,5.076839958899544e-6
1.95,2.5500000000000003,-0.00042490914471687814,4.69069022015101e-6
1.95,2.6,-0.0004171534944944044,4.333963828608912e-6
1.95,2.65,-0.00040960763352757473,4.004510603744667e-6
1.95,2.7,-0.0004022695435089103,3.7003093067827504e-6
1.95,2.75,-0.0003951368868189037,3.419470597740466e-6
1.95,2.8000000000000003,-0.00038820704793488827,3.1602356674893654e-6
1.95,2.85,-0.00038147717036321157,2.9209624036579123e-6
1.95,2.9,-0.0003749441896755534,2.700127892662455e-6
1.95,2.95,-0.0003686048631342648,2.4963221564199196e-6
1.95,3.,-0.00036245579631444583,2.3081965424043326e-6
1.95,3.25,-0.0003344377647778447,1.5640959723080229e-6
1.95,3.5,-0.00031061583529002886,1.0650070117208658e-6
1.95,3.75,-0.00029050368994402455,7.292169272684517e-7
1.95,4.,-0.0002736268274766623,5.023022299901017e-7
1.95,4.25,-0.00025954054022494816,3.481615256354276e-7
1.95,4.5,-0.0002478393908831644,2.428563240286291e-7
1.95,4.75,-0.00023816117052211463,1.7048688630830937e-7
1.95,5.,-0.00023018731829996502,1.204156803182293e-7
1.95,5.25,-0.00022364114847565837,8.555705883930668e-8
1.95,5.5,-0.0002182848045392027,6.11760770534214e-8
1.95,5.75,-0.00021391556513043958,4.39455876291117e-8
1.95,6.,-0.0002103619185173009,3.064636534052135e-8
1.95,6.25,-0.00020747967532657125,2.2352068296087324e-8
1.95,6.5,-0.00020514828561696752,1.6357647667213527e-8
1.95,6.75,-0.00020326745423671086,1.2008461492112738e-8
1.95,7.,-0.00020175409907508603,8.885656730208986e-9
1.95,7.25,-0.0002005396639809061,2.6736938326852276e-9
1.95,7.5,-0.00019956777710340988,2.035448928763145e-9
1.95,7.75,-0.0001987922327548703,3.2328057412577167e-9
1.95,8.,-0.00019817526804819213,2.4119378621624034e-9
1.95,8.25,-0.0001976861026602916,1.811737508606269e-9
1.95,8.5,-0.00019729970976116817,1.3547252337943114e-9
1.95,8.75,-0.0001969957874632174,1.0140378994935757e-9
1.95,9.,-0.00019675790240657664,4.181251311982312e-10
1.95,9.25,-0.00019657277983690572,3.228025618074587e-10
1.95,9.5,-0.00019642971743907386,2.494146358086695e-10
1.95,9.75,-0.00019632010306186838,1.9282402931308784e-10
1.95,10.,-0.0001962370191818356,1.491326855301671e-10
2.05,0.15,-0.0014086048154128808,0.0007657593451777598
2.05,0.2,-0.0013249029615605337,0.0006805137252606585
2.05,0.25,-0.001254712179386508,0.0006034303193595568
2.05,0.30000000000000004,-0.001193226588124222,0.0005333563562935739
2.05,0.35,-0.001137793934413369,0.00046931998147296876
2.05,0.4,-0.0010867871821296049,0.00041048972995002435
2.05,0.45000000000000007,-0.0010391362473255734,0.00035636907390192146
2.05,0.5,-0.000994102359226623,0.0003062123645417282
2.05,0.55,-0.0009511572102309786,0.0002596316831655093
2.05,0.6,-0.0009099129242390192,0.0002161831671093098
2.05,0.65,-0.0008700789302531445,0.00017549875865692532
2.05,0.7000000000000001,-0.0008314340980720705,0.00013732612216070127
2.05,0.7500000000000001,-0.0007938080249826956,0.00010136524470701113
2.05,0.8,-0.0007570680652928286,0.00006737589589668222
2.05,0.8500000000000001,-0.000721110103064115,0.0000351628248608868
2.05,0.9,-0.0006858518438581255,4.538786185827868e-6
2.05,0.9500000000000001,-0.0006512278482671917,-0.000024648499280933327
2.05,1.,-0.0006171857981599693,-0.0000525406609087965
2.05,1.05,-0.0006465723943050897,-0.00001638499072960061
2.05,1.1,-0.0006609185106829158,5.2804511793055355e-6
2.05,1.15,-0.0006621418008382285,0.00001429868068966001
2.05,1.2,-0.0006584047813520213,0.000018765522011428455
2.05,1.25,-0.0006520325799019343,0.000020944662631844368
2.05,1.3,-0.0006440666440212747,0.000021821363353128178
2.05,1.35,-0.0006350740708485699,0.000021911803154815658
2.05,1.4,-0.000625400869068179,0.000021513408592080928
2.05,1.45,-0.0006152746638017515,0.000020812694882234154
2.05,1.5,-0.000604853447644451,0.00001992829191157147
2.05,1.55,-0.0005942513507467222,0.000018939103718921516
2.05,1.6,-0.0005835533810013163,0.000017898318037049194
2.05,1.65,-0.0005728243822231223,0.00001684197778195742
2.05,1.7,-0.0005621147477254109,0.000015794640407169587
2.05,1.75,-0.0005514642115462226,0.000014772769284323879
2.05,1.8,-0.0005409044489970093,0.000013787238892642778
2.05,1.85,-0.0005304609118623586,0.0000128449017222061
2.05,1.9,-0.0005201541559052727,0.00001194979414971618
2.05,1.95,-0.0005100008223214293,0.000011103902291699735
2.05,2.,-0.0005000143776540567,0.000010307783404004517
2.05,2.0500000000000003,-0.0004902056815376772,9.560959035686027e-6
2.05,2.1,-0.0004805834293869174,8.86226019664911e-6
2.05,2.15,-0.00047115450269406795,8.210023010272484e-6
2.05,2.2,-0.00046192424999817077,7.6022680221859876e-6
2.05,2.25,-0.00045289671508074684,7.036819793860595e-6
2.05,2.3,-0.00044407482445170453,6.511406781713463e-6
2.05,2.35,-0.0004354605430377665,6.0237199634617525e-6
2.05,2.4,-0.0004270550047417682,5.571456059887288e-6
2.05,2.45,-0.00041885862292133364,5.152370361706927e-6
2.05,2.5,-0.00041087118465182003,4.764279566846056e-6
2.05,2.5500000000000003,-0.0004030919317617577,4.405080286332781e-6
2.05,2.6,-0.0003955196309769904,4.07277734992351e-6
2.05,2.65,-0.00038815263501324924,3.7653649153480224e-6
2.05,2.7,-0.0003809889360822527,3.481289317810272e-6
2.05,2.75,-0.0003740262129864295,3.218743263178796e-6
2.05,2.8000000000000003,-0.00036726187275318257,2.9762528441909172e-6
2.05,2.85,-0.0003606930875843411,2.752131018093039e-6
2.05,2.9,-0.00035431682775845415,2.545062098813569e-6
2.05,2.95,-0.00034812989101413235,2.3538777352150454e-6
2.05,3.,-0.0003421289288552226,2.1772773078841375e-6
2.05,3.25,-0.0003147890845039318,1.477334584706403e-6
2.05,3.5,-0.0002915475499760543,1.0068288089830975e-6
2.05,3.75,-0.0002719275251344476,6.900123754610839e-7
2.05,4.,-0.0002554646822190054,4.752156127531813e-7
2.05,4.25,-0.00024172440407546102,3.293963883920837e-7
2.05,4.5,-0.00023031079128874425,2.2974438980931508e-7
2.05,4.75,-0.0002208703556529831,1.6124410727376979e-7
2.05,5.,-0.0002130923193005511,1.1386220460604148e-7
2.05,5.25,-0.00020670681647226292,8.087835826628767e-8
2.05,5.5,-0.00020148188190096495,5.782154535803174e-8
2.05,5.75,-0.0001972198252296466,4.1521083416591e-8
2.05,6.,-0.0001937533910635878,2.8928148339008725e-8
2.05,6.25,-0.00019094196307896952,2.1092460938325168e-8
2.05,6.5,-0.0001886679711950115,1.543285502864089e-8
2.05,6.75,-0.00018683359157143506,1.1330607663326709e-8
2.05,7.,-0.0001853577818249086,4.405452196619419e-9
2.05,7.25,-0.0001841736623152861,6.114257983594329e-9
2.05,7.5,-0.00018322623415719915,4.5304632296117725e-9
2.05,7.75,-0.00018247041245247653,3.028679650227562e-9
2.05,8.,-0.00018186934666794885,2.2710924452357985e-9
2.05,8.25,-0.0001813929973093184,1.6976412132605964e-9
2.05,8.5,-0.00018101693776537877,1.2707279571579251e-9
2.05,8.75,-0.00018072135148811632,9.402339608386052e-10
2.05,9.,-0.00018049019687886488,4.0472329177268507e-10
2.05,9.25,-0.00018031051491792737,3.130473041164025e-10
2.05,9.5,-0.00018017185740268706,2.423009780555367e-10
2.05,9.75,-0.0001800658164519963,1.8762820821766751e-10
2.05,10.,-0.00017998563857325386,1.4533203427594815e-10
2.15,0.15,-0.0013766537940060027,0.0007305895299400988
2.15,0.2,-0.0012970023508813442,0.000651522273967802
2.15,0.25,-0.0012299896413777347,0.0005799866173274349
2.15,0.30000000000000004,-0.0011711779394032358,0.0005149696788736904
2.15,0.35,-0.0011181097498862704,0.00045553933128254716
2.15,0.4,-0.0010692717120606948,0.00040099918065497327
2.15,0.45000000000000007,-0.0010236643596823638,0.0003507469106272268
2.15,0.5,-0.000980594621782147,0.00030425843080046747
2.15,0.55,-0.0009395645624907818,0.0002611053931884889
2.15,0.6,-0.0009002068175061437,0.00022089711496519037
2.15,0.65,-0.0008622447703865649,0.00018331388518688175
2.15,0.7000000000000001,-0.0008254667745012677,0.00014806649684073254
2.15,0.7500000000000001,-0.0007897088052074557,0.00011488583116537449
2.15,0.8,-0.000754842408903904,0.00008359763228509974
2.15,0.8500000000000001,-0.0007207661093519718,0.00005397357294499778
2.15,0.9,-0.0006873991441777433,0.000025851015522441697
2.15,0.9500000000000001,-0.0006546768153212046,-9.141127869260373e-7
2.15,1.,-0.0006225469838249927,-0.000026470710747955183
2.15,1.05,-0.0005909673925087141,-0.000050884658489983036
2.15,1.1,-0.0006162105624835603,-0.00001801300264526399
2.15,1.15,-0.0006279685073688344,1.7931434753007468e-6
2.15,1.2,-0.0006279834390872383,0.00001021437712988107
2.15,1.25,-0.0006235738792690136,0.000014513463821894264
2.15,1.3,-0.0006168263687403014,0.00001672582667591006
2.15,1.35,-0.000608676096648506,0.00001773838430441316
2.15,1.4,-0.0005996324689341969,0.00001801891247303248
2.15,1.45,-0.000590006270282691,0.000017838623053044217
2.15,1.5,-0.0005800018380001297,0.000017366307163894142
2.15,1.55,-0.0005697608436256242,0.00001671136961165306
2.15,1.6,-0.0005593854535888998,0.000015946801978349045
2.15,1.65,-0.0005489515876865814,0.000015122187903414625
2.15,1.7,-0.0005385169837106027,0.000014271544579745501
2.15,1.75,-0.000528126345629306,0.000013418297342478397
2.15,1.8,-0.0005178147626118025,0.000012578490428706449
2.15,1.85,-0.0005076100562157828,0.000011762949867964788
2.15,1.9,-0.0004975344380606131,0.000010978812096624406
2.15,1.95,-0.0004876057097305143,0.00001023048815519174
2.15,2.,-0.00047783815039350523,9.520527653139176e-6
2.15,2.0500000000000003,-0.0004682431862677847,8.850077353667388e-6
2.15,2.1,-0.0004588299044609239,8.219290012717682e-6
2.15,2.15,-0.0004496054536831213,7.62760516194482e-6
2.15,2.2,-0.00044057536132214263,7.073975949711418e-6
2.15,2.25,-0.0004317437877168028,6.5570230746896455e-6
2.15,2.3,-0.0004231137325981331,6.075145019305997e-6
2.15,2.35,-0.0004146872046145811,5.626611974033952e-6
2.15,2.4,-0.000406465362012116,5.209625335434419e-6
2.15,2.45,-0.0003984486305122887,4.822359788193733e-6
2.15,2.5,-0.0003906368029667905,4.463018583583038e-6
2.15,2.5500000000000003,-0.00038302912429433915,4.129839482405534e-6
2.15,2.6,-0.00037562436441506417,3.8210983652254595e-6
2.15,2.65,-0.000368420881302047,3.535170233278414e-6
2.15,2.7,-0.0003614166758233798,3.2704846920589368e-6
2.15,2.75,-0.000354609439705883,3.0255584497336464e-6
2.15,2.8000000000000003,-0.0003479965976889653,2.7989889941375983e-6
2.15,2.85,-0.00034157534473329827,2.5894570063579397e-6
2.15,2.9,-0.0003353426789896316,2.39572601062535e-6
2.15,2.95,-0.00032929543110756486,2.2166316992896454e-6
2.15,3.,-0.0003234302903644926,2.051095738872706e-6
2.15,3.25,-0.0002967131691665407,1.3936664797289141e-6
2.15,3.5,-0.000274005611191745,9.505077547674809e-7
2.15,3.75,-0.00025483912626271575,6.526676229392657e-7
2.15,4.,-0.00023875841037918842,4.4905351921523205e-7
2.15,4.25,-0.0002253378920687974,3.112635440440819e-7
2.15,4.5,-0.00021419028724702197,2.170656498853775e-7
2.15,4.75,-0.00020497002969372256,1.5231199050413187e-7
2.15,5.,-0.0001973734428295661,1.0750939381196653e-7
2.15,5.25,-0.0001911369054214378,7.76644464279652e-8
2.15,5.5,-0.00018603386183707913,5.456976735025362e-8
2.15,5.75,-0.0001818712524550684,3.9171497056753567e-8
2.15,6.,-0.00017848574745298583,2.7258395624224843e-8
2.15,6.25,-0.0001757400315275148,1.9870596444952413e-8
2.15,6.5,-0.00017351929163326917,1.4535598807767242e-8
2.15,6.75,-0.00017172799334159292,5.625925158082943e-9
2.15,7.,-0.00017028698593579816,4.170649662215906e-9
2.15,7.25,-0.00016913094606787506,5.754969862367242e-9
2.15,7.5,-0.00016820615041055587,4.263768806826804e-9
2.15,7.75,-0.0001674685560713839,2.8333032664278578e-9
2.15,8.,-0.00016688216124486949,2.12457220707344e-9
2.15,8.25,-0.00016641761594338793,1.5884003340058128e-9
2.15,8.5,-0.00016605105241747042,1.1891678674755268e-9
2.15,8.75,-0.00016576310615640775,8.721285038549784e-10
2.15,9.,-0.0001655381005201141,6.523348270522263e-10
2.15,9.25,-0.0001653633706581513,3.026436778052685e-10
2.15,9.5,-0.00016522870512988686,2.345996027650066e-10
2.15,9.75,-0.00016512588636233662,1.8191652942064e-10
2.15,10.,-0.00016504831365399587,1.4108881174913074e-10
2.25,0.15,-0.0013462579128435286,0.0006971635887769709
2.25,0.2,-0.0012702995194913216,0.0006235908802529099
2.25,0.25,-0.001206168659601785,0.0005570731080415445
2.25,0.30000000000000004,-0.0011497669502659163,0.000496573652199875
2.25,0.35,-0.0010988169055569082,0.00044131149772750207
2.25,0.4,-0.001051910606823614,0.00039056790573430725
2.25,0.45000000000000007,-0.0010081143776990806,0.00034385810088327526
2.25,0.5,-0.0009667779445428916,0.0003006698521831812
2.25,0.55,-0.0009274319890602,0.0002608930318494873
2.25,0.6,-0.0008897286149665399,0.00022333619384428926
2.25,0.65,-0.0008534045668441103,0.00018849810820336765
2.25,0.7000000000000001,-0.0008182573776071377,0.0001558621833750789
2.25,0.7500000000000001,-0.0007841292838176272,0.000125192855548173
2.25,0.8,-0.0007508960276036807,0.00009629661774092688
2.25,0.8500000000000001,-0.000718458852434237,0.0000689954439179119
2.25,0.9,-0.0006867386548199021,0.000043084878717401397
2.25,0.9500000000000001,-0.0006556716317557251,0.000018472425897822823
2.25,1.,-0.0006252059905993473,-4.976460391178917e-6
2.25,1.05,-0.0005952994290518447,-0.000027379375766303554
2.25,1.1,-0.0005659171832511744,-0.00004883061621748229
2.25,1.15,-0.0005874906671790846,-0.000018961889359822668
2.25,1.2,-0.0005969702265124558,-8.750945422743533e-7
2.25,1.25,-0.0005959374371279029,6.959290729151215e-6
2.25,1.3,-0.0005909589825491725,0.000011061147191470744
2.25,1.35,-0.0005839083786374633,0.000013260848396812728
2.25,1.4,-0.0005756257254241827,0.000014359288502448903
2.25,1.45,-0.0005665686946290831,0.000014778337957622567
2.25,1.5,-0.0005570164293721273,0.000014764595853637436
2.25,1.55,-0.0005471523208485771,0.00001447193043249451
2.25,1.6,-0.0005371033493482081,0.000013999953481123645
2.25,1.65,-0.0005269609095025663,0.000013417908118171533
2.25,1.7,-0.0005167927403780582,0.00001276989960078594
2.25,1.75,-0.0005066501875846013,0.00001208847369215234
2.25,1.8,-0.0004965728427417542,0.000011395818783780558
2.25,1.85,-0.00048659162701873113,0.00001070738201929542
2.25,1.9,-0.0004767309095705263,0.000010033795562025603
2.25,1.95,-0.00046701000468081093,9.382068792789823e-6
2.25,2.,-0.0004574442561241393,8.757095578405187e-6
2.25,2.0500000000000003,-0.0004480458397242773,8.161690086461138e-6
2.25,2.1,-0.0004388243689054888,7.597409712057279e-6
2.25,2.15,-0.0004297873595985552,7.064865394412257e-6
2.25,2.2,-0.0004209405928392672,6.563979676790712e-6
2.25,2.25,-0.00041228840167697957,6.094183782143366e-6
2.25,2.3,-0.0004038339012154209,5.65456655891145e-6
2.25,2.35,-0.00039557917531719806,5.243991362045722e-6
2.25,2.4,-0.0003875254298468325,4.861144579488023e-6
2.25,2.45,-0.00037967311975814857,4.50465065243049e-6
2.25,2.5,-0.0003720220555002192,4.173085328334353e-6
2.25,2.5500000000000003,-0.0003645714928905995,3.865009513390758e-6
2.25,2.6,-0.0003573202096374179,3.5789971429234734e-6
2.25,2.65,-0.00035026657097167186,3.3136621476412558e-6
2.25,2.7,-0.0003434085863155403,3.0676612204380387e-6
2.25,2.75,-0.00033674395850582964,2.839704917492194e-6
2.25,2.8000000000000003,-0.0003302701267819604,2.6285644844521987e-6
2.25,2.85,-0.00032398430450942905,2.433038569480111e-6
2.25,2.9,-0.0003178835124246182,2.2521279239154433e-6
2.25,2.95,-0.000311964608042065,1.6642577176868346e-6
2.25,3.,-0.0003062243117512138,1.9296689103579455e-6
2.25,3.25,-0.00028008029236672094,1.3133566612601156e-6
2.25,3.5,-0.0002578651134429996,8.965991369409734e-7
2.25,3.75,-0.0002391175457847965,6.149552470966109e-7
2.25,4.,-0.0002233903004187331,4.238651062873802e-7
2.25,4.25,-0.0002102659293600077,2.937914056399746e-7
2.25,4.5,-0.0001993649462223357,2.0484881758047304e-7
2.25,4.75,-0.00019034899668974328,1.4370597525994273e-7
2.25,5.,-0.0001829208979605027,1.0140272732134465e-7
2.25,5.25,-0.00017682275944926802,7.204688635996988e-8
2.25,5.5,-0.0001718330043488724,5.14348884819325e-8
2.25,5.75,-0.00016776284519528725,3.6904907579828495e-8
2.25,6.,-0.00016445258104005227,2.564740789250076e-8
2.25,6.25,-0.00016176795330833014,1.8691404649853922e-8
2.25,6.5,-0.0001595967056785503,1.3673859981745608e-8
2.25,6.75,-0.00015784542945940724,5.372702324268203e-9
2.25,7.,-0.00015643673226099238,7.373027169702007e-9
2.25,7.25,-0.00015530673867538013,5.408035439879045e-9
2.25,7.5,-0.0001544029130761697,4.005553309557094e-9
2.25,7.75,-0.0001536821834672649,2.9775695935025e-9
2.25,8.,-0.0001531093393043038,1.984988717992041e-9
2.25,8.25,-0.00015265567372301365,1.4842792198772013e-9
2.25,8.5,-0.00015229784043513533,1.1113933433498993e-9
2.25,8.75,-0.00015201689683246822,8.091669577220059e-10
2.25,9.,-0.0001517975069654219,6.055003960248398e-10
2.25,9.25,-0.00015162728061480894,2.9166994795944146e-10
2.25,9.5,-0.0001514962273728816,2.2638201664822166e-10
2.25,9.75,-0.000151396307309696,1.7575196772099191e-10
2.25,10.,-0.00015132106231241144,1.364570864073253e-10
2.35,0.15,-0.0013174359923551716,0.0006653028219894023
2.35,0.2,-0.0012448465758583456,0.0005967838510717318
2.35,0.25,-0.0011833315491056485,0.0005347824259011497
2.35,0.30000000000000004,-0.0011291051673657689,0.00047835835287452107
2.35,0.35,-0.0010800561870432446,0.00042683868325355917
2.35,0.4,-0.0010348743728231004,0.00037954634316930095
2.35,0.45000000000000007,-0.0009926872298497542,0.0003360724198979905
2.35,0.5,-0.0009528844636828139,0.0002958898494665334
2.35,0.55,-0.0009150236302689148,0.00025857523323868605
2.35,0.6,-0.0008787752285156534,0.00022390338847279475
2.35,0.65,-0.0008438887206802701,0.00019156305847049554
2.35,0.7000000000000001,-0.0008101704556855872,0.000161269017358783
2.35,0.7500000000000001,-0.0007774687517080049,0.00013284472431393112
2.35,0.8,-0.0007456634880747033,0.00010609102982835522
2.35,0.8500000000000001,-0.0007146586484905708,0.0000808332679904098
2.35,0.9,-0.0006843768595157528,0.0000569248598952413
2.35,0.9500000000000001,-0.0006547553156012105,0.00003424127585366604
2.35,1.,-0.000625742690753838,0.000012641198987637108
2.35,1.05,-0.0005972967667022279,-7.954718933856036e-6
2.35,1.1,-0.0005693825906773443,-0.000027640229925560795
2.35,1.15,-0.0005419710307513108,-0.00004651722680566717
2.35,1.2,-0.0005602949780735201,-0.000019389005754553925
2.35,1.25,-0.0005677705747667213,-2.8875141458857795e-6
2.35,1.3,-0.0005658326606116016,4.378315236373549e-6
2.35,1.35,-0.0005603772418084766,8.264954136021237e-6
2.35,1.4,-0.0005530874247312328,0.000010419630954893052
2.35,1.45,-0.0005447181480904312,0.000011564547879967563
2.35,1.5,-0.0005356806672102225,0.000012081207128153003
2.35,1.55,-0.0005262256934609617,0.000012193277582186264
2.35,1.6,-0.0005165177758871876,0.00001204102125302724
2.35,1.65,-0.000506670670440988,0.000011716090090053738
2.35,1.7,-0.0004967660735431964,0.000011280285680622185
2.35,1.75,-0.0004868643606650287,0.000010776363472587253
2.35,1.8,-0.0004770111274843306,0.00001023402678888098
2.35,1.85,-0.0004672413716154273,9.674191134704136e-6
2.35,1.9,-0.00045758227380901745,9.111497585767743e-6
2.35,1.95,-0.00044805510992525737,8.556287189449363e-6
2.35,2.,-0.00043867660298539657,8.015637094437424e-6
2.35,2.0500000000000003,-0.00042945990297510613,7.494334782332478e-6
2.35,2.1,-0.00042041531234580064,6.9954668098534505e-6
2.35,2.15,-0.0004115508336161557,6.520894301344227e-6
2.35,2.2,-0.000402872589885255,6.071556399782059e-6
2.35,2.25,-0.0003943851528405679,5.647733992603359e-6
2.35,2.3,-0.0003860918022865782,5.249231687681224e-6
2.35,2.35,-0.00037799473419431904,4.875495408366236e-6
2.35,2.4,-0.0003700952295012785,4.525737523640048e-6
2.35,2.45,-0.00036239379259201543,4.199030433488064e-6
2.35,2.5,-0.00035489026607103235,3.894315016672904e-6
2.35,2.5500000000000003,-0.0003475839267835186,3.610482862152146e-6
2.35,2.6,-0.0003404735668447823,3.3463928050986606e-6
2.35,2.65,-0.0003335575625601308,3.1009081360635488e-6
2.35,2.7,-0.00032683393346905033,2.872904824886412e-6
2.35,2.75,-0.0003203003932605092,2.6612798871295256e-6
2.35,2.8000000000000003,-0.00031395439393841804,2.464985912259041e-6
2.35,2.85,-0.00030779316433541333,2.2829951534306787e-6
2.35,2.9,-0.0003018137438568504,2.114337939960846e-6
2.35,2.95,-0.00029601301216893586,1.958116471753558e-6
2.35,3.,-0.0002903877154135043,1.8134304727764885e-6
2.35,3.25,-0.000264772242858425,1.23629008276407e-6
2.35,3.5,-0.00024301203042848913,8.448670538102132e-7
2.35,3.75,-0.00022465219716359832,5.797982259916619e-7
2.35,4.,-0.00020925258137457692,3.9985544575160984e-7
2.35,4.25,-0.00019640304176234426,2.770536613402072e-7
2.35,4.5,-0.00018573116234364164,1.9314221015890795e-7
2.35,4.75,-0.00017690516707903668,1.3543569288987237e-7
2.35,5.,-0.00016963382349382313,9.553942527791527e-8
2.35,5.25,-0.00016366451102144177,6.787525632355202e-8
2.35,5.5,-0.0001587802448485895,4.83712378771331e-8
2.35,5.75,-0.00015479618722064037,3.316298421003573e-8
2.35,6.,-0.00015155599891688643,2.4069646013238823e-8
2.35,6.25,-0.00014892825788141796,1.7534561432116982e-8
2.35,6.5,-0.00014680308376863828,6.927728453615459e-9
2.35,6.75,-0.00014508904580077324,9.404812459628403e-9
2.35,7.,-0.00014371038938745969,6.920031218242504e-9
2.35,7.25,-0.0001426045890455647,5.074560913999587e-9
2.35,7.5,-0.0001417202173177005,3.757912625014254e-9
2.35,7.75,-0.00014101510869064278,2.7927553416552675e-9
2.35,8.,-0.00014045479179347796,1.8525158561560721e-9
2.35,8.25,-0.00014001116081863637,1.385415605208249e-9
2.35,8.5,-0.00013966135700004527,1.0375128675567565e-9
2.35,8.75,-0.00013938683227131192,7.77947655188245e-10
2.35,9.,-0.0001391725693275329,5.620934887787428e-10
2.35,9.25,-0.00013900643482257752,2.8022791243509024e-10
2.35,9.5,-0.00013887864507787073,2.1773694604048863e-10
2.35,9.75,-0.00013878132628309336,1.69210156628595e-10
2.35,10.,-0.00013870815362644284,1.3150027236823875e-10
2.45,0.15,-0.001290183566012966,0.0006350551260859866
2.45,0.2,-0.0012206685553478205,0.0005710488551161798
2.45,0.25,-0.001161529639557709,0.0005131050027874835
2.45,0.30000000000000004,-0.0011092689884947204,0.00046045133108305676
2.45,0.35,-0.0010619287838102812,0.00041233533640826507
2.45,0.4,-0.0010182891920404238,0.00036820556848526193
2.45,0.45000000000000007,-0.0009775345296700038,0.00032757991846076826
2.45,0.5,-0.0009390917722954118,0.00029008346965764796
2.45,0.55,-0.0009025436436432479,0.00025530082639193115
2.45,0.6,-0.0008675779612256684,0.00022301110447171054
2.45,0.65,-0.000833956235290396,0.00019288483098756472
2.45,0.7000000000000001,-0.0008014932290056933,0.0001647175384458413
2.45,0.7500000000000001,-0.0007700431188570587,0.0001383002240113217
2.45,0.8,-0.0007394898174882289,0.00011348049693036069
2.45,0.8500000000000001,-0.0007097400246725432,0.00009007213898006911
2.45,0.9,-0.0006807181254726302,0.00006793100858059356
2.45,0.9500000000000001,-0.00065236237418904,0.000046960430676481915
2.45,1.,-0.0006246219948510144,0.000027043045871423337
2.45,1.05,-0.0005974549485491539,8.030650690401154e-6
2.45,1.1,-0.0005708261946375984,-0.000010074523674884271
2.45,1.15,-0.0005447063234128184,-0.000027415688136778822
2.45,1.2,-0.0005190704720184347,-0.00004405003902745576
2.45,1.25,-0.0005345179855256182,-0.000019418460035809844
2.45,1.3,-0.0005402330259211601,-4.3756244016870775e-6
2.45,1.35,-0.0005375166342668647,2.3452884400334195e-6
2.45,1.4,-0.0005316657939247191,6.007364660577002e-6
2.45,1.45,-0.0005241932480143145,8.093644601688736e-6
2.45,1.5,-0.000515777609532322,9.255405002096481e-6
2.45,1.55,-0.0005067884682741948,9.837642825260532e-6
2.45,1.6,-0.0004974509808983942,0.000010043203570695401
2.45,1.65,-0.00048791274495108244,9.999654914227677e-6
2.45,1.7,-0.0004782756124982926,9.79075277454303e-6
2.45,1.75,-0.0004686125489813666,9.473322529525679e-6
2.45,1.8,-0.0004589773025154794,9.086717839563562e-6
2.45,1.85,-0.0004494102971693241,8.658577563430063e-6
2.45,1.9,-0.0004399424027791764,8.208448971865816e-6
2.45,1.95,-0.0004305974436938821,7.750268861932282e-6
2.45,2.,-0.0004213939244416973,7.293875374878337e-6
2.45,2.0500000000000003,-0.0004123462506900145,6.846205056816276e-6
2.45,2.1,-0.00040346561447015747,6.412020497745718e-6
2.45,2.15,-0.00039476064990777974,5.994525150605995e-6
2.45,2.2,-0.00038623792831138343,5.595755871589064e-6
2.45,2.25,-0.00037790233843278007,5.216890588699845e-6
2.45,2.3,-0.00036975738309792867,4.858482588120398e-6
2.45,2.35,-0.00036180541389451977,4.520596553815072e-6
2.45,2.4,-0.0003540478192699412,4.202981064863542e-6
2.45,2.45,-0.0003464851770908879,3.905149451024592e-6
2.45,2.5,-0.00033911737973961806,3.6264214328359575e-6
2.45,2.5500000000000003,-0.00033194373772721055,3.3660212529121173e-6
2.45,2.6,-0.00032496306631169875,3.1230954928621567e-6
2.45,2.65,-0.00031817375852495725,2.8967552617637274e-6
2.45,2.7,-0.00031157384722115455,2.686091134250382e-6
2.45,2.75,-0.00030516105817137584,2.4901915583492727e-6
2.45,2.8000000000000003,-0.000298932855788834,2.3081365008552346e-6
2.45,2.85,-0.0002928864827359042,2.1391600846027065e-6
2.45,2.9,-0.0002870189944097181,1.982329329378962e-6
2.45,2.95,-0.000281327289106974,1.8368498887550355e-6
2.45,3.,-0.00027580813451628017,1.7019597307526635e-6
2.45,3.25,-0.0002506810756775283,1.1625019820682989e-6
2.45,3.5,-0.00022934207346229395,7.95460887884113e-7
2.45,3.75,-0.0002113418002399625,5.461583524635249e-7
2.45,4.,-0.00019624643843542595,3.766405412730287e-7
2.45,4.25,-0.00018365242782846628,2.610495455707877e-7
2.45,4.5,-0.00017319377383253953,1.8193305416968415e-7
2.45,4.75,-0.00016454471141571857,1.2754054014529849e-7
2.45,5.,-0.00015741947065867128,9.004524517249794e-8
2.45,5.25,-0.00015157028672517254,6.380950677570144e-8
2.45,5.5,-0.00014678441828022695,4.549183392097908e-8
2.45,5.75,-0.00014288068634064845,3.113695989698283e-8
2.45,6.,-0.00013970587206460434,2.2591313285873346e-8
2.45,6.25,-0.0001371311907466301,8.972542651111649e-9
2.45,6.5,-0.00013504897437651995,1.2028002485881591e-8
2.45,6.75,-0.00013336963613760442,8.819133471736022e-9
2.45,7.,-0.00013201894993358044,6.477598783315858e-9
2.45,7.25,-0.00013093565125127572,4.747424946595965e-9
2.45,7.5,-0.0001300693485737491,3.5157987444208068e-9
2.45,7.75,-0.0001293787243358421,2.299052848109013e-9
2.45,8.,-0.00012882999897890368,1.727195851728043e-9
2.45,8.25,-0.0001283956294819908,1.2918485728309788e-9
2.45,8.5,-0.00012805321370959097,9.67560941577631e-10
2.45,8.75,-0.0001277845732211924,7.255866884972942e-10
2.45,9.,-0.00012757498927144857,5.218150207720804e-10
2.45,9.25,-0.00012741256920133324,2.684314324638559e-10
2.45,9.5,-0.00012728772301858328,2.087615532373778e-10
2.45,9.75,-0.00012719273252051228,1.623726509150658e-10
2.45,10.,-0.00012712139772047654,8.91877128248765e-11
2.55,0.15,-0.0012644784877400776,0.0006063183590512395
2.55,0.2,-0.0011977696457688039,0.0005464187312388259
2.55,0.25,-0.0011407902036251498,0.0004922158588573336
2.55,0.30000000000000004,-0.0010903073876951793,0.00044292111254353616
2.55,0.35,-0.0010445048949631862,0.0003978698980038518
2.55,0.4,-0.0010022464826726623,0.00035657612101166813
2.55,0.45000000000000007,-0.0009627691551632091,0.00031858537671288254
2.55,0.5,-0.0009255345733090203,0.0002835136845932876
2.55,0.55,-0.0008901489769507381,0.0002511073367668036
2.55,0.6,-0.000856316440025792,0.00022088069951469938
2.55,0.65,-0.0008238098421334568,0.0001927817330421573
2.55,0.7000000000000001,-0.0007924519367649618,0.00016654372750722136
2.55,0.7500000000000001,-0.0007621025062584008,0.0001419635535789739
2.55,0.8,-0.000732649360376664,0.00011886390070963955
2.55,0.8500000000000001,-0.0007040018576731998,0.0000971152978434888
2.55,0.9,-0.0006760861376721478,0.00007659839393699992
2.55,0.9500000000000001,-0.0006488415458960067,0.00005715969600906948
2.55,1.,-0.0006222179106887146,0.00003871813242146277
2.55,1.05,-0.0005961734409232529,0.00002117801826751907
2.55,1.1,-0.0005706730844311789,4.4614344473664115e-6
2.55,1.15,-0.0005456872336694066,-0.000011519876756078203
2.55,1.2,-0.0005211906966773555,-0.00002682081352836066
2.55,1.25,-0.0004971618731526094,-0.000041508028222766134
2.55,1.3,-0.0005100646432061245,-0.00001915116577632422
2.55,1.35,-0.0005142352444698479,-5.445562114121444e-6
2.55,1.4,-0.0005108528856849022,7.575004107533549e-7
2.55,1.45,-0.0005046789298902239,4.1921087921782045e-6
2.55,1.5,-0.0004970735563222874,6.193735611718823e-6
2.55,1.55,-0.0004886469253765946,7.350076765026345e-6
2.55,1.6,-0.0004797312089312671,7.972812484140755e-6
2.55,1.65,-0.0004705285887865023,8.246213499002442e-6
2.55,1.7,-0.0004611714103188355,8.285910743051686e-6
2.55,1.75,-0.0004517508104863827,8.16848564823031e-6
2.55,1.8,-0.0004423318953334725,7.945988538670225e-6
2.55,1.85,-0.0004329624492137383,7.654667676667106e-6
2.55,1.9,-0.00042367824566626454,7.320094904385028e-6
2.55,1.95,-0.0004145064464834894,6.9605232827154185e-6
2.55,2.,-0.00040546786492785835,6.589075370311379e-6
2.55,2.0500000000000003,-0.00039657852330162325,6.215146281902885e-6
2.55,2.1,-0.00038785075549170063,5.845321585457193e-6
2.55,2.15,-0.00037929400667227804,5.4843375702928895e-6
2.55,2.2,-0.00037091542588683235,5.135414715812226e-6
2.55,2.25,-0.0003627203135712104,4.800703395456635e-6
2.55,2.3,-0.00035471246533168353,4.481540088842437e-6
2.55,2.35,-0.0003468944401254309,4.17864692436713e-6
2.55,2.4,-0.0003392677724187611,3.892323058559582e-6
2.55,2.45,-0.00033183314218914785,3.6225354912577815e-6
2.55,2.5,-0.0003245905127571663,3.3690069570251535e-6
2.55,2.5500000000000003,-0.0003175392437475126,3.131290144857109e-6
2.55,2.6,-0.0003106781845905099,2.9088208291547344e-6
2.55,2.65,-0.0003040057526233675,2.700959647884498e-6
2.55,2.7,-0.00029751999887467644,2.5070141798459993e-6
2.55,2.75,-0.0002912186638984551,2.3262640422011126e-6
2.55,2.8000000000000003,-0.00028509922549268,2.1579853769734575e-6
2.55,2.85,-0.00027915893973881384,2.001464155568266e-6
2.55,2.9,-0.00027339487649718743,1.8559696222824641e-6
2.55,2.95,-0.0002678039502625691,1.720809935499396e-6
2.55,3.,-0.00026238294710655434,1.5953392430041453e-6
2.55,3.25,-0.00023770805092254726,1.091984676807533e-6
2.55,3.5,-0.00021675971548023633,7.481693492070889e-7
2.55,3.75,-0.00019909347434331708,5.140338584526513e-7
2.55,4.,-0.00018428116187502018,3.54592933487916e-7
2.55,4.25,-0.00017192515272762283,2.4576079875985603e-7
2.55,4.5,-0.00016166529295754032,1.7124480360401935e-7
2.55,4.75,-0.00015318131920418604,1.2000161771135516e-7
2.55,5.,-0.0001461924850056336,8.469701449865738e-8
2.55,5.25,-0.0001404555075266836,5.989925152299794e-8
2.55,5.5,-0.00013576157396730443,4.2678588341968663e-8
2.55,5.75,-0.00013193290081450838,2.915487720209632e-8
2.55,6.,-0.00012881917090361178,2.1142312891836608e-8
2.55,6.25,-0.0001262940561987959,1.54197309085234e-8
2.55,6.5,-0.00012425195242830392,1.1269486276701797e-8
2.55,6.75,-0.00012260499499198662,8.260471996636605e-9
2.55,7.,-0.00012128038686582391,6.065304290444381e-9
2.55,7.25,-0.0001202180435381509,4.443453657294481e-9
2.55,7.5,-0.00011936854364653915,3.2901527273043046e-9
2.55,7.75,-0.00011869136422924016,2.141804101343228e-9
2.55,8.,-0.00011815337435514423,1.599649005460833e-9
2.55,8.25,-0.00011772755887763049,1.2056179137702808e-9
2.55,8.5,-0.00011739194409788112,9.029014764582594e-10
2.55,8.75,-0.00011712869845183431,6.634437790266866e-10
2.55,9.,-0.00011692338340800281,4.952511178935026e-10
2.55,9.25,-0.00011676433220502035,2.5639777865953117e-10
2.55,9.5,-0.00011664213661547734,1.995548019905792e-10
2.55,9.75,-0.0001165492244331893,1.5532183346564019e-10
2.55,10.,-0.00011647951274495626,8.065613080849784e-11
2.65,0.15,-0.0012402853534096798,0.0005789526972913292
2.65,0.2,-0.0011761380648489324,0.0005227713272242379
2.65,0.25,-0.0011211218740061343,0.00047203454830606096
2.65,0.30000000000000004,-0.0010722479389235558,0.0004257679821075435
2.65,0.35,-0.0010278304223252503,0.00038358693280958657
2.65,0.4,-0.0009868103174443736,0.0003448784779749975
2.65,0.45000000000000007,-0.0009484734413794783,0.0003092838669266268
2.65,0.5,-0.0009123136887487607,0.00027645047717936457
2.65,0.55,-0.0008779592304967224,0.0002460496196454572
2.65,0.6,-0.0008451293621107427,0.0002178354295756872
2.65,0.65,-0.0008136076576988958,0.00019157057003567205
2.65,0.7000000000000001,-0.0007832244270741598,0.00016707677970725026
2.65,0.7500000000000001,-0.0007538447879598001,0.0001441280985217269
2.65,0.8,-0.0007253602888297579,0.00012261437557300672
2.65,0.8500000000000001,-0.000697682865674542,0.0001023740307457939
2.65,0.9,-0.000670740384020728,0.0000832772042222276
2.65,0.9500000000000001,-0.0006444732881200546,0.00006522998958473331
2.65,1.,-0.0006188320421608018,0.00004813455661828496
2.65,1.05,-0.0005937751498675205,0.000031896372247871316
2.65,1.1,-0.0005692676041157556,0.000016431421715245047
2.65,1.15,-0.0005452796612844856,1.6742839343159032e-6
2.65,1.2,-0.0005217858642144964,-0.000012437574318210627
2.65,1.25,-0.0004987642577850527,-0.000025962086478622853
2.65,1.3,-0.0004761957553131407,-0.00003894883957071782
2.65,1.35,-0.00048684893104116475,-0.00001866222270665858
2.65,1.4,-0.0004896671350869259,-6.183106041541533e-6
2.65,1.45,-0.0004857187611522658,-4.6884300951554334e-7
2.65,1.5,-0.000479285764854031,2.7399187648196243e-6
2.65,1.55,-0.00047159159066525915,4.646416687347247e-6
2.65,1.6,-0.0004631849698416171,5.780694545014806e-6
2.65,1.65,-0.0004543644568749057,6.424818886271175e-6
2.65,1.7,-0.0004453115731125125,6.745113694082744e-6
2.65,1.75,-0.00043614493950233283,6.84792289503593e-6
2.65,1.8,-0.0004269460482940203,6.801985531712409e-6
2.65,1.85,-0.0004177729316600469,6.655274150803292e-6
2.65,1.9,-0.0004086680084755005,6.441074152887757e-6
2.65,1.95,-0.0003996628714650717,6.1830935740571314e-6
2.65,2.,-0.00039078135251056787,5.898133095427315e-6
2.65,2.0500000000000003,-0.0003820415645886439,5.598645720722168e-6
2.65,2.1,-0.0003734573076807924,5.293372136999403e-6
2.65,2.15,-0.0003650390643714822,4.988708535235244e-6
2.65,2.2,-0.00035679472223692203,4.689208870966633e-6
2.65,2.25,-0.0003487301092906075,4.398075098739152e-6
2.65,2.3,-0.0003408493984377634,4.117480198992808e-6
2.65,2.35,-0.00033315541820047215,3.848870699101449e-6
2.65,2.4,-0.0003256498951109974,3.593109601365287e-6
2.65,2.45,-0.00031833364544394695,3.3506446139229496e-6
2.65,2.5,-0.0003112067288102964,3.121603811857745e-6
2.65,2.5500000000000003,-0.000304268572635043,2.905887702763822e-6
2.65,2.6,-0.00029751807411870394,2.7032252744654817e-6
2.65,2.65,-0.00029095368457454645,2.513226734477108e-6
2.65,2.7,-0.0002845734798159243,2.3354182651886624e-6
2.65,2.75,-0.0002783752193844609,2.1691205487987526e-6
2.65,2.8000000000000003,-0.00027235639676218774,2.014224092966241e-6
2.65,2.85,-0.00026651428223011984,1.8697056061381802e-6
2.65,2.9,-0.00026084595967528244,1.7351148744824268e-6
2.65,2.95,-0.00025534835837516263,1.6098780235860384e-6
2.65,3.,-0.0002500182805798074,1.493441031377035e-6
2.65,3.25,-0.00022576272217046626,1.0246790207361456e-6
2.65,3.5,-0.00020517734785166828,7.030639124140268e-7
2.65,3.75,-0.00018782195059332868,4.833793089488762e-7
2.65,4.,-0.00017327340420024429,3.335842784099542e-7
2.65,4.25,-0.0001611394415143751,2.3119565806560072e-7
2.65,4.5,-0.00015106522830570442,1.6108436855360726e-7
2.65,4.75,-0.0001427355443925675,1.1282998517702378e-7
2.65,5.,-0.00013587427044368702,7.942138351558874e-8
2.65,5.25,-0.00013024226757784086,5.626420544090549e-8
2.65,5.5,-0.00012563436615360384,4.006446506716124e-8
2.65,5.75,-0.00012187593919041479,2.731774234878098e-8
2.65,6.,-0.0001188193724820039,1.980139236314269e-8
2.65,6.25,-0.00011634063030814396,1.4437246112502947e-8
2.65,6.5,-0.00011433603683464095,1.0548023865458852e-8
2.65,6.75,-0.00011271933873144882,7.729119700191538e-9
2.65,7.,-0.00011141907737421799,5.672000396163106e-9
2.65,7.25,-0.00011037627435941843,4.154410683331446e-9
2.65,7.5,-0.0001095424184051425,3.0303647767125283e-9
2.65,7.75,-0.00010887773241359509,1.9938749503995053e-9
2.65,8.,-0.00010834969460533477,1.4892987644987352e-9
2.65,8.25,-0.00010793178578019011,1.1221677103441952e-9
2.65,8.5,-0.00010760243488220551,8.40474377974184e-10
2.65,8.75,-0.00010734413640365757,6.15584305697827e-10
2.65,9.,-0.00010714271523188932,4.5975815794979495e-10
2.65,9.25,-0.00010698671696015888,2.4424136077874116e-10
2.65,9.5,-0.00010686690420659182,1.902126519172983e-10
2.65,9.75,-0.00010677584195654589,1.4813722381472154e-10
2.65,10.,-0.0001067075572675805,7.307130811887164e-11
2.75,0.15,-0.0012175589531803663,0.0005529776096079117
2.75,0.2,-0.0011557499065797399,0.0005003186321877458
2.75,0.25,-0.0011025189091737272,0.00045259428448483376
2.75,0.30000000000000004,-0.0010551015503069692,0.00040918826187332207
2.75,0.35,-0.0010119322196595144,0.000369541672266281
2.75,0.4,-0.0009720232305831491,0.00033319561720593555
2.75,0.45000000000000007,-0.0009347055829407952,0.00029977654681437603
2.75,0.5,-0.0008995030907176666,0.0002689724007220664
2.75,0.55,-0.0008660643450972325,0.0002404542784705736
2.75,0.6,-0.0008341228644279425,0.000214034133926989
2.75,0.65,-0.0008034722555413341,0.00018945329394116862
2.75,0.7000000000000001,-0.0007739499495122887,0.0001665301255258844
2.75,0.7500000000000001,-0.0007454261194581588,0.00014508440772517054
2.75,0.8,-0.0007177958797627167,0.0001249960629870412
2.75,0.8500000000000001,-0.0006909736455535703,0.00010611586035287504
2.75,0.9,-0.0006648889618662348,0.00008832889741069202
2.75,0.9500000000000001,-0.0006394833610268761,0.00007153692834894928
2.75,1.,-0.0006147079569057078,0.0000556410912295397
2.75,1.05,-0.0005905215782893199,0.000040568136214079236
2.75,1.1,-0.0005668893038455543,0.000026235061125156472
2.75,1.15,-0.0005437813009625754,0.000012576870595932242
2.75,1.2,-0.0005211718976918969,-4.656780892726151e-7
2.75,1.25,-0.0004990388356705206,-0.000012948456659958422
2.75,1.3,-0.0004773626650481546,-0.000024917597426157053
2.75,1.35,-0.0004561262518831527,-0.00003641814201427168
2.75,1.4,-0.00046479266907911167,-0.000018014295987207245
2.75,1.45,-0.0004664292272359872,-6.657671731609492e-6
2.75,1.5,-0.0004620036133065909,-1.4023285490084858e-6
2.75,1.55,-0.000455368303434225,1.5857362333820046e-6
2.75,1.6,-0.0004476241044109546,3.3905773942532655e-6
2.75,1.65,-0.00043926459052018833,4.4907823356595314e-6
2.75,1.7,-0.00043055810185660507,5.141409706094094e-6
2.75,1.75,-0.0004216675765340238,5.493261745838948e-6
2.75,1.8,-0.0004126992849159502,5.642105106126586e-6
2.75,1.85,-0.00040372603851051837,5.6514486517462515e-6
2.75,1.9,-0.0003947995036888738,5.56486615593295e-6
2.75,1.95,-0.00038595727336089266,5.41267919314779e-6
2.75,2.,-0.00037722718299183685,5.217157975697696e-6
2.75,2.0500000000000003,-0.0003686300753772295,4.993784155894417e-6
2.75,2.1,-0.00036018164313422795,4.7538483860730635e-6
2.75,2.15,-0.0003518936977816967,4.50577181652131e-6
2.75,2.2,-0.0003437750687585231,4.255607871348139e-6
2.75,2.25,-0.0003358322559316052,4.007734045363763e-6
2.75,2.3,-0.0003280699133571212,3.7652605633541796e-6
2.75,2.35,-0.0003204912147492821,3.5303859166412152e-6
2.75,2.4,-0.000313098134269016,3.3045907871253645e-6
2.75,2.45,-0.0003058916655513842,3.0888320476349417e-6
2.75,2.5,-0.00029887199492449157,2.883662540920692e-6
2.75,2.5500000000000003,-0.0002920386401288532,2.6893403187913233e-6
2.75,2.6,-0.0002853905626905333,2.5058951576055694e-6
2.75,2.65,-0.0002789262599119193,2.333196003585574e-6
2.75,2.7,-0.00027264384090531363,2.1709899694583664e-6
2.75,2.75,-0.00026654108999298927,2.018845050806681e-6
2.75,2.8000000000000003,-0.00026061551999962296,1.8766588250963595e-6
2.75,2.85,-0.0002548644173775756,1.7436891990439858e-6
2.75,2.9,-0.0002492848806708957,1.6195849554897124e-6
2.75,2.95,-0.00024387385349785093,1.5038846924342493e-6
2.75,3.,-0.0002386281529846936,1.3961187798318072e-6
2.75,3.25,-0.00021476214577552342,9.605031326937288e-7
2.75,3.5,-0.00019451454509991655,6.601028791551839e-7
2.75,3.75,-0.0001774488816094407,4.54256139735933e-7
2.75,4.,-0.00016314652623918398,3.1358694639499235e-7
2.75,4.25,-0.00015122005452971853,2.1736434696007444e-7
2.75,4.5,-0.0001413194837290697,1.5141434521261945e-7
2.75,4.75,-0.00013313422317675258,1.0601514409844747e-7
2.75,5.,-0.00012639242210631048,7.458454954901018e-8
2.75,5.25,-0.00012085877908129174,5.2798589315612536e-8
2.75,5.5,-0.00011633150840257855,3.7583331970387265e-8
2.75,5.75,-0.00011263892226110196,2.5573159175977826e-8
2.75,6.,-0.00010963592840345263,1.852963886085743e-8
2.75,6.25,-0.00010720063355531481,1.3486718782398672e-8
2.75,6.5,-0.00010523116682427039,9.863561476619468e-9
2.75,6.75,-0.00010364278479867336,7.225046147680322e-9
2.75,7.,-0.00010236528436119033,5.300099511752971e-9
2.75,7.25,-0.00010134072561912104,3.8802729993697976e-9
2.75,7.5,-0.00010052145238397629,2.8275941578405003e-9
2.75,7.75,-0.00009986838878691022,1.8549831422699867e-9
2.75,8.,-0.0000993495860325104,1.3856454527348943e-9
2.75,8.25,-0.00009893899160349973,1.0437691145420702e-9
2.75,8.5,-0.00009861541343747108,7.818078719135091e-10
2.75,8.75,-0.00009836165298849118,5.707695818258675e-10
2.75,9.,-0.0000981637831560287,4.264946749173333e-10
2.75,9.25,-0.00009801054946208528,2.3206940994000176e-10
2.75,9.5,-0.00009789287535030043,1.808247549633414e-10
2.75,9.75,-0.00009780345491700176,9.070510702670169e-11
2.75,10.,-0.00009773641867184725,6.63260048012343e-11
2.85,0.15,-0.0011962470350329614,0.0005283639400143211
2.85,0.2,-0.0011365721869009574,0.00047881682723442437
2.85,0.25,-0.0010849645719510888,0.0004339205714773464
2.85,0.30000000000000004,-0.0010388662084032739,0.00039307557700631306
2.85,0.35,-0.000996822238731048,0.0003557960234285134
2.85,0.4,-0.0009579107980434671,0.00032160847576105536
2.85,0.45000000000000007,-0.0009215046774310836,0.00029020566301871944
2.85,0.5,-0.0008871554337060651,0.0002612352211481323
2.85,0.55,-0.0008545306457236983,0.00023444237059653357
2.85,0.6,-0.0008233770981189881,0.00020967049329746322
2.85,0.65,-0.0007934977882983636,0.00018660181448917055
2.85,0.7000000000000001,-0.0007647368391493338,0.00016511092514480375
2.85,0.7500000000000001,-0.0007369691961013495,0.0001450507819405946
2.85,0.8,-0.0007100933582791914,0.00012623364906343376
2.85,0.8500000000000001,-0.0006840261102379013,0.00010860115476759105
2.85,0.9,-0.0006586986170359826,0.00009199379586475492
2.85,0.9500000000000001,-0.0006340534748019933,0.00007634501038126216
2.85,1.,-0.0006100424473048094,0.00006154755758336307
2.85,1.05,-0.0005866247053752491,0.000047522036724806935
2.85,1.1,-0.0005637654416298344,0.00003421044404751524
2.85,1.15,-0.0005414347697379599,0.000021538994205378163
2.85,1.2,-0.0005196068424037473,9.459699513340609e-6
2.85,1.25,-0.0004982591395020113,-2.086302087035501e-6
2.85,1.3,-0.00047737189000132777,-0.000013140310185669115
2.85,1.35,-0.00045692760006826465,-0.00002375034680044731
2.85,1.4,-0.0004369106661426893,-0.00003394875856839886
2.85,1.45,-0.00044382453004283574,-0.000017255935108837514
2.85,1.5,-0.0004444313262865363,-6.925495696298318e-6
2.85,1.55,-0.00043960728486066523,-2.099077882241002e-6
2.85,1.6,-0.000432819819658004,6.756333689074542e-7
2.85,1.65,-0.0004250596707085511,2.375854689607706e-6
2.85,1.7,-0.0004167708620969037,3.433622626352012e-6
2.85,1.75,-0.00040819456867487636,4.079252327808861e-6
2.85,1.8,-0.00039947701050900444,4.449769669270006e-6
2.85,1.85,-0.0003907133431684043,4.631851132136833e-6
2.85,1.9,-0.0003819685656831143,4.683373154244872e-6
2.85,1.95,-0.00037328861696090277,4.64410902284787e-6
2.85,2.,-0.0003647067505414375,4.542005306914045e-6
2.85,2.0500000000000003,-0.00035624742665338663,4.397154849853377e-6
2.85,2.1,-0.00034792880631207815,4.2240873177458536e-6
2.85,2.15,-0.0003397644140187512,4.033405588849581e-6
2.85,2.2,-0.0003317642833858472,3.832898827224075e-6
2.85,2.25,-0.0003239357689418692,3.6282809627452973e-6
2.85,2.3,-0.00031628413548501937,3.4237069691266976e-6
2.85,2.35,-0.000308812995100908,3.2222115042496516e-6
2.85,2.4,-0.0003015246373497542,3.0259382647303203e-6
2.85,2.45,-0.00029442028294834964,2.836743658001916e-6
2.85,2.5,-0.0002875002816316026,2.6545756681286637e-6
2.85,2.5500000000000003,-0.00028076426859536413,2.481122107462954e-6
2.85,2.6,-0.0002742112897364094,2.3163747306243886e-6
2.85,2.65,-0.0002678399030541568,2.160469994937303e-6
2.85,2.7,-0.0002616482616061356,2.013382170044833e-6
2.85,2.75,-0.0002556341820180749,1.8751312383165786e-6
2.85,2.8000000000000003,-0.00024979520155524296,1.7449967376004173e-6
2.85,2.85,-0.00024412862604084636,1.6231696008653287e-6
2.85,2.9,-0.00023863157037817568,1.509166311545497e-6
2.85,2.95,-0.00023330099304024745,1.4026398064852555e-6
2.85,3.,-0.00022813372559576928,1.3032044861461395e-6
2.85,3.25,-0.00020463018902606853,8.99359140119993e-7
2.85,3.5,-0.00018469741837814766,6.192304705643337e-7
2.85,3.75,-0.00016790223179477017,4.2657034973761173e-7
2.85,4.,-0.00015383001720447405,2.94620737791132e-7
2.85,4.25,-0.0001420977314719403,2.0423320244169173e-7
2.85,4.5,-0.00013235982170764146,1.4207824971282064e-7
2.85,4.75,-0.0001243099528206155,9.955388354261478e-8
2.85,5.,-0.00011768021752218055,7.000599446961423e-8
2.85,5.25,-0.00011223887330322722,4.952791217506026e-8
2.85,5.5,-0.00010778728243290405,3.317320480876289e-8
2.85,5.75,-0.00010415649810099533,2.3923024232441487e-8
2.85,6.,-0.00010120378476755236,1.8110164845140577e-8
2.85,6.25,-0.00009880925463736379,1.2605351837883432e-8
2.85,6.5,-0.00009687272878837732,9.21569352920577e-9
2.85,6.75,-0.00009531088093589672,6.747959972508476e-9
2.85,7.,-0.00009405468752323423,4.948164272013155e-9
2.85,7.25,-0.00009304718519673526,3.560693087248509e-9
2.85,7.5,-0.00009224152242270064,2.6402604677761878e-9
2.85,7.75,-0.00009159928359900767,1.72479836503211e-9
2.85,8.,-0.00009108905970922816,1.2971399368304996e-9
2.85,8.25,-0.00009068523804330576,9.702524276090745e-10
2.85,8.5,-0.00009036698380671949,7.087870176577301e-10
2.85,8.75,-0.00009011738787002225,5.289216912216822e-10
2.85,9.,-0.00008992275698577472,3.954068329269783e-10
2.85,9.25,-0.00008977202518386033,2.1997921846182884e-10
2.85,9.5,-0.00008965626752335232,1.7147235576429366e-10
2.85,9.75,-0.0000895682997841829,8.24387800591516e-11
2.85,10.,-0.00008950234993678374,6.032269743937689e-11
2.95,0.15,-0.001176292465710345,0.0005049664720361006
2.95,0.2,-0.0011185652696570657,0.0004582924899854188
2.95,0.25,-0.0010684338153864519,0.0004159816248256342
2.95,0.30000000000000004,-0.0010235299557561075,0.0003775175890654395
2.95,0.35,-0.0009825008235850015,0.0003423773623890333
2.95,0.4,-0.0009444852732741415,0.0003102028742178857
2.95,0.45000000000000007,-0.0009088947253438777,0.00028061576877097874
2.95,0.5,-0.0008753064387511361,0.0002533734454450217
2.95,0.55,-0.000843405627614474,0.00022820165813280913
2.95,0.6,-0.0008129514320509635,0.00020484853449943352
2.95,0.65,-0.0007837556220830144,0.00018320403074383908
2.95,0.7000000000000001,-0.0007556685934215187,0.0001630140884756663
2.95,0.7500000000000001,-0.0007285697824640871,0.00014419335051998015
2.95,0.8,-0.0007023608881648754,0.00012657286075640531
2.95,0.8500000000000001,-0.0006769609477067015,0.00011004892376742439
2.95,0.9,-0.0006523026776684844,0.00009452870714925492
2.95,0.9500000000000001,-0.0006283297037101682,0.0000798993419082294
2.95,1.,-0.0006049944293631735,0.00006609142888463061
2.95,1.05,-0.0005822563741907812,0.00005302493512145438
2.95,1.1,-0.0005600808629460995,0.00004063473601087215
2.95,1.15,-0.0005384379813743372,0.000028859153243385323
2.95,1.2,-0.0005173017373838614,0.00001763705356991102
2.95,1.25,-0.000496649382313018,6.943396376136481e-6
2.95,1.3,-0.0004764608583333051,-3.2892692500865973e-6
2.95,1.35,-0.00045671834616794967,-0.000013096923038078464
2.95,1.4,-0.00043740589325408727,-0.000022510035410912375
2.95,1.45,-0.0004185091068870664,-0.000031562649334051325
2.95,1.5,-0.0004238792107700772,-0.000016425256706971523
2.95,1.55,-0.0004235913786379726,-7.031985617899424e-6
2.95,1.6,-0.00041843883043199854,-2.605051342264024e-6
2.95,1.65,-0.00041154348992951157,-3.464241397839766e-8
2.95,1.7,-0.0004037972536745391,1.5603125011166776e-6
2.95,1.75,-0.0003955996121039766,2.569832352199218e-6
2.95,1.8,-0.0003871673087380208,3.202282796281402e-6
2.95,1.85,-0.00037863152113215386,3.5814669848537864e-6
2.95,1.9,-0.00037007740197573624,3.7863464928788028e-6
2.95,1.95,-0.000361562920013102,3.869472551911704e-6
2.95,2.,-0.0003531288622292217,3.8670501136099395e-6
2.95,2.0500000000000003,-0.0003448045817137809,3.8047505890139496e-6
2.95,2.1,-0.0003366115080797271,3.7009936499905033e-6
2.95,2.15,-0.0003285653977145332,3.569171177588413e-6
2.95,2.2,-0.0003206778343804031,3.4191475788053526e-6
2.95,2.25,-0.000312957263445353,3.2581381274351777e-6
2.95,2.3,-0.0003054097249338213,3.0915307958140825e-6
2.95,2.35,-0.00029803938580977995,2.9232706782689687e-6
2.95,2.4,-0.00029084893472536353,2.7562460760764793e-6
2.95,2.45,-0.00028383988028472015,2.59255272844238e-6
2.95,2.5,-0.00027701278018723153,2.4336837543192046e-6
2.95,2.5500000000000003,-0.0002703674199196441,2.2806630737282605e-6
2.95,2.6,-0.00026390295400249093,2.134169843193861e-6
2.95,2.65,-0.000257618019015904,1.9946163058127075e-6
2.95,2.7,-0.00025151082506036935,1.8621634981658424e-6
2.95,2.75,-0.00024557923052552017,1.7370120788019077e-6
2.95,2.8000000000000003,-0.00023982080378458974,1.6189466088986854e-6
2.95,2.85,-0.00023423287453406047,1.5078914169108651e-6
2.95,2.9,-0.00022881257684680327,1.403629833052764e-6
2.95,2.95,-0.0002235568855287857,1.3059280684667239e-6
2.95,3.,-0.00021846264701418192,1.214506096950947e-6
2.95,3.25,-0.000195296920089695,8.411322186967262e-7
2.95,3.5,-0.00017565804279347631,5.803746643293984e-7
2.95,3.75,-0.00015911573503441906,4.002918028399576e-7
2.95,4.,-0.00014525897697979814,2.766305629897984e-7
2.95,4.25,-0.00013370869351650582,1.917944353251673e-7
2.95,4.5,-0.00012412338141542915,1.3339822301319283e-7
2.95,4.75,-0.00011620062250472906,9.338708740618288e-8
2.95,5.,-0.00010967615768225463,6.567397042628233e-8
2.95,5.25,-0.00010432154978734306,4.64513639576768e-8
2.95,5.5,-0.00009994109381099697,3.1026907556396975e-8
2.95,5.75,-0.00009636840289731012,1.2955794993741668e-8
2.95,6.,-0.00009346294706589589,1.694548814058761e-8
2.95,6.25,-0.00009110671857059919,1.1772976501420477e-8
2.95,6.5,-0.00008920112690562856,8.60373318420436e-9
2.95,6.75,-0.0000876641777872199,6.277161195022453e-9
2.95,7.,-0.00008642795749759852,4.536040496314715e-9
2.95,7.25,-0.00008543642229503102,3.3175057484382143e-9
2.95,7.5,-0.00008464347894369434,2.4593532765848636e-9
2.95,7.75,-0.00008401133444421376,1.8329726521597745e-9
2.95,8.,-0.00008350908901654972,1.2051010617739662e-9
2.95,8.25,-0.00008311154502979674,9.014249456194747e-10
2.95,8.5,-0.00008279820496313056,6.562490044382998e-10
2.95,8.75,-0.0000825524329539381,4.899305235865712e-10
2.95,9.,-0.00008236075657382886,3.664168018752568e-10
2.95,9.25,-0.00008221228784677992,2.0805658801706373e-10
2.95,9.5,-0.00008209824496898485,1.0274189588292335e-10
2.95,9.75,-0.00008201155856743923,7.507491414020066e-11
2.95,10.,-0.00008194654855957726,5.4973634721006484e-11
3.05,0.15,-0.001157634967973567,0.0004827283174661202
3.05,0.2,-0.0011016847898782701,0.00043866560463748437
3.05,0.25,-0.0010528954266722746,0.00039876949466016536
3.05,0.30000000000000004,-0.0010090732678727933,0.00036249336979950024
3.05,0.35,-0.0009689593402814833,0.0003293532021896088
3.05,0.4,-0.0009317484886773455,0.00029898693665974304
3.05,0.45000000000000007,-0.0008968878206732622,0.000271108128823897
3.05,0.5,-0.000863978388993304,0.0002454260915008609
3.05,0.55,-0.000832721770770706,0.00022171319020712556
3.05,0.6,-0.0008028885985873554,0.0001997318943446092
3.05,0.65,-0.0007742988243106587,0.000179338406867608
3.05,0.7000000000000001,-0.0007468087114013877,0.0001603662318953237
3.05,0.7500000000000001,-0.0007203019111987535,0.00014267569617739762
3.05,0.8,-0.0006946831373487388,0.00012613806766886924
3.05,0.8500000000000001,-0.000669873559122413,0.00011064326081352237
3.05,0.9,-0.0006458073702251001,0.00009610240291840018
3.05,0.9500000000000001,-0.0006224291844539177,0.00008241606852628987
3.05,1.,-0.0005996920272338845,0.00006950346557433272
3.05,1.05,-0.0005775557656258615,0.000057304980611029436
3.05,1.1,-0.0005559858668721596,0.00004574760685164311
3.05,1.15,-0.0005349524070223446,0.00003478743326604814
3.05,1.2,-0.0005144292725573627,0.000024351039378660852
3.05,1.25,-0.000494393512770663,0.000014416687562082958
3.05,1.3,-0.0004748248111692536,4.922984044612808e-6
3.05,1.35,-0.0004557050517237184,-4.161120867709751e-6
3.05,1.4,-0.000437017961333893,-0.000012868395840060843
3.05,1.45,-0.00041874881398781653,-0.000021231583732504852
3.05,1.5,-0.00040088418518363037,-0.00002927869530151096
3.05,1.55,-0.00040489673188771257,-0.000015552033208114755
3.05,1.6,-0.0004038345102477637,-7.013930818917003e-6
3.05,1.65,-0.0003984154316261941,-2.9578831962613432e-6
3.05,1.7,-0.0003914512314183485,-5.817257809260677e-7
3.05,1.75,-0.0003837449936071529,9.091372604247069e-7
3.05,1.8,-0.00037565616722862573,1.8669114120458221e-6
3.05,1.85,-0.0003673795172486164,2.479904510578146e-6
3.05,1.9,-0.0003590326845185536,2.8602909683367013e-6
3.05,1.95,-0.00035069181957384036,3.0796320048138417e-6
3.05,2.,-0.00034240856564082963,3.185792033184539e-6
3.05,2.0500000000000003,-0.0003342190767558638,3.2117219303086993e-6
3.05,2.1,-0.00032614920150947043,3.1809440108205027e-6
3.05,2.15,-0.00031821764981314083,3.1103039396656066e-6
3.05,2.2,-0.0003104380234229783,3.012137233641217e-6
3.05,2.25,-0.0003028201703695393,2.8955537877465545e-6
3.05,2.3,-0.0002953711186687859,2.7672978155869523e-6
3.05,2.35,-0.0002880957382563962,2.63238131350727e-6
3.05,2.4,-0.0002809972217008513,2.4945264000339343e-6
3.05,2.45,-0.00027407744073326516,2.356483763604441e-6
3.05,2.5,-0.0002673372156311763,2.220273467962836e-6
3.05,2.5500000000000003,-0.0002607765221508829,2.087350902128652e-6
3.05,2.6,-0.00025439465286373407,1.9587502349492896e-6
3.05,2.65,-0.00024819034463811744,1.835171269195168e-6
3.05,2.7,-0.00024216188060128857,1.7170068504292787e-6
3.05,2.75,-0.00023630717259421675,1.604709929347453e-6
3.05,2.8000000000000003,-0.00023062382852410463,1.4982044279893527e-6
3.05,2.85,-0.00022510920788546828,1.3975649972954095e-6
3.05,2.9,-0.0002197604679094789,1.3027172048355145e-6
3.05,2.95,-0.00021457460221287197,1.2135319633372753e-6
3.05,3.,-0.0002095484733855244,1.1298274963702495e-6
3.05,3.25,-0.0001866980663682669,7.857034443812497e-7
3.05,3.5,-0.0001673339468462555,5.434550182973035e-7
3.05,3.75,-0.00015102840940451766,3.7535982186541407e-7
3.05,4.,-0.0001373736512970569,2.5958293523931694e-7
3.05,4.25,-0.0001259941950133735,1.8002746436052651e-7
3.05,4.5,-0.00011655224370809516,1.2533463780416425e-7
3.05,4.75,-0.00010874898897416631,8.761289353769386e-8
3.05,5.,-0.00010232355121442304,6.160127224362185e-8
3.05,5.25,-0.00009705056733208074,4.3528598164615205e-8
3.05,5.5,-0.00009273706834146929,2.9002566240970973e-8
3.05,5.75,-0.00008921906163725232,2.0899734534099348e-8
3.05,6.,-0.00008635808427108593,1.58573515042905e-8
3.05,6.25,-0.00008403789346568345,1.0996535602052606e-8
3.05,6.5,-0.00008216139203219585,7.996145904589323e-9
3.05,6.75,-0.00008064783944867564,5.764565302315491e-9
3.05,7.,-0.0000794303677108515,4.224086175757874e-9
3.05,7.25,-0.00007845380030032994,3.0887177012014697e-9
3.05,7.5,-0.00007767275959694627,2.3020172285591074e-9
3.05,7.75,-0.00007705004051148333,1.7050715639746472e-9
3.05,8.,-0.00007655522435795638,1.119078661606255e-9
3.05,8.25,-0.00007616350579404568,8.148738475167224e-10
3.05,8.5,-0.00007585470614168456,6.074246770447402e-10
3.05,8.75,-0.00007561244791648622,4.536649765162111e-10
3.05,9.,-0.00007542346749239698,2.5183045820648294e-10
3.05,9.25,-0.0000752770451946934,1.963751891946499e-10
3.05,9.5,-0.00007516453454132631,9.368587437948162e-11
3.05,9.75,-0.00007507897470561967,6.850570729178412e-11
3.05,10.,-0.00007501477247179742,5.0200493637237234e-11
3.15,0.15,-0.0011402124870319751,0.0004615885657772265
3.15,0.2,-0.0010858831929120246,0.0004200383593946426
3.15,0.25,-0.0010383137409499593,0.0003823023969234602
3.15,0.30000000000000004,-0.000995470955987808,0.00034801334199067936
3.15,0.35,-0.000956182283945779,0.0003167071124240943
3.15,0.4,-0.0009196941809987611,0.0002880435912395356
3.15,0.45000000000000007,-0.0008854867081200279,0.0002617127759552808
3.15,0.5,-0.0008531829310869632,0.00023746989619132268
3.15,0.55,-0.0008224995967056462,0.00021508468263653708
3.15,0.6,-0.0007932180155237417,0.0001943585959026619
3.15,0.65,-0.0007651657594953178,0.00017515527319133986
3.15,0.7000000000000001,-0.0007382045710465245,0.00015728717117641515
3.15,0.7500000000000001,-0.0007122220483537158,0.00014062634962546414
3.15,0.8,-0.0006871257370402217,0.0001250870956715195
3.15,0.8500000000000001,-0.0006628388167651841,0.00011053368643905057
3.15,0.9,-0.0006392968805202184,0.00009688302439587397
3.15,0.9500000000000001,-0.0006164454840008102,0.00008405050794190892
3.15,1.,-0.0005942382510214682,0.00007196162670559155
3.15,1.05,-0.000572635388895498,0.00006054710038681593
3.15,1.1,-0.0005516025116052698,0.000049754134779428556
3.15,1.15,-0.0005311096977297735,0.000039522969018289064
3.15,1.2,-0.0005111307299103566,0.000029804026601346588
3.15,1.25,-0.0004916424764080355,0.000020553453789819934
3.15,1.3,-0.0004726243850662163,0.000011731845172619241
3.15,1.35,-0.0004540580670323344,3.3026751800651266e-6
3.15,1.4,-0.00043592695275090004,-4.766280511390932e-6
3.15,1.45,-0.00041821600657543926,-0.000012505134910244329
3.15,1.5,-0.0004009114892353917,-0.00001994426451368801
3.15,1.55,-0.00038400075959559385,-0.000027103767684766777
3.15,1.6,-0.0003868218418664984,-0.000014659362761962867
3.15,1.65,-0.00038509220684223845,-6.901040333551678e-6
3.15,1.7,-0.0003794614703058136,-3.188431149348046e-6
3.15,1.75,-0.00037246270867832414,-9.958594168926315e-7
3.15,1.8,-0.00036481916744092344,3.9351852285313474e-7
3.15,1.85,-0.00035685428009100777,1.2975203348614996e-6
3.15,1.9,-0.00034874303486360424,1.8867145322989855e-6
3.15,1.95,-0.00034059088972019855,2.262507778154647e-6
3.15,2.,-0.0003324658939300942,2.489831070510095e-6
3.15,2.0500000000000003,-0.00032441400030545545,2.612180950828521e-6
3.15,2.1,-0.0003164671979417778,2.6595655685292003e-6
3.15,2.15,-0.00030864818813864986,2.653483487878236e-6
3.15,2.2,-0.00030097324162662084,2.6093636860621567e-6
3.15,2.25,-0.000293454031050289,2.5385108710736974e-6
3.15,2.3,-0.0002860988535698043,2.449357015103261e-6
3.15,2.35,-0.00027891347385573795,2.3482473485034942e-6
3.15,2.4,-0.00027190172180238485,2.2397068536174846e-6
3.15,2.45,-0.0002650659266425295,2.127285068492834e-6
3.15,2.5,-0.0002584072389237635,2.0135864298031917e-6
3.15,2.5500000000000003,-0.0002519258737676751,1.9005390312702404e-6
3.15,2.6,-0.00024562129770331167,1.7895534937991124e-6
3.15,2.65,-0.0002394923742905753,1.6816477433515909e-6
3.15,2.7,-0.00023353747913859002,1.57751932101691e-6
3.15,2.75,-0.0002277545918470123,1.4776946899678766e-6
3.15,2.8000000000000003,-0.00022214137030381823,1.382429307480212e-6
3.15,2.85,-0.0002166952113207622,1.291899060603687e-6
3.15,2.9,-0.0002114133005638327,1.2061653649839826e-6
3.15,2.95,-0.00020629265400329435,1.1252100965145268e-6
3.15,3.,-0.00020133015257626488,1.0489514285245277e-6
3.15,3.25,-0.00017877453066686508,7.329380797995279e-7
3.15,3.5,-0.00015966765465226805,5.086962139163817e-7
3.15,3.75,-0.00014358412058068578,3.5172158479833946e-7
3.15,4.,-0.00013011901231559033,2.4343037424779984e-7
3.15,4.25,-0.00011890011793426022,1.686270440640948e-7
3.15,4.5,-0.00010959303673467218,1.1751465008554072e-7
3.15,4.75,-0.00010190229111159136,8.215974503525078e-8
3.15,5.,-0.00009557013612998126,5.7736069568201315e-8
3.15,5.25,-0.00009037407146447907,4.078303789258964e-8
3.15,5.5,-0.0000861236841025505,2.7104945826759812e-8
3.15,5.75,-0.00008265722376769157,1.951332616366777e-8
3.15,6.,-0.00007983816736891722,1.4829585078478778e-8
3.15,6.25,-0.00007755193133079204,1.0229206043842198e-8
3.15,6.5,-0.00007570282429557504,7.3394419449585805e-9
3.15,6.75,-0.00007421128746994963,5.3666429794833794e-9
3.15,7.,-0.00007301143948407856,3.93232702698915e-9
3.15,7.25,-0.00007204892274951299,2.873822493100779e-9
3.15,7.5,-0.00007127903589739074,2.1403144891715513e-9
3.15,7.75,-0.0000706651297406345,1.5849904124907391e-9
3.15,8.,-0.00007017724071496925,1.0387776021303363e-9
3.15,8.25,-0.0000697909347288886,7.538064033922338e-10
3.15,8.5,-0.00006948633493133446,5.621138543239305e-10
3.15,8.75,-0.0000692473084699638,4.1998146995715635e-10
3.15,9.,-0.00006906078942667894,2.372098542710501e-10
3.15,9.25,-0.00006891621748018284,1.8499658491839995e-10
3.15,9.5,-0.00006880507425685215,8.559603703996513e-11
3.15,9.75,-0.00006872050166261559,6.263551222823738e-11
3.15,10.,-0.00006865698866273146,4.593380192809311e-11
3.25,0.15,-0.001123962259898085,0.00044152647583850643
3.25,0.2,-0.00107111095705877,0.00040220007579371887
3.25,0.25,-0.0010246500112113814,0.0003665318693579317
3.25,0.30000000000000004,-0.0009826936934104011,0.0003340934041625712
3.25,0.35,-0.0009441489710931621,0.00030448574024450606
3.25,0.4,-0.0009083098608938763,0.0002773858561995425
3.25,0.45000000000000007,-0.0008746868403930365,0.0002524815933104649
3.25,0.5,-0.0008429233298542633,0.0002295660924135595
3.25,0.55,-0.0008127501292318793,0.0002084127920010219
3.25,0.6,-0.000783958460897875,0.0001888542944109234
3.25,0.65,-0.0007563829850689312,0.00017071274697296672
3.25,0.7000000000000001,-0.0007298905521828027,0.00015386900654737305
3.25,0.7500000000000001,-0.0007043724489138811,0.00013817595936766282
3.25,0.8,-0.000679738874534327,0.00012353266234555566
3.25,0.8500000000000001,-0.0006559148981971129,0.00010984186007542576
3.25,0.9,-0.0006328374327960064,0.00009700538686258195
3.25,0.9500000000000001,-0.0006104529266401972,0.00008495606861869099
3.25,1.,-0.0005887155744679864,0.00007362206789432023
3.25,1.05,-0.0005675859121310404,0.00006292588337150358
3.25,1.1,-0.0005470296999078341,0.000052823144778043306
3.25,1.15,-0.0005270170264048111,0.00004325258833529414
3.25,1.2,-0.0005075215833833991,0.00003418471155239202
3.25,1.25,-0.0004885200746415995,0.000025560327008996805
3.25,1.3,-0.00046999173115674513,0.000017348502350493164
3.25,1.35,-0.0004519179112508594,9.507928449029859e-6
3.25,1.4,-0.00043428176935074794,2.015402439516675e-6
3.25,1.45,-0.0004170679804958474,-5.161670114932565e-6
3.25,1.5,-0.00040026251044772274,-0.000012050238217755087
3.25,1.55,-0.0003838524233166323,-0.000018669659046282683
3.25,1.6,-0.00036782572021119804,-0.000025045745929884824
3.25,1.65,-0.00036960350671780246,-0.000013764978924474182
3.25,1.7,-0.0003673016107933943,-6.717231039598745e-6
3.25,1.75,-0.00036150773236059107,-3.3219463127602262e-6
3.25,1.8,-0.0003545044791528479,-1.3020307954992433e-6
3.25,1.85,-0.0003469432938766625,-1.0739035726816098e-8
3.25,1.9,-0.0003391152049598078,8.390676974519566e-7
3.25,1.95,-0.00033117740151158504,1.4014131947645862e-6
3.25,2.,-0.000323224376224695,1.7682709402221629e-6
3.25,2.0500000000000003,-0.00031531688830959293,1.9984867155595828e-6
3.25,2.1,-0.0003074957725703533,2.131528230797967e-6
3.25,2.15,-0.00029978927523745697,2.194803869345289e-6
3.25,2.2,-0.0002922172725851487,2.207844079678441e-6
3.25,2.25,-0.0002847938492642712,2.184846028732766e-6
3.25,2.3,-0.0002775289522512296,2.1342153369517647e-6
3.25,2.35,-0.0002704294945366691,2.069421692421484e-6
3.25,2.4,-0.0002635001162438254,1.9906104679185657e-6
3.25,2.45,-0.00025674372434506725,1.9039824554628344e-6
3.25,2.5,-0.0002501618846715339,1.8128054242970968e-6
3.25,2.5500000000000003,-0.00024375511265064645,1.7195297036619707e-6
3.25,2.6,-0.0002375230929374387,1.6259870088946985e-6
3.25,2.65,-0.00023146484806091353,1.533506058545343e-6
3.25,2.7,-0.00022557886982557625,1.4431624822839814e-6
3.25,2.75,-0.0002198632230456755,1.3555757939844623e-6
3.25,2.8000000000000003,-0.00021431562841291008,1.2712761990333254e-6
3.25,2.85,-0.0002089335294074911,1.190586245698776e-6
3.25,2.9,-0.00020371414685105746,1.1137011060217777e-6
3.25,2.95,-0.0001986545237752444,1.040717737753403e-6
3.25,3.,-0.00019375156261778183,9.716590144771592e-7
3.25,3.25,-0.0001714719566990471,6.827082012488158e-7
3.25,3.5,-0.0001526062734495197,4.751156999399425e-7
3.25,3.75,-0.00013673118723859265,3.293510089130193e-7
3.25,4.,-0.0001234443785334836,2.2816099690960937e-7
3.25,4.25,-0.00011237660351202269,1.5811296556839864e-7
3.25,4.5,-0.00010319657702593203,1.1019102426497972e-7
3.25,4.75,-0.00009561189861628582,7.917349216456072e-8
3.25,5.,-0.00008936773458416414,5.410906880572771e-8
3.25,5.25,-0.00008424425406096769,3.818805788076613e-8
3.25,5.5,-0.00008005343494194201,1.525336406192775e-8
3.25,5.75,-0.00007663562977348926,1.8211692512273402e-8
3.25,6.,-0.00007385613838312387,1.3854124505783714e-8
3.25,6.25,-0.00007160193903349184,9.381431780941876e-9
3.25,6.5,-0.00006977866558665703,6.829615760705092e-9
3.25,6.75,-0.00006830787455212101,4.9954355040807575e-9
3.25,7.,-0.00006712461667797477,3.658648311421391e-9
3.25,7.25,-0.00006617530871721688,2.6865965059997676e-9
3.25,7.5,-0.00006541588919141583,1.9887243699165565e-9
3.25,7.75,-0.0000648102352392815,1.2908343863205982e-9
3.25,8.,-0.0000643288144126486,9.63897410646104e-10
3.25,8.25,-0.00006394754442264658,6.972400600673348e-10
3.25,8.5,-0.0000636468345137049,5.201086708940626e-10
3.25,8.75,-0.0000634107837567164,3.887303142682992e-10
3.25,9.,-0.00006322651368524098,2.2306361255721233e-10
3.25,9.25,-0.00006308361506089034,1.0724986120014789e-10
3.25,9.5,-0.00006297369095296977,7.835589636981041e-11
3.25,9.75,-0.00006288998062980785,5.737987537370037e-11
3.25,10.,-0.00006282705091147404,4.2112239043157196e-11
3.35,0.15,-0.0011088216616884175,0.0004224973505968757
3.35,0.2,-0.0010573175619308334,0.0003852281592076536
3.35,0.25,-0.0010118635030888761,0.00035147142642200156
3.35,0.30000000000000004,-0.0009707092403562138,0.0003207377378857503
3.35,0.35,-0.0009328349012844091,0.00029268501888413513
3.35,0.4,-0.0008975783195928265,0.00026701103162642733
3.35,0.45000000000000007,-0.000864478038064115,0.00024343528236322955
3.35,0.5,-0.000833196288933378,0.00022174905000896434
3.35,0.55,-0.0008034768829072156,0.00020174409254794187
3.35,0.6,-0.0007751202355175756,0.00018324529908109774
3.35,0.65,-0.0007479675936263771,0.00016610318333535137
3.35,0.7000000000000001,-0.0007218905634526637,0.0001501910257830499
3.35,0.7500000000000001,-0.0006967838728540928,0.00013537926094901417
3.35,0.8,-0.0006725602022288374,0.00012157755487222943
3.35,0.8500000000000001,-0.0006491463916158079,0.00010867738785727684
3.35,0.9,-0.0006264805943496664,0.00009658812838849243
3.35,0.9500000000000001,-0.0006045101004334303,0.0000852568699682368
3.35,1.,-0.0005831896454334683,0.00007460250725204083
3.35,1.05,-0.0005624800787946866,0.0000645682429491921
3.35,1.1,-0.0005423473030927263,0.000055098492763602986
3.35,1.15,-0.0005227614207741182,0.000046143662618430294
3.35,1.2,-0.0005036960419976513,0.000037659214596849296
3.35,1.25,-0.00048512771907952365,0.000029607393878898318
3.35,1.3,-0.0004670354814946411,0.000021941320329531928
3.35,1.35,-0.0004494004514958365,0.000014639748428673088
3.35,1.4,-0.0004322055249028247,7.668916863319813e-6
3.35,1.45,-0.00041543510495957133,1.0002275419908075e-6
3.35,1.5,-0.00039907487968666706,-5.388280079356405e-6
3.35,1.55,-0.00038311163508754586,-0.000011524311829961165
3.35,1.6,-0.0003675330980604322,-0.00001742422472830209
3.35,1.65,-0.00035232780403308,-0.000023107043938063333
3.35,1.7,-0.00035319447048084746,-0.000012882344642667733
3.35,1.75,-0.00035040491475917137,-6.481722223551601e-6
3.35,1.8,-0.00034449071992761094,-3.379082762935688e-6
3.35,1.85,-0.0003375092541996078,-1.5209012149482344e-6
3.35,1.9,-0.00033004735887158905,-3.235049524291981e-7
3.35,1.95,-0.00032236689735340294,4.725029699623423e-7
3.35,2.,-0.0003146090367274277,1.0060986248140009e-6
3.35,2.0500000000000003,-0.0003068583999297848,1.3608638624179603e-6
3.35,2.1,-0.00029916918673053415,1.590055936691358e-6
3.35,2.15,-0.00029157762988809037,1.729443338515811e-6
3.35,2.2,-0.00028410861343908836,1.8040637585548035e-6
3.35,2.25,-0.00027677947937389626,1.8316808334441909e-6
3.35,2.3,-0.0002696023546194794,1.825302261435611e-6
3.35,2.35,-0.0002625856440047693,1.7943118027862305e-6
3.35,2.4,-0.0002557350266695985,1.7459407995053483e-6
3.35,2.45,-0.0002490541432770291,1.685515799698656e-6
3.35,2.5,-0.00024254508335176575,1.6170498542212642e-6
3.35,2.5500000000000003,-0.00023620873924362957,1.5435849880976308e-6
3.35,2.6,-0.00023004506862599943,1.467420035966083e-6
3.35,2.65,-0.00022405329275735286,1.390258677465392e-6
3.35,2.7,-0.00021823204867368033,1.3134716626481938e-6
3.35,2.75,-0.00021257950771917162,1.237940822837512e-6
3.35,2.8000000000000003,-0.00020709346906604216,1.164611316856461e-6
3.35,2.85,-0.0002017714343676291,1.09330451870238e-6
3.35,2.9,-0.00019661066798166011,1.0250408392684747e-6
3.35,2.95,-0.0001916082460163548,9.598009096445153e-7
3.35,3.,-0.00018676109661680638,8.977268265880937e-7
3.35,3.25,-0.00016474033707896934,6.348644842705804e-7
3.35,3.5,-0.00014610112030560965,4.4351721266807547e-7
3.35,3.75,-0.0001304220229804416,3.081288315618443e-7
3.35,4.,-0.00011730306906256223,2.1371385142016108e-7
3.35,4.25,-0.00010637771650369115,1.4842045846437694e-7
3.35,4.5,-0.00009731754181136601,1.0328553036814355e-7
3.35,4.75,-0.00008983299079710368,7.216925520863934e-8
3.35,5.,-0.0000836719368627833,5.068036191538047e-8
3.35,5.25,-0.00007861704148935008,3.299928001801499e-8
3.35,5.5,-0.00007448252193595813,2.3165026221349215e-8
3.35,5.75,-0.00007111070527903378,1.7730863884261416e-8
3.35,6.,-0.00006836860657743331,1.2696350326724744e-8
3.35,6.25,-0.00006614467616911797,9.132604898056253e-9
3.35,6.5,-0.00006434579874721759,6.3586313958202125e-9
3.35,6.75,-0.00006289458477713582,4.647647109006013e-9
3.35,7.,-0.00006172696674349855,3.4199425209087073e-9
3.35,7.25,-0.0000607900945120403,2.4961044449504617e-9
3.35,7.5,-0.00006004051285915524,1.846809411954896e-9
3.35,7.75,-0.00005944259788064038,1.1975171467241887e-9
3.35,8.,-0.000058967226025392026,8.660898407958015e-10
3.35,8.25,-0.00005859064880375535,6.448847365131665e-10
3.35,8.5,-0.00005829354699199521,4.811999194834042e-10
3.35,8.75,-0.000058060239819354706,3.5976038811956317e-10
3.35,9.,-0.00005787802677778635,2.0943696587118546e-10
3.35,9.25,-0.000057736642058370017,9.829297426444845e-11
3.35,9.5,-0.000057627804007243855,7.186295197694585e-11
3.35,9.75,-0.00005754484428951152,5.2664512101329233e-11
3.35,10.,-0.00005748240358202997,3.868188899074955e-11
3.45,0.15,-0.0010947288609810606,0.0004044308334815208
3.45,0.2,-0.0010444522609027761,0.00036907777038207453
3.45,0.25,-0.0009999123681585617,0.00033703817425622534
3.45,0.30000000000000004,-0.0009594834248536665,0.0003079002615542987
3.45,0.35,-0.0009222128528267484,0.00028131240644867727
3.45,0.4,-0.0008874788446456737,0.000256969683549746
3.45,0.45000000000000007,-0.0008548458313714739,0.00023462111983769344
3.45,0.5,-0.0008239934246697555,0.00021405260377962325
3.45,0.55,-0.0007946774745154558,0.0001951163842519076
3.45,0.6,-0.0007667069170912476,0.00017760518678132582
3.45,0.65,-0.0007399291142407007,0.0001613778532215921
3.45,0.7000000000000001,-0.0007142200948746186,0.00014633956077197757
3.45,0.7500000000000001,-0.0006894777925284466,0.00013234918298533752
3.45,0.8,-0.000665617203010085,0.00011930390957630541
3.45,0.8500000000000001,-0.0006425668220146828,0.00010707918407701605
3.45,0.9,-0.0006202659648986476,0.00009573833974066924
3.45,0.9500000000000001,-0.0005986627119027794,0.00008505755352860927
3.45,1.,-0.0005777123077483184,0.00007503289245073424
3.45,1.05,-0.0005573758982883814,0.00006560249372183544
3.45,1.1,-0.0005376195217631299,0.000056707132107016106
3.45,1.15,-0.0005184132954345163,0.00004830827565496126
3.45,1.2,-0.0004997307542290694,0.000040359201263888704
3.45,1.25,-0.0004815483090788703,0.00003282486279242722
3.45,1.3,-0.000463844800523531,0.000025662570023165794
3.45,1.35,-0.00044660112883561007,0.000018848729912439863
3.45,1.4,-0.0004297999461267969,0.000012351480211405326
3.45,1.45,-0.00041342539902371086,6.144097426850361e-6
3.45,1.5,-0.00039746291287053097,2.0104876036696698e-7
3.45,1.55,-0.00038189901022877415,-5.490417161267203e-6
3.45,1.6,-0.0003667211578474056,-0.000010957679928646125
3.45,1.65,-0.0003519176373729254,-0.000016218060811889947
3.45,1.7,-0.0003374774359338212,-0.000021288004139857948
3.45,1.75,-0.00033755087463145937,-0.0000120214544067385
3.45,1.8,-0.00033434883612292143,-6.21006895404466e-6
3.45,1.85,-0.00032835205434937327,-3.3767188371233194e-6
3.45,1.9,-0.00032141525686542056,-1.6694709889485669e-6
3.45,1.95,-0.00031406714197344305,-5.614212266396657e-7
3.45,2.,-0.00030654331744095253,1.8166042846102766e-7
3.45,2.0500000000000003,-0.0002989705259720327,6.857528014704638e-7
3.45,2.1,-0.00029142450671284267,1.0261632023513727e-6
3.45,2.15,-0.00028395355816376844,1.2512776474817933e-6
3.45,2.2,-0.0002765897761722325,1.3936745801329422e-6
3.45,2.25,-0.0002693550259199374,1.4760070855657876e-6
3.45,2.3,-0.0002622643774077275,1.5145160031452003e-6
3.45,2.35,-0.00025532820585507103,1.5210131153546016e-6
3.45,2.4,-0.00024855353947749815,1.504232715532816e-6
3.45,2.45,-0.0002419449590958819,1.4707060887234036e-6
3.45,2.5,-0.00023550521863066671,1.4253618484215001e-6
3.45,2.5500000000000003,-0.0002292356851328877,1.37191505056864e-6
3.45,2.6,-0.00022313665837055293,1.3131892944648338e-6
3.45,2.65,-0.000217207607798696,1.2513070764185656e-6
3.45,2.7,-0.00021144735149605166,1.188329620580616e-6
3.45,2.75,-0.00020585419347268766,1.1243670046939673e-6
3.45,2.8000000000000003,-0.00020042603055420844,1.0613907882878063e-6
3.45,2.85,-0.00019516043665699308,9.999375401095745e-7
3.45,2.9,-0.00019005473000573213,9.398948776228894e-7
3.45,2.95,-0.00018510602730292987,8.822120009838348e-7
3.45,3.,-0.0001803112877905023,8.269113839384464e-7
3.45,3.25,-0.00015853365821329169,5.892883248599494e-7
3.45,3.5,-0.0001401073830418391,4.135135563603041e-7
3.45,3.75,-0.00012461281028992583,2.880328258860333e-7
3.45,4.,-0.0001116520881613818,2.0006750103848214e-7
3.45,4.25,-0.00010086113828615821,1.3904056967337336e-7
3.45,4.5,-0.00009191416902584364,9.677238926015619e-8
3.45,4.75,-0.00008452426214175133,6.762114091995997e-8
3.45,5.,-0.00007844181141772941,4.662628749692614e-8
3.45,5.25,-0.00007345180822212143,3.080826829090469e-8
3.45,5.5,-0.00006937056986300595,2.36855643466076e-8
3.45,5.75,-0.00006604227980373512,1.6555835548562217e-8
3.45,6.,-0.00006333556902843662,1.1840714225379084e-8
3.45,6.25,-0.00006114027707840905,8.512918303198473e-9
3.45,6.5,-0.00005936447073409007,5.916159530127514e-9
3.45,6.75,-0.000057931757680251485,4.3221857494289305e-9
3.45,7.,-0.000056778905512543146,3.1779691459101573e-9
3.45,7.25,-0.00005585375903409443,2.3179709764304963e-9
3.45,7.5,-0.000055113438118566185,1.866466262321069e-9
3.45,7.75,-0.00005452279245856602,1.1106702168351768e-9
3.45,8.,-0.00005405308680714858,8.008434748278713e-10
3.45,8.25,-0.00005368088978614662,5.964554971210926e-10
3.45,8.5,-0.000053387140204074244,4.451815897258543e-10
3.45,8.75,-0.000053156366544092005,3.329224991527194e-10
3.45,9.,-0.000052976037459191364,1.9636325162728733e-10
3.45,9.25,-0.00005283602347956577,9.024669264656986e-11
3.45,9.5,-0.0000527281525180399,6.602727899477322e-11
3.45,9.75,-0.0000526458440404505,4.8424278990951905e-11
3.45,10.,-0.000052583808882400955,3.5595491574354383e-11
3.55,0.15,-0.0010816233551660072,0.0003872439842528585
3.55,0.2,-0.0010324646785781432,0.0003536798446961032
3.55,0.25,-0.0009887543383581597,0.00032326860337770027
3.55,0.30000000000000004,-0.0009489809292763965,0.00029560740738661167
3.55,0.35,-0.0009122537636336182,0.0002703546445418883
3.55,0.4,-0.0008779882008754108,0.0002472653614223279
3.55,0.45000000000000007,-0.0008457725459354675,0.0002260471127124462
3.55,0.5,-0.0008153024611682064,0.00020654718739485448
3.55,0.55,-0.0007863449318290627,0.0001885722587104833
3.55,0.6,-0.0007587167867085815,0.00017197318390374495
3.55,0.65,-0.0007322710603246645,0.00015660689796451275
3.55,0.7000000000000001,-0.0007068878903685712,0.00014235162158864588
3.55,0.7500000000000001,-0.0006824681927893835,0.00012910777580964759
3.55,0.8,-0.0006589291205634012,0.00011677494509822802
3.55,0.8500000000000001,-0.0006362007139779294,0.00010527240211746086
3.55,0.9,-0.0006142233738704065,0.00009452038981836407
3.55,0.9500000000000001,-0.0005929459195758473,0.00008445231132550525
3.55,1.,-0.0005723240725469015,0.00007500223853584365
3.55,1.05,-0.0005523192564092878,0.00006612090168308564
3.55,1.1,-0.000532897636543332,0.000057755447227525025
3.55,1.15,-0.0005140293438537759,0.000049863584664279915
3.55,1.2,-0.0004956878421327863,0.00004240453089185143
3.55,1.25,-0.00047784940872263237,0.000035340184799511004
3.55,1.3,-0.00046049270552581595,0.000028639829736091583
3.55,1.35,-0.0004435984227335744,0.000022270317569917752
3.55,1.4,-0.000427148981567322,0.000016203114577386757
3.55,1.45,-0.0004111282852602889,0.000010415996068684945
3.55,1.5,-0.0003955215097282685,4.887239487025882e-6
3.55,1.55,-0.0003803149270814577,-4.092930759363924e-7
3.55,1.6,-0.00036549575644900545,-5.487253633949113e-6
3.55,1.65,-0.0003510520376208717,-0.00001036569776946127
3.55,1.7,-0.00033697252382736473,-0.000015061824463926353
3.55,1.75,-0.000323246590626492,-0.0000195871289266325
3.55,1.8,-0.00032263192685255964,-0.000011189707588299738
3.55,1.85,-0.00031908415932787763,-5.914214187628826e-6
3.55,1.9,-0.00031303795553136427,-3.3286072861081527e-6
3.55,1.95,-0.00030616566121378257,-1.7618097051839499e-6
3.55,2.,-0.0002989436277040163,-7.382804496297926e-7
3.55,2.0500000000000003,-0.00029158382100189493,-4.637769733469065e-8
3.55,2.1,-0.0002841999963514243,4.2773662791117635e-7
3.55,2.15,-0.0002768598967451115,7.523300517590578e-7
3.55,2.2,-0.0002696065124296004,9.71163974616818e-7
3.55,2.25,-0.00026246822169254195,1.1138608562164583e-6
3.55,2.3,-0.00025546418053170396,1.2010207217670122e-6
3.55,2.35,-0.00024860742357661326,1.247417350447289e-6
3.55,2.4,-0.00024190676018277365,1.2638338253948976e-6
3.55,2.45,-0.0002353679912417676,1.2582656387344457e-6
3.55,2.5,-0.00022899472143458712,1.2367047511165682e-6
3.55,2.5500000000000003,-0.00022278891948951108,1.2036865314539956e-6
3.55,2.6,-0.0002167513154847951,1.1625759726192897e-6
3.55,2.65,-0.00021088168937089945,1.1160692240141695e-6
3.55,2.7,-0.00020517908486446712,1.0661959055563506e-6
3.55,2.75,-0.00019964197091005615,1.014414607640999e-6
3.55,2.8000000000000003,-0.00019426836552391814,9.619052308279118e-7
3.55,2.85,-0.0001890559321409972,9.095395414858171e-7
3.55,2.9,-0.00018400205552465443,8.57970331121546e-7
3.55,2.95,-0.0001791039022550542,8.076767042679734e-7
3.55,3.,-0.0001743584694199447,7.590043020832638e-7
3.55,3.25,-0.00015280957749254058,5.458266655263314e-7
3.55,3.5,-0.00013458381125310806,3.8500890434564855e-7
3.55,3.75,-0.00011926320278046752,2.6900119966705464e-7
3.55,4.,-0.00010645183660159474,1.8681428914487578e-7
3.55,4.25,-0.00009578788560932273,1.3014853312580854e-7
3.55,4.5,-0.00008694798203046956,9.06363407472471e-8
3.55,4.75,-0.00007964765184636456,6.332695839199039e-8
3.55,5.,-0.00007363963826224495,4.4425564946117945e-8
3.55,5.25,-0.00006871111333278052,2.8753216488482374e-8
3.55,5.5,-0.00006468036618279724,2.2163875145611643e-8
3.55,5.75,-0.000061393327725775,1.5723590051137004e-8
3.55,6.,-0.00005872015317302916,1.126483550969342e-8
3.55,6.25,-0.00005655199465689639,8.091221285981402e-9
3.55,6.5,-0.00005479803743273912,5.5024719993899875e-9
3.55,6.75,-0.00005338283386163324,4.017947730658531e-9
3.55,7.,-0.00005224394344291917,2.9518953225115023e-9
3.55,7.25,-0.00005132987052208002,2.1515840364786168e-9
3.55,7.5,-0.00005059828117003608,1.7335582056497451e-9
3.55,7.75,-0.00005001447514651085,1.2456367607169413e-9
3.55,8.,-0.000049550086398638886,7.405595587445506e-10
3.55,8.25,-0.000049181985172273345,5.516767872198016e-10
3.55,8.5,-0.00004889135577971884,4.1185401919126893e-10
3.55,8.75,-0.000048662925839251194,2.3593640096372746e-10
3.55,9.,-0.000048484325003212194,1.1366173087901284e-10
3.55,9.25,-0.00004834555356510969,8.30021498852019e-11
3.55,9.5,-0.000048238543711139345,6.077016938711016e-11
3.55,9.75,-0.00004815679844984997,4.46021855110253e-11
3.55,10.,-0.00004809509535203674,3.281172166922589e-11
3.65,0.15,-0.0010694463135478196,0.00037091824074892777
3.65,0.2,-0.0010213052794085615,0.0003390311863312929
3.65,0.25,-0.0009783472722588486,0.00031012464639618674
3.65,0.30000000000000004,-0.0009391659154571279,0.0002838293442496366
3.65,0.35,-0.0009029274384575974,0.00025983252201333814
3.65,0.4,-0.0008690814213908779,0.00023786805858528638
3.65,0.45000000000000007,-0.0008372381813893308,0.00021772680037034791
3.65,0.5,-0.0008071082000699163,0.0001991987041215866
3.65,0.55,-0.000778468757936969,0.0001821378598358069
3.65,0.6,-0.0007511439909768789,0.00016638108815598995
3.65,0.65,-0.0007249921925071501,0.00015180219036029852
3.65,0.7000000000000001,-0.0006998973140325773,0.00013828749322495368
3.65,0.7500000000000001,-0.0006757630430701795,0.00012574295055386303
3.65,0.8,-0.0006525085393894568,0.00011406729921364109
3.65,0.8500000000000001,-0.0006300652815145155,0.00010317744657872135
3.65,0.9,-0.0006083746817222166,0.00009301394467176613
3.65,0.9500000000000001,-0.0005873862482534796,0.00008349887296079652
3.65,1.,-0.0005670561467619804,0.00007458610724515294
3.65,1.05,-0.0005473460591859004,0.00006621153648136697
3.65,1.1,-0.0005282222682244917,0.00005833366158248079
3.65,1.15,-0.0005096549156625214,0.000050910225752054676
3.65,1.2,-0.0004916173965014211,0.000043897812012815484
3.65,1.25,-0.0004740858604615145,0.00003726662067394702
3.65,1.3,-0.00045703879927334363,0.00003097897623014433
3.65,1.35,-0.00044045670315232097,0.000025020136642056124
3.65,1.4,-0.0004243217735248255,0.0000193422705076601
3.65,1.45,-0.00040861768182389835,0.000013939390116337702
3.65,1.5,-0.0003933293662588265,8.780963778979916e-6
3.65,1.55,-0.0003784428600646008,3.847598033752259e-6
3.65,1.6,-0.0003639451459800173,-8.754196308933008e-7
3.65,1.65,-0.000349824032677497,-5.409134195313663e-6
3.65,1.7,-0.0003360680496381764,-9.764746709992988e-6
3.65,1.75,-0.0003226663575804288,-0.000013958656952720093
3.65,1.8,-0.0003096086720439043,-0.000018001400708658386
3.65,1.85,-0.00030839961140982197,-0.000010391850468602012
3.65,1.9,-0.000304565335600233,-5.604169181869885e-6
3.65,1.95,-0.0002984987860063479,-3.2459037550932506e-6
3.65,2.,-0.0002917081008065882,-1.809489254883537e-6
3.65,2.0500000000000003,-0.0002846224891099255,-8.65534913986111e-7
3.65,2.1,-0.0002774326247057019,-2.2285828128683393e-7
3.65,2.15,-0.0002702405682274169,2.2150107032635436e-7
3.65,2.2,-0.00026310686583944884,5.292977976899716e-7
3.65,2.25,-0.0002560697339321348,7.402799282056117e-7
3.65,2.3,-0.0002491542113335025,8.812419207878124e-7
3.65,2.35,-0.000242377024158639,9.709332580802848e-7
3.65,2.4,-0.00023574938510423555,1.0227987200678323e-6
3.65,2.45,-0.00022927870528482202,1.0466747212761816e-6
3.65,2.5,-0.0002229696928822543,1.0498653699938533e-6
3.65,2.5500000000000003,-0.0002168250865535255,1.0378414363350612e-6
3.65,2.6,-0.00021084616130063612,1.01481611932086e-6
3.65,2.65,-0.00020503308717674624,9.838919819422746e-7
3.65,2.7,-0.00019938518973864093,9.475613056141876e-7
3.65,2.75,-0.0001939011430813875,9.076356182620405e-7
3.65,2.8000000000000003,-0.0001885791154989644,8.655447901425358e-7
3.65,2.85,-0.00018341688115061747,8.223843233785822e-7
3.65,2.9,-0.0001784119068754855,7.789753444684101e-7
3.65,2.95,-0.00017356142053348523,7.35945697400163e-7
3.65,3.,-0.00016886246540496756,6.937589035906739e-7
3.65,3.25,-0.00014752912895882862,5.043478723926696e-7
3.65,3.5,-0.00012949243398469674,3.5792948179487276e-7
3.65,3.75,-0.00011433605260601648,2.5096964159591743e-7
3.65,4.,-0.00010166584698489807,1.750130991039862e-7
3.65,4.25,-0.00009112205232294062,1.2181044958434976e-7
3.65,4.5,-0.0000823835365232251,8.486747406317107e-8
3.65,4.75,-0.00007516809490812386,5.928597191744557e-8
3.65,5.,-0.00006923066342987146,4.157453199501277e-8
3.65,5.25,-0.00006436045765927499,1.6937272029934457e-8
3.65,5.5,-0.00006037762036886542,2.0658236989887788e-8
3.65,5.75,-0.000057129729351667536,1.4710340108338763e-8
3.65,6.,-0.00005448837926721473,1.0507800715452804e-8
3.65,6.25,-0.0000523459639235215,7.542742968584472e-9
3.65,6.5,-0.00005061272811158755,5.231802974883597e-9
3.65,6.75,-0.00004921412014694089,3.733830964899876e-9
3.65,7.,-0.00004808845134170684,2.740892211287806e-9
3.65,7.25,-0.000047184852724804126,2.1847749897874235e-9
3.65,7.5,-0.000046461509724639024,1.6091532378635512e-9
3.65,7.75,-0.00004588415030965579,1.153410822960551e-9
3.65,8.,-0.00004542475986533838,6.848746783724106e-10
3.65,8.25,-0.00004506049587077678,5.102852225377609e-10
3.65,8.5,-0.00004477277650125281,3.8102598886365774e-10
3.65,8.75,-0.00004454651910970012,2.2071649759605738e-10
3.65,9.,-0.00004436950676754048,1.0463944130395444e-10
3.65,9.25,-0.000044231863426595396,7.646418418686025e-11
3.65,9.5,-0.00004412562063462235,5.602285780734965e-11
3.65,9.75,-0.000044044360994334123,4.114846629394136e-11
3.65,10.,-0.0000439829256395461,3.0294512761547786e-11
3.75,0.15,-0.0010581408976054428,0.00035542838023128057
3.75,0.2,-0.001010925733879547,0.0003250820735492758
3.75,0.25,-0.0009686495821015331,0.0002975680058448181
3.75,0.30000000000000004,-0.0009300025221235261,0.0002725420906205698
3.75,0.35,-0.0008942031138772624,0.00024971938581709965
3.75,0.4,-0.0008607324441582011,0.00022882261984921628
3.75,0.45000000000000007,-0.000829221121592004,0.0002096689282413478
3.75,0.5,-0.0007993933072496172,0.0001920537712467611
3.75,0.55,-0.0007710357972314907,0.00017582560962989215
3.75,0.6,-0.0007439794897613044,0.00016086649422277118
3.75,0.65,-0.0007180875505093041,0.00014701383995023695
3.75,0.7000000000000001,-0.0006932474683325668,0.00013419119994412254
3.75,0.7500000000000001,-0.000669365503814457,0.00012228401472745998
3.75,0.8,-0.0006463626812260152,0.00011121041721373225
3.75,0.8500000000000001,-0.0006241718160325068,0.00010090179688007975
3.75,0.9,-0.0006027352608426019,0.00009127731754000553
3.75,0.9500000000000001,-0.0005820031640513479,0.00008227745317325517
3.75,1.,-0.0005619321033741036,0.00007385214236622754
3.75,1.05,-0.0005424839992661336,0.00006594986787246404
3.75,1.1,-0.000523625241102313,0.000058517807369461335
3.75,1.15,-0.0005053259776452036,0.000051520456366619836
3.75,1.2,-0.00048755953611636667,0.00004492366052238396
3.75,1.25,-0.00047030194314664066,0.00003868702881669678
3.75,1.3,-0.00045353152728663473,0.00003278726505548857
3.75,1.35,-0.00043722858741679767,0.00002718981723507036
3.75,1.4,-0.0004213751148402008,0.000021877447035004833
3.75,1.45,-0.00040595455942264795,0.000016819943637977276
3.75,1.5,-0.0003909516321063616,0.000012000326481650275
3.75,1.55,-0.00037635213763147836,7.395267964947858e-6
3.75,1.6,-0.00036214283247147465,2.9947475414767236e-6
3.75,1.65,-0.0003483113039087128,-1.2241739649167726e-6
3.75,1.7,-0.0003348458669049111,-5.272821566983349e-6
3.75,1.75,-0.0003217354760033648,-9.165251855673955e-6
3.75,1.8,-0.00030896964996816894,-0.00001291252355126117
3.75,1.85,-0.0002965384072453387,-0.000016526633280181764
3.75,1.9,-0.0002948184347952519,-9.632189702679921e-6
3.75,1.95,-0.0002907501314481965,-5.2874778080580715e-6
3.75,2.,-0.00028468865010400146,-3.1377162125506997e-6
3.75,2.0500000000000003,-0.000277994236153136,-1.8220224848240177e-6
3.75,2.1,-0.00027105363289716506,-9.527501859690366e-7
3.75,2.15,-0.00026403833484082127,-3.570108648158119e-7
3.75,2.2,-0.0002570398716344626,5.817124534141221e-8
3.75,2.25,-0.00025011231258715113,3.487644288829362e-7
3.75,2.3,-0.00024328958187296381,5.507136965850526e-7
3.75,2.35,-0.00023659371978319537,6.883894600623894e-7
3.75,2.4,-0.00023003927445128654,7.788029069299594e-7
3.75,2.45,-0.00022363582914977135,8.341973716774996e-7
3.75,2.5,-0.0002173895479151615,8.635334701605516e-7
3.75,2.5500000000000003,-0.00021130416757236025,8.734816326044347e-7
3.75,2.6,-0.00020538165997056022,8.690680256479618e-7
3.75,2.65,-0.0001996226887392173,8.552464224461601e-7
3.75,2.7,-0.0001940269331291648,8.315047453105089e-7
3.75,2.75,-0.0001885933231001852,8.035399637038618e-7
3.75,2.8000000000000003,-0.00018332021350059633,7.7188946077757e-7
3.75,2.85,-0.00017820551544109228,7.379040084623295e-7
3.75,2.9,-0.00017324679694819995,7.025933494408368e-7
3.75,2.95,-0.00016844136115662145,6.667391439252074e-7
3.75,3.,-0.00016378630780316,6.309342964642224e-7
3.75,3.25,-0.00014265645424339503,4.64711101743774e-7
3.75,3.5,-0.00012479830117015676,3.3217891750369284e-7
3.75,3.75,-0.00010979716038660349,2.3383873655675232e-7
3.75,4.,-0.00009726054056201399,1.634980912808585e-7
3.75,4.25,-0.00008683057178854127,1.1394082276289371e-7
3.75,4.5,-0.0000781881874787117,7.942133178205537e-8
3.75,4.75,-0.00007105329272229493,5.5485072089847954e-8
3.75,5.,-0.00006518287251961567,3.889785193379421e-8
3.75,5.25,-0.000060368059721442644,1.5961670917315944e-8
3.75,5.5,-0.000056430741732051213,1.9339642343656075e-8
3.75,5.75,-0.00005322005026927264,1.3734732547143226e-8
3.75,6.,-0.00005060894096525447,9.801620700407992e-9
3.75,6.25,-0.0000484909835819195,7.03392411694891e-9
3.75,6.5,-0.000046777427769525385,4.864812526788839e-9
3.75,6.75,-0.00004539457256399312,3.4687456336641477e-9
3.75,7.,-0.00004428144384530083,2.544139165479428e-9
3.75,7.25,-0.000043387768783996997,2.028282625798146e-9
3.75,7.5,-0.0000426722272093183,1.4928640085866461e-9
3.75,7.75,-0.000042100954968245466,8.521000533043711e-10
3.75,8.,-0.00004164627236771319,6.334451784720946e-10
3.75,8.25,-0.000041285610732734095,4.720312945041567e-10
3.75,8.5,-0.000041000611273193935,3.525160237365576e-10
3.75,8.75,-0.00004077637233388991,2.0626455381753724e-10
3.75,9.,-0.00004060082335749128,9.648282269425403e-11
3.75,9.25,-0.00004046420628036982,7.054972414371943e-11
3.75,9.5,-0.000040358647449559374,5.172534811223855e-11
3.75,9.75,-0.00004027780539697402,3.801972664918985e-11
3.75,10.,-0.00004021658187767494,2.801243378968213e-11
3.85,0.15,-0.0010476524277002318,0.0003407036530861144
3.85,0.2,-0.0010012791829866164,0.0003118017076937157
3.85,0.25,-0.0009596205695194535,0.0002855982804279289
3.85,0.30000000000000004,-0.0009214552539859241,0.00026175993556154693
3.85,0.35,-0.0008860499083478224,0.00024001577383513085
3.85,0.4,-0.0008529146220626822,0.00022010605520388343
3.85,0.45000000000000007,-0.0008216987075188469,0.00020186076310146537
3.85,0.5,-0.0007921389504643264,0.00018511166931928723
3.85,0.55,-0.0007640309397419356,0.00016967006521554522
3.85,0.6,-0.0007372118293213354,0.00015543393187322416
3.85,0.65,-0.0007115492969771884,0.00014226698867823026
3.85,0.7000000000000001,-0.0006869341103428321,0.00013008234271125218
3.85,0.7500000000000001,-0.0006632749167406897,0.00011877162428484142
3.85,0.8,-0.000640494470759055,0.00010826329196133905
3.85,0.8500000000000001,-0.0006185268287744766,0.00009847805409157826
3.85,0.9,-0.0005973152158506358,0.00008936150450028686
3.85,0.9500000000000001,-0.0005768103735739044,0.00008083958719111103
3.85,1.,-0.0005569692603448299,0.00007286372495020257
3.85,1.05,-0.0005377540153893491,0.00006538857270721118
3.85,1.1,-0.0005191311236675344,0.00005837341061002018
3.85,1.15,-0.0005010707362391535,0.00005177028446679466
3.85,1.2,-0.00048354611256628426,0.000045552839416191314
3.85,1.25,-0.00046653315960717257,0.00003968327333564404
3.85,1.3,-0.0004500100485476076,0.000034132192978582093
3.85,1.35,-0.00043395689438177577,0.000028875838593307463
3.85,1.4,-0.00041835548678645666,0.00002389044727558315
3.85,1.45,-0.00040318906315897716,0.000019150457611699623
3.85,1.5,-0.0003884421165359143,0.00001463766726198044
3.85,1.55,-0.00037410023253112184,0.00001033911902639155
3.85,1.6,-0.0003601499505382913,6.227162131549539e-6
3.85,1.65,-0.0003465786453129506,2.2934508587368462e-6
3.85,1.7,-0.00033337442573886045,-1.4759165541142032e-6
3.85,1.75,-0.00032052604813555074,-5.094126562071887e-6
3.85,1.8,-0.00030802284190855245,-8.573526116586712e-6
3.85,1.85,-0.0002958546457048363,-0.000011925578892007713
3.85,1.9,-0.00028401175253085455,-0.00001515834093264711
3.85,1.95,-0.0002818552014270936,-8.911927652714528e-6
3.85,2.,-0.00027759931883123725,-4.970105398810964e-6
3.85,2.0500000000000003,-0.00027156504029040874,-3.0113291724835167e-6
3.85,2.1,-0.00026497937270083687,-1.8072343652947406e-6
3.85,2.15,-0.00025819079739489674,-1.007722271953752e-6
3.85,2.2,-0.0002513535305027567,-4.565657805834862e-7
3.85,2.25,-0.0002445496183396461,-6.966759715144486e-8
3.85,2.3,-0.00023782730199451606,2.0355201770953573e-7
3.85,2.35,-0.00023121664756622028,3.957651805490078e-7
3.85,2.4,-0.00022473700421794427,5.290137879621266e-7
3.85,2.45,-0.00021840096927673165,6.18761873479967e-7
3.85,2.5,-0.00021221667019862952,6.761391633046507e-7
3.85,2.5500000000000003,-0.00020618916023218187,7.093124620032617e-7
3.85,2.6,-0.0002003213142137052,7.243630829517947e-7
3.85,2.65,-0.0001946144265483528,7.258985078147312e-7
3.85,2.7,-0.0001890686236121291,7.174184958384203e-7
3.85,2.75,-0.00018368315609662198,7.018200663703122e-7
3.85,2.8000000000000003,-0.00017845661117559742,6.805098732699344e-7
3.85,2.85,-0.00017338706964152714,6.557372701358787e-7
3.85,2.9,-0.00016847222436255007,6.285109212058096e-7
3.85,2.95,-0.00016370947097709725,5.99784721252468e-7
3.85,3.,-0.0001590959782881335,5.702917628111796e-7
3.85,3.25,-0.00013815855605983797,4.2677775114808355e-7
3.85,3.5,-0.00012046924637015816,3.076840267716486e-7
3.85,3.75,-0.00010561504538946737,2.1661627005339326e-7
3.85,4.,-0.0000932050034557206,1.5261075188922934e-7
3.85,4.25,-0.00008288299800771808,1.0652182382842599e-7
3.85,4.5,-0.00007433187425172667,7.430391306397172e-8
3.85,4.75,-0.00006727350140088646,5.193160443059191e-8
3.85,5.,-0.00006146678161005576,3.628075155976101e-8
3.85,5.25,-0.0000567046487270641,2.3361800091672665e-8
3.85,5.5,-0.00005281063411052023,1.80689332081801e-8
3.85,5.75,-0.00004963533739201192,1.2821820523701058e-8
3.85,6.,-0.0000470530024521022,9.145444611872609e-9
3.85,6.25,-0.00004495831402693512,6.5550626801851464e-9
3.85,6.5,-0.00004326347584437019,4.5222610287710486e-9
3.85,6.75,-0.0000418955956149807,3.3077045948157885e-9
3.85,7.,-0.00004079437914455527,2.592990990462696e-9
3.85,7.25,-0.000039910121323594904,1.882133709478419e-9
3.85,7.5,-0.00003920197314921032,1.3454656108593654e-9
3.85,7.75,-0.00003863645941605348,7.881480648512258e-10
3.85,8.,-0.00003818621997030317,5.859483002561327e-10
3.85,8.25,-0.000037828947514940414,4.3668027145129205e-10
3.85,8.5,-0.000037546496210597124,3.2615310316874355e-10
3.85,8.75,-0.00003732413725393948,1.2211442688742254e-10
3.85,9.,-0.00003714993989915531,8.909134977604267e-11
3.85,9.25,-0.000037014258788788333,6.518632169965309e-11
3.85,9.5,-0.000036909310827363815,4.782534699483091e-11
3.85,9.75,-0.00003682882707109381,3.517816601710487e-11
3.85,10.,-0.00003676776716580581,2.5938122689191795e-11
3.95,0.15,-0.0010379285386669045,0.00032672416358728047
3.95,0.2,-0.0009923204314143722,0.0002991598764060053
3.95,0.25,-0.0009512206723825182,0.00027417840950885774
3.95,0.30000000000000004,-0.000913489285750803,0.0002514675960062732
3.95,0.35,-0.0008784371763570336,0.00023071590678335743
3.95,0.4,-0.0008456011301737626,0.000211735501942112
3.95,0.45000000000000007,-0.0008146476977880285,0.00019435881400296524
3.95,0.5,-0.0007853253147916024,0.0001783868152679777
3.95,0.55,-0.0007574376932754884,0.0001636780729440785
3.95,0.6,-0.0007308277726628352,0.00015011734750521553
3.95,0.65,-0.0007053674075287428,0.00013758966609500394
3.95,0.7000000000000001,-0.0006809504029324583,0.00012598928144083913
3.95,0.7500000000000001,-0.0006574876184289322,0.00011524045690389987
3.95,0.8,-0.0006349034127901516,0.00010525356048681996
3.95,0.8500000000000001,-0.0006131329926183681,0.00009596469677048477
3.95,0.9,-0.0005921203909711412,0.00008730840989606883
3.95,0.9500000000000001,-0.0005718168976943076,0.00007922934212466041
3.95,1.,-0.0005521798215423344,0.00007167248637495534
3.95,1.05,-0.0005331715011053557,0.00006459362428887228
3.95,1.1,-0.0005147585056866576,0.00005795923104122327
3.95,1.15,-0.000496910983472251,0.0000517216380786958
3.95,1.2,-0.0004796021254707886,0.00004585097141901072
3.95,1.25,-0.000462807721530029,0.0000403151175906246
3.95,1.3,-0.0004465057903525509,0.00003508292769812348
3.95,1.35,-0.00043067626952792483,0.000030141229090167214
3.95,1.4,-0.0004153007546357585,0.000025450104756365903
3.95,1.45,-0.00040036227875818854,0.0000210085734886178
3.95,1.5,-0.00038584512548075274,0.000016779010096640615
3.95,1.55,-0.0003717346698025027,0.000012750681001927116
3.95,1.6,-0.00035801724242241393,8.90631459403901e-6
3.95,1.65,-0.0003446800136925749,5.236656271134484e-6
3.95,1.7,-0.00033171089418281875,1.7204518180521326e-6
3.95,1.75,-0.0003190984493253328,-1.6487364662085284e-6
3.95,1.8,-0.00030683182603065303,-4.886387477944648e-6
3.95,1.85,-0.0002949006895101269,-7.99860836314545e-6
3.95,1.9,-0.00028329516882098045,-0.000010997766253812412
3.95,1.95,-0.00027200580988147815,-0.00001389101910307121
3.95,2.,-0.00026947881509359437,-8.23235899994251e-6
3.95,2.0500000000000003,-0.000265076401101198,-4.6566113746582195e-6
3.95,2.1,-0.00025908852407841265,-2.872642866718635e-6
3.95,2.15,-0.0002526221223550003,-1.7715010430535303e-6
3.95,2.2,-0.0002459911960601328,-1.0369933582955173e-6
3.95,2.25,-0.00023933439375759918,-5.279370488786529e-7
3.95,2.3,-0.00023272522192047611,-1.6828066751829523e-7
3.95,2.35,-0.0002262066778918409,8.777011235264632e-8
3.95,2.4,-0.00021980536105741595,2.697984425117667e-7
3.95,2.45,-0.0002135382066414394,3.978065307779985e-7
3.95,2.5,-0.00020741606602375453,4.858042740835773e-7
3.95,2.5500000000000003,-0.00020144576737942142,5.439350691039454e-7
3.95,2.6,-0.00019563137602013423,5.796272762615415e-7
3.95,2.65,-0.00018997500332831193,5.984369458929707e-7
3.95,2.7,-0.00018447734672268748,6.046118019072274e-7
3.95,2.75,-0.00017913806200127818,6.01287731258717e-7
3.95,2.8000000000000003,-0.00017395602723161468,5.909540569697309e-7
3.95,2.85,-0.00016892953420452204,5.754945140997814e-7
3.95,2.9,-0.00016405643016579612,5.56398736027919e-7
3.95,2.95,-0.0001593342245955075,5.347990404418364e-7
3.95,3.,-0.00015476017089781282,5.115860195982946e-7
3.95,3.25,-0.00013400507193458814,3.9042278812689716e-7
3.95,3.5,-0.00011647566870400544,2.8433559656483283e-7
3.95,3.75,-0.00010176073402157556,2.0230559449118204e-7
3.95,4.,-0.0000894707804750113,1.4231746774915092e-7
3.95,4.25,-0.0000792513037590684,9.916596521134143e-8
3.95,4.5,-0.0000707869222210604,6.926394652738367e-8
3.95,4.75,-0.00006380133625635355,4.8438289437563366e-8
3.95,5.,-0.00005805524403906044,3.406478532781178e-8
3.95,5.25,-0.000053343273205336346,2.1782274691115587e-8
3.95,5.5,-0.000049490505998340696,1.687955145431442e-8
3.95,5.75,-0.00004634893029239704,1.1968094513106872e-8
3.95,6.,-0.00004379401074762197,8.531124932599195e-9
3.95,6.25,-0.000041721490430718344,5.7883530678824995e-9
3.95,6.5,-0.00004004447992887977,4.202781062919011e-9
3.95,6.75,-0.000038690856500234774,3.0713859633499287e-9
3.95,7.,-0.000037600973618192584,2.4072730424979597e-9
3.95,7.25,-0.00003672566741404124,1.7457988990126358e-9
3.95,7.5,-0.000036024538399662804,1.2450490291526783e-9
3.95,7.75,-0.00003546448266944805,7.291199583247263e-10
3.95,8.,-0.00003501844526719524,5.420825216928982e-10
3.95,8.25,-0.000034664368649187605,4.0401251348045047e-10
3.95,8.5,-0.000034384310525972064,2.3108649138659475e-10
3.95,8.75,-0.000034163707359174874,1.1284761607154373e-10
3.95,9.,-0.000033990762102662103,8.23773538667855e-11
3.95,9.25,-0.000033855937189597744,6.031083178172341e-11
3.95,9.5,-0.00003375153613432495,4.4277304018331895e-11
3.95,9.75,-0.00003367135935108966,3.2590878983724224e-11
3.95,10.,-0.000033610421839883905,2.404777649255875e-11
4.050000000000001,0.15,-0.0010289193221258357,0.00031342552153932994
4.050000000000001,0.2,-0.0009840061069140604,0.00028712797568058936
4.050000000000001,0.25,-0.0009434116553083052,0.00026328271474824463
4.050000000000001,0.30000000000000004,-0.0009060706956524487,0.00024159357075089665
4.050000000000001,0.35,-0.0008713347867556789,0.000221799794372062
4.050000000000001,0.4,-0.0008387652881753635,0.00020370203509741916
4.050000000000001,0.45000000000000007,-0.0008080446370060682,0.00018711207844358444
4.050000000000001,0.5,-0.0007789320181320235,0.0001718691043264913
4.050000000000001,0.55,-0.0007512386471250384,0.0001578540929526662
4.050000000000001,0.6,-0.0007248128127401581,0.00014493285032198097
4.050000000000001,0.65,-0.0006995302346836203,0.0001329897269034487
4.050000000000001,0.7000000000000001,-0.0006752875305292713,0.00012194559912371541
4.050000000000001,0.7500000000000001,-0.0006519976089776558,0.00011170712470740495
4.050000000000001,0.8,-0.0006295863147356878,0.00010221058863348336
4.050000000000001,0.8500000000000001,-0.0006079899192802149,0.0000933782207664665
4.050000000000001,0.9,-0.000587153202714409,0.000085151075868109
4.050000000000001,0.9500000000000001,-0.0005670279604073027,0.00007748173476799397
4.050000000000001,1.,-0.0005475718223781156,0.00007031363849124882
4.050000000000001,1.05,-0.000528747307736176,0.00006360866699045087
4.050000000000001,1.1,-0.0005105210589625448,0.00005732055778652446
4.050000000000001,1.15,-0.0004928632159369265,0.000051420365491225764
4.050000000000001,1.2,-0.0004757469000277435,0.00004587049011969412
4.050000000000001,1.25,-0.00045914778589113,0.00004064426646772218
4.050000000000001,1.3,-0.00044304374389400017,0.00003571340723504705
4.050000000000001,1.35,-0.0004274145399216264,0.000031053350287742133
4.050000000000001,1.4,-0.0004122415821891336,0.00002664288747396444
4.050000000000001,1.45,-0.00039750770682859637,0.000022461799708637948
4.050000000000001,1.5,-0.00038319699566570465,0.000018490692050752663
4.050000000000001,1.55,-0.00036929462086896577,0.000014715170647116986
4.050000000000001,1.6,-0.00035578671214434824,0.000011115245141510408
4.050000000000001,1.65,-0.0003426602429291315,7.680692898820929e-6
4.050000000000001,1.7,-0.0003299029326596364,4.397537921825199e-6
4.050000000000001,1.75,-0.00031750316268558154,1.2535080413237417e-6
4.050000000000001,1.8,-0.000305449903806351,-1.7606080687493342e-6
4.050000000000001,1.85,-0.0002937326537320312,-4.657124415558239e-6
4.050000000000001,1.9,-0.0002823413830403678,-7.443609397968275e-6
4.050000000000001,1.95,-0.00027126648842186,-0.000010128686451216814
4.050000000000001,2.,-0.00026049875218833545,-0.000012719564377785999
4.050000000000001,2.0500000000000003,-0.00025766010255120846,-7.593653178878084e-6
4.050000000000001,2.1,-0.00025314736979099693,-4.35045100536795e-6
4.050000000000001,2.15,-0.0002472224659893277,-2.7263376568250675e-6
4.050000000000001,2.2,-0.00024088410265650937,-1.720051171598565e-6
4.050000000000001,2.25,-0.00023441520041877562,-1.0459619960787449e-6
4.050000000000001,2.3,-0.0002279403805125207,-5.76517904422977e-7
4.050000000000001,2.35,-0.00022152545947432318,-2.428664946393477e-7
4.050000000000001,2.4,-0.00021520871764506432,-3.6160384024120154e-9
4.050000000000001,2.45,-0.00020901364051947519,1.6802999913673568e-7
4.050000000000001,2.5,-0.00020295499931758906,2.9020922054958905e-7
4.050000000000001,2.5500000000000003,-0.00019704208418593847,3.7567860258926446e-7
4.050000000000001,2.6,-0.00019128056513354163,4.3361350920517695e-7
4.050000000000001,2.65,-0.0001856736302400981,4.708232495778024e-7
4.050000000000001,2.7,-0.0001802227161755212,4.923219608706647e-7
4.050000000000001,2.75,-0.00017492799577760118,5.019713557720493e-7
4.050000000000001,2.8000000000000003,-0.0001697887142123194,5.027064176653471e-7
4.050000000000001,2.85,-0.0001648034271565682,4.967667546328797e-7
4.050000000000001,2.9,-0.00015997017353437326,4.859029856882499e-7
4.050000000000001,2.95,-0.00015528660332480662,4.682231852724784e-7
4.050000000000001,3.,-0.00015075007378460327,4.545632884316519e-7
4.050000000000001,3.25,-0.0001301680661758779,3.5548037507484795e-7
4.050000000000001,3.5,-0.00011279033215171678,2.6207444963290594e-7
4.050000000000001,3.75,-0.00009820756494651842,1.8773071512950758e-7
4.050000000000001,4.,-0.00008603168494094371,1.3258689030457515e-7
4.050000000000001,4.25,-0.00007590969425046923,9.292855757402378e-8
4.050000000000001,4.5,-0.00006752785954903498,6.49558091910359e-8
4.050000000000001,4.75,-0.000060611591080705194,4.542945340619002e-8
4.050000000000001,5.,-0.00005492327172301401,3.1851642870564566e-8
4.050000000000001,5.25,-0.00005025912397608961,2.2357207919297857e-8
4.050000000000001,5.5,-0.00004644569484806599,1.5776717067432348e-8
4.050000000000001,5.75,-0.00004333628658158757,1.1176925778603737e-8
4.050000000000001,6.,-0.00004080752195591005,7.955497424564674e-9
4.050000000000001,6.25,-0.000038756149694614146,5.387661187151939e-9
4.050000000000001,6.5,-0.00003709614329047629,4.2163300155147274e-9
4.050000000000001,6.75,-0.000035756113097323195,3.0726818449512824e-9
4.050000000000001,7.,-0.000034677030184024015,2.2341238864741512e-9
4.050000000000001,7.25,-0.00003381024722548302,1.5743882531222067e-9
4.050000000000001,7.5,-0.000033115794045020976,1.1519111440123605e-9
4.050000000000001,7.75,-0.000032560921566443186,6.746305166658835e-10
4.050000000000001,8.,-0.00003211886664489698,5.015673318434785e-10
4.050000000000001,8.25,-0.0000317678106396429,3.738233684055922e-10
4.050000000000001,8.5,-0.00003149000603756222,2.1551785287226167e-10
4.050000000000001,8.75,-0.00003127104748628255,1.0441675687066984e-10
4.050000000000001,9.,-0.00003109926593884914,7.626439918766072e-11
4.050000000000001,9.25,-0.00003096522703670154,5.586823397570745e-11
4.050000000000001,9.5,-0.000030861317226403906,4.104155489309362e-11
4.050000000000001,9.75,-0.0000307814033330785,3.0229231227571485e-11
4.050000000000001,10.,-0.000030720553352254104,2.2320696167559516e-11
4.15,0.15,-0.001020577252099802,0.0003008025085718081
4.15,0.2,-0.0009762947118615015,0.00027567487257189566
4.15,0.25,-0.0009361567471619617,0.0002528958326925427
4.15,0.30000000000000004,-0.0008991666390586534,0.00023217843937670406
4.15,0.35,-0.0008647133358176034,0.0002132697952782201
4.15,0.4,-0.0008323808131669832,0.0001959808161832769
4.15,0.45000000000000007,-0.0008018661483635619,0.0001801413169874456
4.15,0.5,-0.0007729384442175507,0.00016559289615546385
4.15,0.55,-0.0007454158465025849,0.00015221306026085121
4.15,0.6,-0.0007191515892792483,0.00013987779321285548
4.15,0.65,-0.0006940249679877477,0.00012849084137194237
4.15,0.7000000000000001,-0.0006699352034314808,0.00011796407422727832
4.15,0.7500000000000001,-0.0006467971013566251,0.00010821043571989817
4.15,0.8,-0.0006245378817872877,0.0000991575811941798
4.15,0.8500000000000001,-0.000603094800990928,0.00009075297254118348
4.15,0.9,-0.0005824133287081161,0.00008292899178406602
4.15,0.9500000000000001,-0.000562445725383247,0.00007563975471561537
4.15,1.,-0.0005431499145913996,0.00006882794755922882
4.15,1.05,-0.0005244885778406557,0.00006246331663954956
4.15,1.1,-0.0005064284198755787,0.00005650274166824098
4.15,1.15,-0.0004889395667533982,0.00005091097694399861
4.15,1.2,-0.00047199506869932434,0.00004566177842218425
4.15,1.25,-0.0004555704866248852,0.00004071852498604544
4.15,1.3,-0.0004396435461372823,0.00003606354236462199
4.15,1.35,-0.0004241938464891723,0.00003166400620922881
4.15,1.4,-0.00040920261460958805,0.00002750887506492415
4.15,1.45,-0.0003946524963883685,0.000023571538721736066
4.15,1.5,-0.00038052737893895744,0.00001983948487741091
4.15,1.55,-0.00036681223876535465,0.000016290897895244235
4.15,1.6,-0.000353493011697439,0.000012915405107103524
4.15,1.65,-0.0003405564812002013,9.696985211559372e-6
4.15,1.7,-0.0003279901822525653,6.622748647474165e-6
4.15,1.75,-0.00031578231846571205,3.6885179836060496e-6
4.15,1.8,-0.0003039216904944773,8.76421981523478e-7
4.15,1.85,-0.0002923976341079999,-1.82318230119359e-6
4.15,1.9,-0.0002811999665422614,-4.416684216645614e-6
4.15,1.95,-0.00027031893996865296,-6.912069018383271e-6
4.15,2.,-0.0002597452010881735,-9.317267341727429e-6
4.15,2.0500000000000003,-0.0002494697560071221,-0.000011638687689321788
4.15,2.1,-0.0002463716562730443,-6.995370206574526e-6
4.15,2.15,-0.0002417804881173898,-4.054181640455632e-6
4.15,2.2,-0.00023593277992406517,-2.576144886990003e-6
4.15,2.25,-0.00022972966867436102,-1.657119266091267e-6
4.15,2.3,-0.00022342605730078013,-1.0390509602147143e-6
4.15,2.35,-0.0002171339268118696,-6.06707138075418e-7
4.15,2.4,-0.0002109121695791037,-2.977868680366174e-7
4.15,2.45,-0.00020479482371991411,-7.483560212045558e-8
4.15,2.5,-0.00019880257892937174,8.642970733915454e-8
4.15,2.5500000000000003,-0.0001929482677717607,2.0245122739955684e-7
4.15,2.6,-0.00018723978568742442,2.8479544967701916e-7
4.15,2.65,-0.0001816817717023612,3.418145592169546e-7
4.15,2.7,-0.00017627663639148004,3.798742507553983e-7
4.15,2.75,-0.00017102522159968117,4.029756075204301e-7
4.15,2.8000000000000003,-0.0001659272407087717,4.153727990097362e-7
4.15,2.85,-0.0001609815821141922,4.1910721054023384e-7
4.15,2.9,-0.00015618652418116917,4.166807786028877e-7
4.15,2.95,-0.00015153989106635605,4.0954058111740193e-7
4.15,3.,-0.00014703916794104303,3.9895799743331316e-7
4.15,3.25,-0.00012662183834193493,3.2184295591601965e-7
4.15,3.5,-0.00010938818063892696,2.408020650095533e-7
4.15,3.75,-0.00009493100935023354,1.7348458095900444e-7
4.15,4.,-0.00008286362313739244,1.2338295389546783e-7
4.15,4.25,-0.00007283443497084848,8.67053036046763e-8
4.15,4.5,-0.0000645312477976162,6.06909697274758e-8
4.15,4.75,-0.00005768107100598239,4.247180108359083e-8
4.15,5.,-0.000052047869837328954,2.6671034787621056e-8
4.15,5.25,-0.00004742937030484078,2.0539878382996196e-8
4.15,5.5,-0.00004365350441970098,1.4476954007393403e-8
4.15,5.75,-0.000040574820224822823,1.0249925729629173e-8
4.15,6.,-0.00003807104036318385,7.418175126513364e-9
4.15,6.25,-0.00003603987018086611,5.417947008189931e-9
4.15,6.5,-0.00003439610511683231,3.931125424301899e-9
4.15,6.75,-0.00003306905462383607,2.853072421802531e-9
4.15,7.,-0.00003200027930104006,2.0461411283777156e-9
4.15,7.25,-0.000031141625306428414,1.4567009105578323e-9
4.15,7.5,-0.000030453532903323582,8.421091298715651e-10
4.15,7.75,-0.000029903592456727783,6.24323055052774e-10
4.15,8.,-0.00002946532012488875,4.64142612988409e-10
4.15,8.25,-0.00002911712603145654,3.4592277589081235e-10
4.15,8.5,-0.000028841449242631658,2.0086383451705173e-10
4.15,8.75,-0.000028624035979985144,9.672906170433895e-11
4.15,9.,-0.0000284533398733158,7.068584157940167e-11
4.15,9.25,-0.000028320025496213136,5.181058651494621e-11
4.15,9.5,-0.000028216558798020655,3.808356097655379e-11
4.15,9.75,-0.000028136870268850825,2.8068305695633754e-11
4.15,10.,-0.000028076078704576714,2.073888244024779e-11
4.25,0.15,-0.0010128572884489314,0.0002887988270815205
4.25,0.2,-0.0009691467360920425,0.00026475691574180064
4.25,0.25,-0.0009294207203680213,0.00024298906354126523
4.25,0.30000000000000004,-0.0008927454757076227,0.00022317507898087625
4.25,0.35,-0.0008585443093514462,0.0002050989819116706
4.25,0.4,-0.0008264220155118291,0.00018857813722899857
4.25,0.45000000000000007,-0.0007960891640886508,0.00017343730699280577
4.25,0.5,-0.0007673240079524894,0.0001595383195009581
4.25,0.55,-0.0007399510935799549,0.00014675203581985315
4.25,0.6,-0.0007138282261749544,0.00013497444899103852
4.25,0.65,-0.0006888380085117696,0.00012410259436149563
4.25,0.7000000000000001,-0.0006648820701666975,0.00011405189212070847
4.25,0.7500000000000001,-0.0006418769722745938,0.00010474840749804377
4.25,0.8,-0.0006197512069271741,0.00009611763147449504
4.25,0.8500000000000001,-0.0005984429402362118,0.00008810973476768534
4.25,0.9,-0.0005778982776827843,0.00008066108697260446
4.25,0.9500000000000001,-0.0005580699066689886,0.00007371577085732613
4.25,1.,-0.0005389160180877073,0.0000672469732537678
4.25,1.05,-0.0005203994385619345,0.00006119751591585564
4.25,1.1,-0.0005024869245678982,0.00005554163049692473
4.25,1.15,-0.00048514858287876936,0.00005023098182321069
4.25,1.2,-0.00046835739089796355,0.00004526034294942091
4.25,1.25,-0.00045208879690410543,0.00004058029748529347
4.25,1.3,-0.0004363203848812736,0.00003617417246472082
4.25,1.35,-0.00042103159201800156,0.000032020590526751313
4.25,1.4,-0.0004062034694984368,0.000028098509214846234
4.25,1.45,-0.00039181847912951264,0.000024388281743678163
4.25,1.5,-0.00037786031981645543,0.000020871325017275352
4.25,1.55,-0.0003643137790379352,0.000017536525219567236
4.25,1.6,-0.00035116460536276865,0.00001436477224007202
4.25,1.65,-0.00033839939875481776,0.000011346454792958796
4.25,1.7,-0.0003260055159744432,8.466893819159904e-6
4.25,1.75,-0.00031397098883704404,5.718804117114842e-6
4.25,1.8,-0.00030228445345524335,3.0893204447983652e-6
4.25,1.85,-0.00029093508889015026,5.694254948720437e-7
4.25,1.9,-0.0002799125638824935,-1.8470759041321798e-6
4.25,1.95,-0.0002692069905370534,-4.16988239923771e-6
4.25,2.,-0.0002588088840021401,-6.405727802046078e-6
4.25,2.0500000000000003,-0.00024870912732633346,-8.561513803365551e-6
4.25,2.1,-0.00023889894079249697,-0.00001064244501439881
4.25,2.15,-0.00023558769381990918,-6.436587705413433e-6
4.25,2.2,-0.0002309460977100894,-3.7696230368176506e-6
4.25,2.25,-0.00022518770801948008,-2.4249846836635488e-6
4.25,2.3,-0.0002191256734295292,-1.586138470048668e-6
4.25,2.35,-0.00021298963601446618,-1.0199867723970817e-6
4.25,2.4,-0.00020688018608464525,-6.222442506274091e-7
4.25,2.45,-0.00020084998194656745,-3.3671801475830456e-7
4.25,2.5,-0.00019492924748121037,-1.2941213104421517e-7
4.25,2.5500000000000003,-0.00018913616336790182,2.1626338558334863e-8
4.25,2.6,-0.00018348182668163394,1.3130276640992752e-7
4.25,2.65,-0.00017797288826117776,2.1012027034999397e-7
4.25,2.7,-0.00017261307074560898,2.6565412629300615e-7
4.25,2.75,-0.00016740409700978772,3.0351478644632685e-7
4.25,2.8000000000000003,-0.00016234628595622065,3.2790483413502576e-7
4.25,2.85,-0.00015743895005260801,3.420178865897155e-7
4.25,2.9,-0.00015268066928389624,3.4829288003882897e-7
4.25,2.95,-0.00014806948512273863,3.4863056837792605e-7
4.25,3.,-0.00014360304106587906,3.444981527887087e-7
4.25,3.25,-0.00012334274668028474,2.89370407477121e-7
4.25,3.5,-0.00010624616751009034,2.2043274558019568e-7
4.25,3.75,-0.00009190850505519575,1.6036006464175637e-7
4.25,4.,-0.00007994443216007986,1.1464736505229021e-7
4.25,4.25,-0.00007000369257363005,8.082461756771025e-8
4.25,4.5,-0.00006177552528021909,5.6677418188696765e-8
4.25,4.75,-0.00005498843786260026,3.969838750396003e-8
4.25,5.,-0.000049407883804388076,1.6876677644088716e-8
4.25,5.25,-0.00004483300821325169,1.9204302522586613e-8
4.25,5.5,-0.00004109305416405287,1.35287758548636e-8
4.25,5.75,-0.00003804375179516242,1.0345839831227819e-8
4.25,6.,-0.00003556386939791827,7.465762699887686e-9
4.25,6.25,-0.00003355202324652358,5.053712240056735e-9
4.25,6.5,-0.000031923792516405114,3.652039370474259e-9
4.25,6.75,-0.00003060915401805318,2.6485896358267153e-9
4.25,7.,-0.000029550231660416534,1.8472624821873232e-9
4.25,7.25,-0.00002869934352877966,1.3477918444322677e-9
4.25,7.5,-0.000028017322679921255,7.795448260633476e-10
4.25,7.75,-0.000027472084527182404,5.778681244996732e-10
4.25,8.,-0.000027037412831396698,4.295677633251566e-10
4.25,8.25,-0.000026691936996813315,2.415226734632666e-10
4.25,8.5,-0.00002641827500237182,1.2309424723147772e-10
4.25,8.75,-0.000026202318461040386,8.970355382977024e-11
4.25,9.,-0.000026032638704693532,6.558355589289175e-11
4.25,9.25,-0.000025899995244542284,4.8096102736605324e-11
4.25,9.5,-0.00002579693033140493,3.537323799623687e-11
4.25,9.75,-0.00002571743555946709,2.6086413716273297e-11
4.25,10.,-0.000025656678479885684,1.9286679526120572e-11
4.35,0.15,-0.001005716799860758,0.0002773929913958591
4.35,0.2,-0.0009625246338617163,0.00025438996823636787
4.35,0.25,-0.0009231699655227701,0.00023354651405932923
4.35,0.30000000000000004,-0.0008867768587413141,0.00021458762131960256
4.35,0.35,-0.0008528002012445014,0.00019728997868797096
4.35,0.4,-0.0008208639481144048,0.00018147911079348508
4.35,0.45000000000000007,-0.0007906911042070741,0.00016699315505521264
4.35,0.5,-0.0007620683648939821,0.0001536988037272463
4.35,0.55,-0.0007348261878116748,0.00014147595737125504
4.35,0.6,-0.00070882660322026,0.00013021569346780243
4.35,0.65,-0.0006839552726034406,0.0001198266314941009
4.35,0.7000000000000001,-0.0006601160537781793,0.00011022899663838508
4.35,0.7500000000000001,-0.0006372271315576313,0.00010134320367623868
4.35,0.8,-0.0006152181739062852,0.00009310773698860018
4.35,0.8500000000000001,-0.0005940281867943574,0.00008547049343767931
4.35,0.9,-0.0005736038609975664,0.00007836759759876071
4.35,0.9500000000000001,-0.000553898275091299,0.00007175911614792506
4.35,1.,-0.0005348698625613045,0.00006559500063101878
4.35,1.05,-0.0005164815787785643,0.0000598424869097527
4.35,1.1,-0.0004987002218962189,0.000054458631819545426
4.35,1.15,-0.0004814958741018724,0.00004942431487013914
4.35,1.2,-0.0004648414382309361,0.000044702540245413055
4.35,1.25,-0.0004487122508157545,0.00004026681071653824
4.35,1.3,-0.00043308575702121437,0.00003609352069493244
4.35,1.35,-0.0004179412361390662,0.00003216526152771627
4.35,1.4,-0.0004032595687093601,0.00002845699693714628
4.35,1.45,-0.0003890230381571112,0.00002495845233784215
4.35,1.5,-0.0003752151612231525,0.00002163903302266788
4.35,1.55,-0.00036182054254962345,0.00001849559435242545
4.35,1.6,-0.00034882474962702877,0.000015512397012142423
4.35,1.65,-0.00033621420498087265,0.00001267688927761865
4.35,1.7,-0.00032397609301115137,9.969900690249027e-6
4.35,1.75,-0.0003120982793296057,7.398756721020846e-6
4.35,1.8,-0.00030056924078958157,4.937922978640345e-6
4.35,1.85,-0.000289378004689235,2.582916194749025e-6
4.35,1.9,-0.00027851409586396975,3.2620165989574214e-7
4.35,1.95,-0.0002679674905783457,-1.8403872995710721e-6
4.35,2.,-0.0002577285762893926,-3.922352872076564e-6
4.35,2.0500000000000003,-0.00024778811648828845,-5.926610489908365e-6
4.35,2.1,-0.00023813721994078856,-7.859352383902854e-6
4.35,2.15,-0.0002287673137423744,-9.725339343596658e-6
4.35,2.2,-0.0002252839316966659,-5.916047866865218e-6
4.35,2.25,-0.00022061644561006271,-3.4980244307146664e-6
4.35,2.3,-0.00021495762265623305,-2.2751343107255064e-6
4.35,2.35,-0.00020904125329176534,-1.5098725743152813e-6
4.35,2.4,-0.0002030742017530222,-9.916172090223261e-7
4.35,2.45,-0.00019714679353322192,-6.261942669618823e-7
4.35,2.5,-0.000191306074885596,-3.626594868988008e-7
4.35,2.5500000000000003,-0.00018557884129321336,-1.7030437995642703e-7
4.35,2.6,-0.00017998102297672633,-2.924111038948938e-8
4.35,2.65,-0.0001745221646702887,7.40290745033026e-8
4.35,2.7,-0.00016920780788579157,1.490575599948714e-7
4.35,2.75,-0.0001640408620985316,2.026776885144456e-7
4.35,2.8000000000000003,-0.0001590224433191224,2.4004236740150916e-7
4.35,2.85,-0.00015415241215294273,2.649590441074852e-7
4.35,2.9,-0.0001494297327430049,2.803307955927313e-7
4.35,2.95,-0.00014485272004953546,2.883939748287616e-7
4.35,3.,-0.00014041921485897683,2.908856378290635e-7
4.35,3.25,-0.00012030904518184258,2.579057660353438e-7
4.35,3.5,-0.00010334309815580948,2.0092246483165784e-7
4.35,3.75,-0.00008911930332892299,1.4819891776948952e-7
4.35,4.,-0.00007725373007144091,1.0638839060291125e-7
4.35,4.25,-0.000067397387748452,7.548548797146795e-8
4.35,4.5,-0.000059240862144925,5.484104211115476e-8
4.35,4.75,-0.00005251406706240793,3.713136308241248e-8
4.35,5.,-0.000046983857640464405,1.7879274129454863e-8
4.35,5.25,-0.00004245072001604883,1.938980041491531e-8
4.35,5.5,-0.000038745139726866954,1.3861051573955713e-8
4.35,5.75,-0.00003572396976394792,9.804734605991844e-9
4.35,6.,-0.000033266973560994025,6.961522723461077e-9
4.35,6.25,-0.000031273635694554,4.697778742334085e-9
4.35,6.5,-0.000029660283394481558,3.392236394710621e-9
4.35,6.75,-0.000028357531162289946,2.4583323752648393e-9
4.35,7.,-0.000027308041693422715,1.71034630340759e-9
4.35,7.25,-0.00002646458482959722,1.2469290101935833e-9
4.35,7.5,-0.00002578836990210088,7.217836394757607e-10
4.35,7.75,-0.0000252476238961959,5.349620051006395e-10
4.35,8.,-0.00002481638721853908,3.976206586954619e-10
4.35,8.25,-0.000024473499673123174,2.250229168309411e-10
4.35,8.5,-0.00002420175097343721,1.1421951010465213e-10
4.35,8.75,-0.000023987172336712222,8.326952196074499e-11
4.35,9.,-0.000023818448142291005,6.090681694344464e-11
4.35,9.25,-0.000023686429103586204,4.468833907523423e-11
4.35,9.5,-0.00002358373078142508,3.288436568811863e-11
4.35,9.75,-0.000023504403483203843,2.4264665357011644e-11
4.35,10.,-0.000023443661608252974,1.795046145010087e-11
4.45,0.15,-0.0009991156068783482,0.00026653634560315953
4.45,0.2,-0.0009563928178407898,0.00024451185512165837
4.45,0.25,-0.0009173725060215729,0.00022455934848601353
4.45,0.30000000000000004,-0.0008812317916079822,0.0002063838095021672
4.45,0.35,-0.0008474545971498932,0.0001898184831175397
4.45,0.4,-0.000815682516427915,0.00017467947285717297
4.45,0.45000000000000007,-0.0007856500138276293,0.00016081225618956932
4.45,0.5,-0.0007571515746271054,0.0001480835504369274
4.45,0.55,-0.0007300231161174561,0.0001363841566295145
4.45,0.6,-0.0007041305736272905,0.00012560932982342296
4.45,0.65,-0.0006793624370487539,0.00011567597106527288
4.45,0.7000000000000001,-0.0006556246251070717,0.00010649748482116097
4.45,0.7500000000000001,-0.0006328368239711243,0.0000980071573950577
4.45,0.8,-0.0006109297880041904,0.00009013871570554173
4.45,0.8500000000000001,-0.0005898432978200392,0.00008284795966754317
4.45,0.9,-0.0005695245823929574,0.00007606997786005346
4.45,0.9500000000000001,-0.0005499270779905522,0.00006976521305284106
4.45,1.,-0.000531009437499071,0.00006389130732585991
4.45,1.05,-0.0005127347296314982,0.00005841198337887244
4.45,1.1,-0.0004950697847067645,0.00005329274053608149
4.45,1.15,-0.0004779846552631,0.00004850513945588999
4.45,1.2,-0.00046145216783946954,0.000044017105859722066
4.45,1.25,-0.0004454475479690058,0.000039806453793850456
4.45,1.3,-0.0004299481045548245,0.00003585307856356762
4.45,1.35,-0.00041493296284124544,0.00003213042297951535
4.45,1.4,-0.00040038283746375873,0.000028621202560525695
4.45,1.45,-0.0003862798387827158,0.000025309227270315033
4.45,1.5,-0.00037260730702759666,0.000022178865922112853
4.45,1.55,-0.00035934966980629877,0.000019214676102485774
4.45,1.6,-0.00034649231933996024,0.000016403329195626066
4.45,1.65,-0.0003340215064231794,0.000013734189838889455
4.45,1.7,-0.000321924248620877,0.000011196224284849257
4.45,1.75,-0.00031018825062539395,8.777546255319909e-6
4.45,1.8,-0.0002988018350323266,6.470546619612486e-6
4.45,1.85,-0.00028775388206763456,4.265011992457524e-6
4.45,1.9,-0.0002770337770240716,2.1546112301715453e-6
4.45,1.95,-0.00026663136435172634,1.3155518349678005e-7
4.45,2.,-0.00025653690750290325,-1.8097974432394488e-6
4.45,2.0500000000000003,-0.0002467410537615768,-3.6770816274137572e-6
4.45,2.1,-0.00023723480339698532,-5.474644407304911e-6
4.45,2.15,-0.00022800948257310685,-7.207783348830586e-6
4.45,2.2,-0.00021905671952397398,-8.882083081800975e-6
4.45,2.25,-0.00021543747187812137,-5.432240802445731e-6
4.45,2.3,-0.00021076552901802168,-3.240160394381536e-6
4.45,2.35,-0.00020521484877295362,-2.128318768269055e-6
4.45,2.4,-0.000199447635308472,-1.4305389619875255e-6
4.45,2.45,-0.00019365021206269603,-9.564970065615392e-7
4.45,2.5,-0.00018790365440315553,-6.210483413897762e-7
4.45,2.5500000000000003,-0.00018224995725111992,-3.7815453172085e-7
4.45,2.6,-0.00017671283555433786,-2.0000249400484475e-7
4.45,2.65,-0.0001713062021750195,-6.859900907176886e-8
4.45,2.7,-0.00016603821458814995,2.8332225376990344e-8
4.45,2.75,-0.00016091342685995203,9.952855685002159e-8
4.45,2.8000000000000003,-0.00015593402824859142,1.5081560525052277e-7
4.45,2.85,-0.00015110060062909574,1.8729864643583175e-7
4.45,2.9,-0.00014641260441165506,2.1229296435698792e-7
4.45,2.95,-0.00014186870262195868,2.2844743767072074e-7
4.45,3.,-0.0001374669840838969,2.3780192103642936e-7
4.45,3.25,-0.0001175007330324182,2.2734224234833558e-7
4.45,3.5,-0.00010065948469399528,1.8217787046682877e-7
4.45,3.75,-0.00008654432735560123,1.3624869692852948e-7
4.45,4.,-0.00007477277738217939,9.855413153809795e-8
4.45,4.25,-0.0000649970591431793,7.022496628455131e-8
4.45,4.5,-0.00005690902628392677,4.9338724557353576e-8
4.45,4.75,-0.00005023991512737869,3.731773893859405e-8
4.45,5.,-0.0000447579028032286,1.6793098775612554e-8
4.45,5.25,-0.00004026474424236349,1.6784642750507163e-8
4.45,5.5,-0.00003659210374456455,1.1813148700693906e-8
4.45,5.75,-0.00003359790200886621,8.475228366204882e-9
4.45,6.,-0.000031162850514573074,6.491044822479132e-9
4.45,6.25,-0.000029187262336936476,4.0338639623429314e-9
4.45,6.5,-0.000027588179404163282,3.15053862553062e-9
4.45,6.75,-0.000026296826151894647,2.273625038484413e-9
4.45,7.,-0.0000252563811018706,1.5835763324560312e-9
4.45,7.25,-0.000024420046957213217,1.1535516529148572e-9
4.45,7.5,-0.000023749393843775032,6.684429885962188e-10
4.45,7.75,-0.000023212947686862928,4.953250881898079e-10
4.45,8.,-0.00002278499526762489,3.6809652605184796e-10
4.45,8.25,-0.000022444578464577028,2.0955582389926017e-10
4.45,8.5,-0.000022174651997592385,1.0608211627649491e-10
4.45,8.75,-0.000021961381265307315,7.736516569929351e-11
4.45,9.,-0.000021793559334709303,5.661131840948219e-11
4.45,9.25,-0.000021662124624541596,4.155548337213136e-11
4.45,9.5,-0.000021559763207273206,3.059407067962372e-11
4.45,9.75,-0.000021480581869048198,2.258659282012871e-11
4.45,10.,-0.000021419840077049167,1.6718357736611802e-11
4.550000000000001,0.15,-0.0009930158276070548,0.00025621171289488907
4.550000000000001,0.2,-0.0009507176555600055,0.0002350999327205036
4.550000000000001,0.25,-0.0009119980060301993,0.00021595750481754618
4.550000000000001,0.30000000000000004,-0.0008760826578033407,0.00019855054816468815
4.550000000000001,0.35,-0.0008424822314131432,0.0001826766584572797
4.550000000000001,0.4,-0.0008108545576484841,0.00016816763111836752
4.550000000000001,0.45000000000000007,-0.0007809446647424447,0.00015487657410892335
4.550000000000001,0.5,-0.0007525542261745933,0.00014268139018715773
4.550000000000001,0.55,-0.000725524201874959,0.00013147684703580928
4.550000000000001,0.6,-0.0006997241365919515,0.00012116200565995315
4.550000000000001,0.65,-0.0006750451357082782,0.00011164802379745684
4.550000000000001,0.7000000000000001,-0.0006513950238026245,0.00010286441415036226
4.550000000000001,0.7500000000000001,-0.0006286948749406651,0.00009474273389654107
4.550000000000001,0.8,-0.0006068764467777486,0.00008722479009659156
4.550000000000001,0.8500000000000001,-0.0005858802339266492,0.00008025414147092274
4.550000000000001,0.9,-0.0005656539596866738,0.00007378038141788758
4.550000000000001,0.9500000000000001,-0.0005461513867899041,0.00006776398482891924
4.550000000000001,1.,-0.0005273313658511531,0.0000621574832565322
4.550000000000001,1.05,-0.0005091570645059842,0.000056936612974675845
4.550000000000001,1.1,-0.0004915953363141211,0.00005205832617126427
4.550000000000001,1.15,-0.0004746161993939983,0.00004749891649966315
4.550000000000001,1.2,-0.00045819240234105366,0.00004323005529495612
4.550000000000001,1.25,-0.0004422990603649904,0.000039231343524925334
4.550000000000001,1.3,-0.00042691334848570813,0.00003547644435109086
4.550000000000001,1.35,-0.0004120142414990146,0.000031942491954957105
4.550000000000001,1.4,-0.00039758229257903457,0.000028620147234374575
4.550000000000001,1.45,-0.0003835994440164656,0.00002548644699157073
4.550000000000001,1.5,-0.0003700488648491658,0.00002252571632165739
4.550000000000001,1.55,-0.00035691481112011476,0.000019725921757709933
4.550000000000001,1.6,-0.00034418250526515736,0.00001707405983172503
4.550000000000001,1.65,-0.00033183803174470023,0.000014550176468972466
4.550000000000001,1.7,-0.0003198682465213194,0.000012169322256791156
4.550000000000001,1.75,-0.00030826069838046287,9.89603879171107e-6
4.550000000000001,1.8,-0.0002970035604122592,7.72907585938848e-6
4.550000000000001,1.85,-0.00028608557023528287,5.6616360246171e-6
4.550000000000001,1.9,-0.00027549597775992153,3.685206545839801e-6
4.550000000000001,1.95,-0.0002652244994684548,1.7936077446227354e-6
4.550000000000001,2.,-0.0002552612783386582,-2.0356474912078433e-8
4.550000000000001,2.0500000000000003,-0.000245596848663063,-1.7621074130962002e-6
4.550000000000001,2.1,-0.0002362221051214549,-3.4369964780198896e-6
4.550000000000001,2.15,-0.00022712827555326553,-5.049251704362023e-6
4.550000000000001,2.2,-0.00021830689695209716,-6.605465160925425e-6
4.550000000000001,2.25,-0.00020974979426895222,-8.107882338831646e-6
4.550000000000001,2.3,-0.0002060266994549098,-4.983489735403126e-6
4.550000000000001,2.35,-0.00020136895563797625,-2.9964424864707055e-6
4.550000000000001,2.4,-0.00019593350404774898,-1.9858414108418006e-6
4.550000000000001,2.45,-0.0001903179638554903,-1.3498614361946108e-6
4.550000000000001,2.5,-0.00018469013364907737,-9.165472834959227e-7
4.550000000000001,2.5500000000000003,-0.0001791227533305931,-6.089202329035825e-7
4.550000000000001,2.6,-0.00017365327202122834,-3.853214978465644e-7
4.550000000000001,2.65,-0.00016830263776823617,-2.2060505179468531e-7
4.550000000000001,2.7,-0.0001630829562134095,-9.846321658344261e-8
4.550000000000001,2.75,-0.0001580011463458469,-7.795222642565953e-9
4.550000000000001,2.8000000000000003,-0.0001530608845702654,5.923659976702104e-8
4.550000000000001,2.85,-0.00014826372358833081,1.0830398388598887e-7
4.550000000000001,2.9,-0.0001436097765400692,1.436185501347794e-7
4.550000000000001,2.95,-0.0001390981558268205,1.6834653017796814e-7
4.550000000000001,3.,-0.00013472726569833875,1.8489892718095307e-7
4.550000000000001,3.25,-0.00011489941535480206,1.9758424102276012e-7
4.550000000000001,3.5,-0.00009817741171696086,1.6413057807854918e-7
4.550000000000001,3.75,-0.00008416604144382725,1.248323515456529e-7
4.550000000000001,4.,-0.00007248434897681806,9.111369684030961e-8
4.550000000000001,4.25,-0.00006278573748828956,6.525309051599968e-8
4.550000000000001,4.5,-0.00005476325924894285,4.598473147874964e-8
4.550000000000001,4.75,-0.00004814939706567728,3.2363710843996934e-8
4.550000000000001,5.,-0.00004271357675904386,1.4000647420773474e-8
4.550000000000001,5.25,-0.000038258755174481344,1.5688186617547834e-8
4.550000000000001,5.5,-0.0000346177161754189,1.1037531238517135e-8
4.550000000000001,5.75,-0.00003164939679194207,7.909121850102499e-9
4.550000000000001,6.,-0.000029235412588639354,5.61442032290569e-9
4.550000000000001,6.25,-0.000027276867933790032,3.748217092903799e-9
4.550000000000001,6.5,-0.00002569148824027536,2.9258116872598076e-9
4.550000000000001,6.75,-0.000024411081880870554,2.109488503920288e-9
4.550000000000001,7.,-0.000023379321684331422,1.4662332218791352e-9
4.550000000000001,7.25,-0.00002254982549659184,1.0671316958140256e-9
4.550000000000001,7.5,-0.000021884509716352096,6.191714809934017e-10
4.550000000000001,7.75,-0.000021352187356042286,4.5870021909771245e-10
4.550000000000001,8.,-0.000020927381932174843,3.4080678172821637e-10
4.550000000000001,8.25,-0.000020589329585017087,1.3565291814512546e-10
4.550000000000001,8.5,-0.000020321143727636886,9.860647766520535e-11
4.550000000000001,8.75,-0.000020109118853038685,7.193641151238394e-11
4.550000000000001,9.,-0.000019942152627691566,5.2658315784269525e-11
4.550000000000001,9.25,-0.000019811267898536356,3.8669733302238666e-11
4.550000000000001,9.5,-0.00001970921862908991,2.8482374899092052e-11
4.550000000000001,9.75,-0.000019630165993673356,2.1037821942957065e-11
4.550000000000001,10.,-0.00001956941286355813,1.558001385510658e-11
4.65,0.15,-0.0009873817608413327,0.0002463932531681309
4.65,0.2,-0.0009454674367867037,0.00022614121079717942
4.65,0.25,-0.0009070177621890182,0.00020777662679268656
4.65,0.30000000000000004,-0.0008713032341545074,0.00019108034665911216
4.65,0.35,-0.0008378590171193752,0.00017585151560661934
4.65,0.4,-0.0008063578940009627,0.0001619330958060319
4.65,0.45000000000000007,-0.000776554629736337,0.00014919012840244493
4.65,0.5,-0.0007482575322295041,0.00013749602907266309
4.65,0.55,-0.0007213122195322255,0.00012675239889247888
4.65,0.6,-0.000695591572784688,0.00011686630517167783
4.65,0.65,-0.0006709891159433464,0.00010775107833972696
4.65,0.7000000000000001,-0.0006474144359443495,0.00009934072869315601
4.65,0.7500000000000001,-0.0006247898896385807,0.00009156725250515163
4.65,0.8,-0.0006030481608807751,0.00008437063381917277
4.65,0.8500000000000001,-0.0005821304019618315,0.00007770025970352777
4.65,0.9,-0.000561984789738427,0.00007151232967654206
4.65,0.9500000000000001,-0.0005425653843547176,0.00006576550694747474
4.65,1.,-0.0005238312139782306,0.00006041139960190952
4.65,1.05,-0.0005057455317345112,0.000055425487164911065
4.65,1.1,-0.00048827520611040536,0.00005077406841102984
4.65,1.15,-0.0004713902163681595,0.000046431395257184394
4.65,1.2,-0.00045506323163953624,0.00004236650470743487
4.65,1.25,-0.0004392692574671489,0.0000385614164914146
4.65,1.3,-0.0004239853372418762,0.00003498998606676733
4.65,1.35,-0.00040919029871342154,0.00003163645519794068
4.65,1.4,-0.00039486453779417045,0.00002848220607504855
4.65,1.45,-0.00038098983342839025,0.000025511900439981563
4.65,1.5,-0.0003675491884967797,0.000022708502145326378
4.65,1.55,-0.00035452669265800417,0.000020060952980457698
4.65,1.6,-0.000341907403762973,0.00001755601230871281
4.65,1.65,-0.00032967724506138195,0.000015182659251935897
4.65,1.7,-0.0003178229158875784,0.000012935659733851693
4.65,1.75,-0.00030633181389144227,0.00001078960439680819
4.65,1.8,-0.00029519196718784586,8.753190199718296e-6
4.65,1.85,-0.00028439197505090525,6.8112465266461156e-6
4.65,1.9,-0.00027392095598757337,4.957166408797915e-6
4.65,1.95,-0.00026376850219813236,3.185325147845447e-6
4.65,2.,-0.0002539246395753024,1.4884031446382338e-6
4.65,2.0500000000000003,-0.0002443797925146934,-1.3837617376488524e-7
4.65,2.1,-0.00023512475291116236,-1.701319814683311e-6
4.65,2.15,-0.00022615065280176506,-3.204544463174556e-6
4.65,2.2,-0.00021744894018916846,-4.651969141894279e-6
4.65,2.25,-0.00020901135764169333,-6.048653545885629e-6
4.65,2.3,-0.00020082992331947852,-7.397420910453217e-6
4.65,2.35,-0.00019703119007141213,-4.568009327991763e-6
4.65,2.4,-0.00019240381776436345,-2.7669964715369244e-6
4.65,2.45,-0.00018708935484767073,-1.848628622357388e-6
4.65,2.5,-0.00018162714436027632,-1.2692414728071675e-6
4.65,2.5500000000000003,-0.00017616827717078387,-8.733955793495266e-7
4.65,2.6,-0.00017077798234845616,-5.915121322478865e-7
4.65,2.65,-0.00016548961903248654,-3.8591328168139077e-7
4.65,2.7,-0.00016032165114821708,-2.3384227940852816e-7
4.65,2.75,-0.0001552845665388147,-1.205333982941129e-7
4.65,2.8000000000000003,-0.00015038417975797734,-3.592374151108061e-8
4.65,2.85,-0.0001456233884063196,2.708545200204673e-8
4.65,2.9,-0.00014100318389854958,7.372465931024404e-8
4.65,2.95,-0.00013652326941661965,1.0758810107326959e-7
4.65,3.,-0.0001321824561916337,1.3178379810511683e-7
4.65,3.25,-0.00011248817421920831,1.6823308860651042e-7
4.65,3.5,-0.00009588041221129247,1.4669325933076892e-7
4.65,3.75,-0.00008196833013242659,1.1390680968036853e-7
4.65,4.,-0.000070372615683305,8.404174877623771e-8
4.65,4.25,-0.00006074782915327572,6.040979821651566e-8
4.65,4.5,-0.00005278816142571894,4.282439679606509e-8
4.65,4.75,-0.000046227272866891195,3.019464386441945e-8
4.65,5.,-0.000040835770556645195,1.314402376752287e-8
4.65,5.25,-0.00003641775130230339,1.466096761194532e-8
4.65,5.5,-0.000032807063473682276,1.0312115823090436e-8
4.65,5.75,-0.000029863612522187263,7.3809126009626e-9
4.65,6.,-0.000027469877025553263,5.2349315236613326e-9
4.65,6.25,-0.000025527717833237006,3.4827538130326836e-9
4.65,6.5,-0.000023955514604243976,2.716968097458473e-9
4.65,6.75,-0.000022685635274718762,1.957055625548135e-9
4.65,7.,-0.00002166222679063711,1.3576416782782284e-9
4.65,7.25,-0.00002083930550788399,7.770723935263233e-10
4.65,7.5,-0.000020179120460777872,5.736465783049175e-10
4.65,7.75,-0.000019650760615010025,4.248510520642244e-10
4.65,8.,-0.00001922897716690872,2.3576337521255715e-10
4.65,8.25,-0.000018893193178696147,1.2615876741992483e-10
4.65,8.5,-0.000018626674826375404,9.17263299617479e-11
4.65,8.75,-0.00001841584092007167,6.693588027329844e-11
4.65,9.,-0.000018249689888071794,4.901387911667278e-11
4.65,9.25,-0.000018119325930896727,3.600675453732964e-11
4.65,9.5,-0.00001801756844625299,2.6531802179796758e-11
4.65,9.75,-0.000017938631038497267,1.960578593462707e-11
4.65,10.,-0.000017877858426404648,1.4526382721214478e-11
4.75,0.15,-0.0009821800511070808,0.00023705157953713188
4.75,0.2,-0.0009406123284960247,0.00021760675510398625
4.75,0.25,-0.0009024046761095092,0.00019998136180838068
4.75,0.30000000000000004,-0.0008668686809293877,0.0001839450255844569
4.75,0.35,-0.0008335620620964915,0.00016932851241033145
4.75,0.4,-0.0008021713642241544,0.00015596852635594
4.75,0.45000000000000007,-0.000772460332430459,0.00014373768387186225
4.75,0.5,-0.0007442433975542878,0.00013251534218193636
4.75,0.55,-0.0007173704811990664,0.00012221181858914623
4.75,0.6,-0.0006917175490684046,0.00011272710105192656
4.75,0.65,-0.000667180361676173,0.00010398736321129746
4.75,0.7000000000000001,-0.0006436701356560245,0.00009595144143492653
4.75,0.7500000000000001,-0.0006211104133078834,0.00008847353093831343
4.75,0.8,-0.0005994347332808231,0.0000815812069268609
4.75,0.8500000000000001,-0.00057858485333683,0.00007519497272237097
4.75,0.9,-0.0005585093660636811,0.00006927190193157075
4.75,0.9500000000000001,-0.0005391626020547518,0.00006376185226357022
4.75,1.,-0.0005205037483140759,0.000058659297761158797
4.75,1.05,-0.0005024961309999978,0.00005389816965943963
4.75,1.1,-0.00048510662583499685,0.0000494590550594807
4.75,1.15,-0.00046830516914383373,0.00004531296741059872
4.75,1.2,-0.0004520643492372938,0.00004143886284631445
4.75,1.25,-0.0004363590626665615,0.00003781459958328672
4.75,1.3,-0.00042116622336510695,0.00003441930328955704
4.75,1.35,-0.0004064645152857537,0.00003122698483028414
4.75,1.4,-0.00039223418107800495,0.000028229248393683718
4.75,1.45,-0.00037845684083285885,0.000025412178396094277
4.75,1.5,-0.0003651153360621501,0.000022754345566212736
4.75,1.55,-0.0003521935949693766,0.000020248274449581496
4.75,1.6,-0.0003396765157714259,0.000017878308023319993
4.75,1.65,-0.00032754986538905496,0.000015634977330744918
4.75,1.7,-0.0003158001912725405,0.000013506128562131145
4.75,1.75,-0.0003044147444920869,0.000011491659847306544
4.75,1.8,-0.0002933814125185133,9.572511164551126e-6
4.75,1.85,-0.000282688660362838,7.747232456163265e-6
4.75,1.9,-0.0002723254789439937,6.00688793084129e-6
4.75,1.95,-0.0002622813397206633,4.343738199644284e-6
4.75,2.,-0.00025254615476245993,2.7542056608846925e-6
4.75,2.0500000000000003,-0.0002431102415524827,1.231509618015731e-6
4.75,2.1,-0.00023396429191183203,-2.287303803909452e-7
4.75,2.15,-0.00022509934452000802,-1.631244471606572e-6
4.75,2.2,-0.00021650676057601777,-2.980698793693024e-6
4.75,2.25,-0.00020817820220546274,-4.2805114211199235e-6
4.75,2.3,-0.00020010561327061686,-5.5347221204624574e-6
4.75,2.35,-0.00019228120228493353,-6.746070747822171e-6
4.75,2.4,-0.00018843162601307907,-4.183964765371864e-6
4.75,2.45,-0.00018384857851585316,-2.5517186919619505e-6
4.75,2.5,-0.000178659686132264,-1.7173672611332726e-6
4.75,2.5500000000000003,-0.00017335170215004652,-1.189730769720254e-6
4.75,2.6,-0.00016806064798595318,-8.283170110755115e-7
4.75,2.65,-0.00016284498545287882,-5.702200050585263e-7
4.75,2.7,-0.0001577343947322913,-3.8137063927234753e-7
4.75,2.75,-0.00015274511058258752,-2.411314929193632e-7
4.75,2.8000000000000003,-0.00014788617377719607,-1.3623286596552413e-7
4.75,2.85,-0.0001431624151922225,-5.746174412969685e-8
4.75,2.9,-0.00013857604261148455,1.580215201881863e-9
4.75,2.95,-0.00013412755384994323,4.5578689989296496e-8
4.75,3.,-0.00012981629492178542,7.799985622325358e-8
4.75,3.25,-0.00011025144895885626,1.3952376238669903e-7
4.75,3.5,-0.0000937533528373416,1.2979832084071986e-7
4.75,3.75,-0.00007993638643282244,1.0342843428397643e-7
4.75,4.,-0.0000684230347583356,7.730618055945516e-8
4.75,4.25,-0.00005886900843206977,5.5968711571609676e-8
4.75,4.5,-0.00005096958578466582,3.9884675792466054e-8
4.75,4.75,-0.00004445954244940764,2.816279965067996e-8
4.75,5.,-0.00003911060475282854,1.2333494360056369e-8
4.75,5.25,-0.00003472795204914254,1.3698513941026052e-8
4.75,5.5,-0.00003114644597016324,9.76340899330085e-9
4.75,5.75,-0.000028226915672578394,6.888099573820793e-9
4.75,6.,-0.000025852664337105898,4.881355284363327e-9
4.75,6.25,-0.00002392627669022021,3.236121911716068e-9
4.75,6.5,-0.000022366759221035774,2.522969527781328e-9
4.75,6.75,-0.000021107016553788206,1.8155585536762473e-9
4.75,7.,-0.00002009165078961161,1.2571690685472532e-9
4.75,7.25,-0.000019275061164357915,7.203430528121297e-10
4.75,7.5,-0.000018619816527837568,5.315723362585311e-10
4.75,7.75,-0.00001809527132944605,3.935604519754725e-10
4.75,8.,-0.000017676395928888072,2.1955818315776837e-10
4.75,8.25,-0.00001734279340741053,1.1741294966990078e-10
4.75,8.5,-0.000017077877127295508,8.538348875180473e-11
4.75,8.75,-0.000016868185724502192,6.232198913565853e-11
4.75,9.,-0.00001670281478259246,4.5648243404651165e-11
4.75,9.25,-0.000016572946967788618,3.354521016160888e-11
4.75,9.5,-0.00001647146480600058,2.472703648553811e-11
4.75,9.75,-0.00001639263249540057,1.827947697857291e-11
4.75,10.,-0.000016331835144258114,1.3549543797608359e-11
4.85,0.15,-0.0009773793602063233,0.00022815914902790668
4.85,0.2,-0.0009361242359085158,0.00020947966409309436
4.85,0.25,-0.0008981332105440929,0.0001925435127560918
4.85,0.30000000000000004,-0.0008627555293238559,0.00017714047574590957
4.85,0.35,-0.0008295696646404399,0.00016309536883488693
4.85,0.4,-0.0007982748400429731,0.00015024966884585812
4.85,0.45000000000000007,-0.0007686430791575664,0.00013851438903751418
4.85,0.5,-0.0007404944664483065,0.00012774024503254492
4.85,0.55,-0.0007136829000872069,0.00011784176981949205
4.85,0.6,-0.0006880871978717577,0.00010873962230829783
4.85,0.65,-0.0006636051888780783,0.00010035397529250091
4.85,0.7000000000000001,-0.0006401495967676299,0.00009261531748586734
4.85,0.7500000000000001,-0.0006176450593027836,0.00008546894918925064
4.85,0.8,-0.0005960259038431642,0.00007887392516883513
4.85,0.8500000000000001,-0.0005752344452688226,0.00007274794244312372
4.85,0.9,-0.0005552196568765111,0.00006707586809533302
4.85,0.9500000000000001,-0.0005359361147540703,0.00006181026987022039
4.85,1.,-0.0005173431474196914,0.00005691652909531634
4.85,1.05,-0.0004994041425655466,0.00005236294794065948
4.85,1.1,-0.00048208597607772623,0.00004811887930916746
4.85,1.15,-0.0004653585376319338,0.00004416255040889266
4.85,1.2,-0.00044919433354496637,0.000040466905545074325
4.85,1.25,-0.00043356815210022603,0.00003700823444811397
4.85,1.3,-0.00041845677989604986,0.00003377184028690791
4.85,1.35,-0.0004038387602180484,0.00003073781203455112
4.85,1.4,-0.000389694186285437,0.000027887208441860546
4.85,1.45,-0.00037600452363281884,0.000025208557702473375
4.85,1.5,-0.00036275245697809814,0.00002268666957674849
4.85,1.55,-0.00034992175777796906,0.000020310109383683264
4.85,1.6,-0.00033749716934547425,0.000018065573171674345
4.85,1.65,-0.00032546430693894776,0.000015941814487645625
4.85,1.7,-0.00031380957066295484,0.000013932300528840666
4.85,1.75,-0.000302520069370259,0.000012028448167054982
4.85,1.8,-0.00029158355403929035,0.000010219850498681144
4.85,1.85,-0.000280988359335035,8.499812550778643e-6
4.85,1.9,-0.0002707233522553791,6.8626529480178685e-6
4.85,1.95,-0.00026077788692545394,5.300696984703696e-6
4.85,2.,-0.0002511417647373322,3.8086941919000914e-6
4.85,2.0500000000000003,-0.00024180519914526218,2.3823966640982067e-6
4.85,2.1,-0.0002327587845221173,1.0152707845666339e-6
4.85,2.15,-0.00022399346856347534,-2.965645843668323e-7
4.85,2.2,-0.0002155005277945037,-1.5551188775613672e-6
4.85,2.25,-0.00020727154579352946,-2.7671602111181714e-6
4.85,2.3,-0.00019929839379643233,-3.93463440546461e-6
4.85,2.35,-0.00019157321338921068,-5.06124662567859e-6
4.85,2.4,-0.000184088401033304,-6.149526330342155e-6
4.85,2.45,-0.00018020971995620573,-3.8294980693099234e-6
4.85,2.5,-0.00017568296883369884,-2.350306170956131e-6
4.85,2.5500000000000003,-0.0001706231837371684,-1.5924752019864518e-6
4.85,2.6,-0.00016546965473507574,-1.1121399337745276e-6
4.85,2.65,-0.00016034481108085605,-7.823330758882749e-7
4.85,2.7,-0.00015530101790505469,-5.461888414936894e-7
4.85,2.75,-0.00015036464708352652,-3.728794251241425e-7
4.85,2.8000000000000003,-0.00014554993406851605,-2.43777218074219e-7
4.85,2.85,-0.00014086462642301994,-1.467582742051667e-7
4.85,2.9,-0.00013631268010091903,-7.357829333553808e-8
4.85,2.95,-0.00013189569314071977,-1.83603735400223e-8
4.85,3.,-0.0001276137305935264,2.3017034780198863e-8
4.85,3.25,-0.00010817492485857237,1.1101176771431166e-7
4.85,3.5,-0.00009178232782257837,1.1336707550968148e-7
4.85,3.75,-0.00007805660851269791,9.335495600697056e-8
4.85,4.,-0.00006662224862248084,7.088064281785553e-8
4.85,4.25,-0.000057136117913463935,5.17573987787349e-8
4.85,4.5,-0.00004929453958083274,3.7062998382470804e-8
4.85,4.75,-0.00004283334844681593,2.6241777453204227e-8
4.85,5.,-0.00003752533308788952,1.1566526418479951e-8
4.85,5.25,-0.00003317670217519115,1.2963732545622907e-8
4.85,5.5,-0.000029623282872365652,9.115713770575708e-9
4.85,5.75,-0.000026726786269794154,6.428316720794827e-9
4.85,6.,-0.00002437130419665829,4.551955740799156e-9
4.85,6.25,-0.00002246011469008532,3.007043003773577e-9
4.85,6.5,-0.000020912825336459934,2.166056905135449e-9
4.85,6.75,-0.000019662855957340413,1.5141134998347336e-9
4.85,7.,-0.000018655245981685362,1.1642237822667018e-9
4.85,7.25,-0.00001784476282244268,6.679078065968615e-10
4.85,7.5,-0.000017194283080254477,4.926772507757998e-10
4.85,7.75,-0.00001667341683286811,3.6462896678396807e-10
4.85,8.,-0.000016257345585333083,2.0441621407184772e-10
4.85,8.25,-0.000015925845938797504,1.0934369500738587e-10
4.85,8.5,-0.000015662473191912835,7.95267690134431e-11
4.85,8.75,-0.000015453881579318192,5.80581718633141e-11
4.85,9.,-0.00001528926044667341,4.253524481012726e-11
4.85,9.25,-0.000015159868210302947,3.126635223242493e-11
4.85,9.5,-0.000015058648357413472,2.3054625781148905e-11
4.85,9.75,-0.000014979913956059394,1.7049231025177605e-11
4.85,10.,-0.000014919089136682197,1.2642546433567006e-11
4.95,0.15,-0.0009729503079147653,0.00021969502621901958
4.95,0.2,-0.0009319768797060859,0.0002017387577884207
4.95,0.25,-0.0008941793499057596,0.0001854540540851921
4.95,0.30000000000000004,-0.0008589416439169074,0.00017064340754678717
4.95,0.35,-0.0008258613034160839,0.00015714143144278966
4.95,0.4,-0.0007946492264800246,0.00014479372770741044
4.95,0.45000000000000007,-0.000765085074723072,0.00013351401776931396
4.95,0.5,-0.0007369941528610037,0.00012315802008298297
4.95,0.55,-0.0007102340347674768,0.0001136484589677187
4.95,0.6,-0.0006846861756505615,0.00010490312655797129
4.95,0.65,-0.0006602503181608023,0.00009685014405540139
4.95,0.7000000000000001,-0.0006368405797147082,0.00008942167613516403
4.95,0.7500000000000001,-0.0006143826103524873,0.00008256551769001449
4.95,0.8,-0.000592811465028227,0.00007622699159478066
4.95,0.8500000000000001,-0.0005720699710591155,0.00007035990602664681
4.95,0.9,-0.0005521074500721619,0.00006492076728522819
4.95,0.9500000000000001,-0.0005328787005824639,0.00005987611067911035
4.95,1.,-0.0005143431766520276,0.000055189974963262335
4.95,1.05,-0.0004964643169288104,0.000050831830118094044
4.95,1.1,-0.0004792089909977621,0.000046775328528477845
4.95,1.15,-0.0004625470385505381,0.000042991413042098824
4.95,1.2,-0.0004464508829339852,0.000039459327315139554
4.95,1.25,-0.0004308952049563573,0.00003616057883887129
4.95,1.3,-0.0004158566659776422,0.00003307347551199165
4.95,1.35,-0.0004013136716532725,0.000030180785115409845
4.95,1.4,-0.00038724616946640564,0.000027467061728968494
4.95,1.45,-0.00037363547452329765,0.00002492035496129278
4.95,1.5,-0.00036046411913614464,0.000022522837812689314
4.95,1.55,-0.00034771572252800874,0.00002026502656220317
4.95,1.6,-0.0003353748776415256,0.000018136594269695387
4.95,1.65,-0.00032342705254611426,0.000016126471370489937
4.95,1.7,-0.00031185850435344847,0.00001422456323909335
4.95,1.75,-0.00030065620388593385,0.000012424017290862347
4.95,1.8,-0.00028980776961816927,0.000010716555052480564
4.95,1.85,-0.0002793014096364851,9.094703351304355e-6
4.95,1.9,-0.0002691258705490552,7.551680731711298e-6
4.95,1.95,-0.00025927039243421737,6.082472972214969e-6
4.95,2.,-0.0002497246690451109,4.680909600643412e-6
4.95,2.0500000000000003,-0.00024047881259791804,3.3418022984565325e-6
4.95,2.1,-0.00023152332256361877,2.0607874211755355e-6
4.95,2.15,-0.00022284905796142942,8.333913960283231e-7
4.95,2.2,-0.00021444721271893387,-3.438788406881369e-7
4.95,2.25,-0.00020630929372088014,-1.4753549265944846e-6
4.95,2.3,-0.0001984271012175703,-2.5640666696130653e-6
4.95,2.35,-0.00019079271130578574,-3.6132028508926257e-6
4.95,2.4,-0.0001833984602314902,-4.6255021537953424e-6
4.95,2.45,-0.0001762369302948768,-5.603445824711641e-6
4.95,2.5,-0.0001723481455248933,-3.502770257378721e-6
4.95,2.5500000000000003,-0.00016788789404312586,-2.162401425652373e-6
4.95,2.6,-0.00016295982766942164,-1.4742020101235877e-6
4.95,2.65,-0.0001579603960526795,-1.0370768884069475e-6
4.95,2.7,-0.00015299976863687088,-7.362596151346619e-7
4.95,2.75,-0.00014812481867454818,-5.203332510741988e-7
4.95,2.8000000000000003,-0.00014335894399213195,-3.614473768040515e-7
4.95,2.85,-0.00013871458795984828,-2.426760459712813e-7
4.95,2.9,-0.0001341983435636026,-1.5310462753406382e-7
4.95,2.95,-0.00012981338975231744,-8.524769836755096e-8
4.95,3.,-0.0001255607868368358,-3.382614823806791e-8
4.95,3.25,-0.00010624542928142091,8.259988923492944e-8
4.95,3.5,-0.00008995456077927574,9.73283557658181e-8
4.95,3.75,-0.00007631650418343851,8.365034137627057e-8
4.95,4.,-0.00006495799123407257,6.474170729043932e-8
4.95,4.25,-0.000055537076344545886,4.77586449530189e-8
4.95,4.5,-0.00004775109342612432,3.441730245060408e-8
4.95,4.75,-0.000041336886268058405,2.44325581320252e-8
4.95,5.,-0.000036068253354919923,1.0840666994880739e-8
4.95,5.25,-0.00003175238331020228,1.2101639578317646e-8
4.95,5.5,-0.000028226024341601726,8.510359832544442e-9
4.95,5.75,-0.000025351730418738248,5.99933003699282e-9
4.95,6.,-0.000023014348332002755,4.25429195054927e-9
4.95,6.25,-0.0000211178207453772,2.794311058927667e-9
4.95,6.5,-0.000019582332165457063,2.011219725314608e-9
4.95,6.75,-0.000018341797400624666,1.40392479826073e-9
4.95,7.,-0.000017341676429962084,1.0782534313316986e-9
4.95,7.25,-0.000016537090998413494,6.19427221788696e-10
4.95,7.5,-0.000015891214091828102,4.567122288877076e-10
4.95,7.75,-0.000015373902129277086,2.48838712879802e-10
4.95,8.,-0.000014960540204248905,1.4063959745462496e-10
4.95,8.25,-0.000014631072312187177,1.0188771465522058e-10
4.95,8.5,-0.000014369190740339141,7.41110482139725e-11
4.95,8.75,-0.000014161661338996155,5.411220287094643e-11
4.95,9.,-0.000013997764019828453,3.965183231399976e-11
4.95,9.25,-0.000013868830392686557,2.915366828970447e-11
4.95,9.5,-0.000013767862867434053,2.1502725672890768e-11
4.95,9.75,-0.00001368922176152517,1.5906541580049897e-11
4.95,10.,-0.000013628368943702072,1.1799274515886422e-11

